D5P4: Partition Determinantal Point Process for Diversity in Parallel Discrete Diffusion Decoding

Discrete diffusion models are promising alternatives to autoregressive approaches for text generation, yet their decoding methods remain under-studied. Standard autoregressive search procedures, such as beam search, do not directly apply to iterative denoising, where hypotheses are complete intermediate sequences rather than left-to-right prefixes. Furthermore, existing diffusion decoding procedures only provide limited control over the diversity and coverage of retained hypotheses. In this work, we introduce D5P4, a beam-style decoding method tailored to discrete diffusion models, which casts intermediate beam selection as MAP inference under a partitioned Determinantal Point Process. This yields a model-internal batch objective that balances quality and diversity without external verifiers. Experiments on open-ended generation, question answering, and mathematical reasoning show that D5P4 improves diversity and pass@$k$ coverage while matching or surpassing baseline quality and fidelity

==> data/correlation/embeddings_llada.csv <==
mask_ratio,ref_acs_baseline,mean_cka,mean_acs,pool_non_masked_cka,pool_non_masked_acs,pool_masked_cka,pool_masked_acs,flatten_cka,flatten_acs
0.0,0.7916100770235062,0.6259683147072792,0.6802684273570776,0.6259683147072792,0.6802684273570776,,,0.8030877690762281,0.4320829836651683
0.01,0.7916100770235062,0.6440957374870777,0.6754556726664305,0.6459149215370417,0.6764657031744719,0.29492974234744906,0.02595857108826749,0.8076646700501442,0.42742829490453005
0.02,0.7916100770235062,0.6259523052722216,0.6716435216367245,0.6289825066924095,0.673478813841939,0.33751790411770344,0.07769156713038683,0.802451990544796,0.4273389223963022
0.03,0.7916100770235062,0.6360007338225842,0.6673195045441389,0.6404783632606268,0.669923460111022,0.38112190645188093,0.12787479092366993,0.8050153460353613,0.42321288026869297
0.04,0.7916100770235062,0.6418079510331154,0.6667275615036488,0.6475595012307167,0.6698993854224682,0.40602751541882753,0.1901543135754764,0.8057549279183149,0.4240937726572156
0.05,0.7916100770235062,0.6258069071918726,0.6642747297883034,0.6319584771990776,0.6681752149015665,0.4322109278291464,0.2380354073829949,0.801391314715147,0.42108095809817314
0.06,0.7916100770235062,0.6298568453639746,0.6648318264633417,0.6378693263977766,0.6689132004976273,0.44706616271287203,0.28841525968164206,0.8011186588555574,0.4190956149250269
0.07,0.7916100770235062,0.6254159063100815,0.6602159608155489,0.6340955160558224,0.6649536024779081,0.47374895866960287,0.3350121518597007,0.8018218297511339,0.4175689108669758
0.08,0.7916100770235062,0.6256846319884062,0.6587530635297298,0.6347783841192722,0.663977475836873,0.4762095818296075,0.35155149828642607,0.7998869866132736,0.4169320296496153
0.09,0.7916100770235062,0.6236016508191824,0.6566734667867422,0.632875107228756,0.6626317426562309,0.494436944834888,0.39076146204024553,0.7996937464922667,0.4125165371224284
0.1,0.7916100770235062,0.6144692189991474,0.6614914126694202,0.6268404871225357,0.6678448431193829,0.4859965443611145,0.4190123351290822,0.7963652964681387,0.41650406923145056
0.11,0.7916100770235062,0.6159415356814861,0.6513797640800476,0.6276008002460003,0.6584604419767857,0.5047779660671949,0.43372699804604053,0.796436358243227,0.40775041095912457
0.12,0.7916100770235062,0.6156711000949144,0.6527874767780304,0.6288290172815323,0.6605775579810143,0.5059493687003851,0.4505989495664835,0.7960615865886211,0.409710630774498
0.13,0.7916100770235062,0.6111852396279573,0.656295670196414,0.6266570556908846,0.6643664091825485,0.5091349547728896,0.4749411642551422,0.7951713893562555,0.4109332328662276
0.14,0.7916100770235062,0.6139932256191969,0.6485644076019526,0.6288055870682001,0.6575203090906143,0.5167384967207909,0.47833256982266903,0.7937573790550232,0.4037174619734287
0.15,0.7916100770235062,0.6110846139490604,0.6451209541410208,0.6257413160055876,0.6542277783155441,0.527427694760263,0.48817426804453135,0.7936788443475962,0.40208096988499165
0.16,0.7916100770235062,0.5995478425174952,0.6396650299429893,0.61718575283885,0.65065848082304,0.5202560080215335,0.4920485680922866,0.7900080904364586,0.39758653938770294
0.17,0.7916100770235062,0.6025075260549784,0.6456853542476892,0.6204677224159241,0.656289154663682,0.5222779856994748,0.5085156634449959,0.7904342785477638,0.3989323526620865
0.18,0.7916100770235062,0.6007137596607208,0.64441835321486,0.6198573540896177,0.6554596405476332,0.5236703054979444,0.5147487390786409,0.7901168689131737,0.39688707049936056
0.19,0.7916100770235062,0.5988588780164719,0.6432880908250809,0.6195001918822527,0.6549543086439371,0.5310510406270623,0.5256033949553967,0.7885710690170527,0.3958718469366431
0.2,0.7916100770235062,0.5998036731034517,0.6380061972886324,0.6217239778488874,0.6510750222951174,0.5291045466437936,0.524271315895021,0.7874065209180117,0.3917118478566408
0.21,0.7916100770235062,0.5872006043791771,0.637208379805088,0.6094006411731243,0.6507422477006912,0.5213017985224724,0.5262660812586546,0.7832793537527323,0.39065511897206306
0.22,0.7916100770235062,0.5800104755908251,0.6294981352984905,0.6029720883816481,0.6433973032981157,0.5179018899798393,0.526043102145195,0.7813373804092407,0.3870745077729225
0.23,0.7916100770235062,0.5902541242539883,0.6328303385525942,0.6135142203420401,0.6471744440495968,0.5297781517729163,0.5357912881299853,0.7841806393116713,0.3868708051741123
0.24,0.7916100770235062,0.5814787670969963,0.626948669552803,0.6063187532126904,0.6421367060393095,0.523954008705914,0.5324648916721344,0.7808506898581982,0.38204234186559916
0.25,0.7916100770235062,0.5768455695360899,0.6297512538731098,0.6034198347479105,0.6456749457865953,0.5224770614877343,0.5398318748921156,0.7786882799118757,0.3819095464423299
0.26,0.7916100770235062,0.5662550404667854,0.6240023635327816,0.5944882947951555,0.6410052794963121,0.5133171053603292,0.5383974853903055,0.7750903945416212,0.37897098809480667
0.27,0.7916100770235062,0.5697571448981762,0.618642296642065,0.5978435482829809,0.636746684089303,0.5185722755268216,0.5362252369523048,0.774087643250823,0.37369224429130554
0.28,0.7916100770235062,0.5721683483570814,0.6178841926157475,0.6010214556008577,0.6367475669831038,0.5204319292679429,0.5384387895464897,0.7744614724069834,0.3750268258154392
0.29,0.7916100770235062,0.562042897567153,0.6145914848893881,0.5922111384570599,0.6338012050837278,0.5146150710061193,0.5376101080328226,0.7721204198896885,0.37127557303756475
0.3,0.7916100770235062,0.5645377710461617,0.6119057349860668,0.5960576627403498,0.6318081077188253,0.5169004444032907,0.5373601708561182,0.7712906002998352,0.3683759495615959
0.31,0.7916100770235062,0.5503936382010579,0.6008397489786148,0.5818066783249378,0.6235799100250006,0.5091670276597142,0.5278555462136865,0.765510581433773,0.3645362230017781
0.32,0.7916100770235062,0.5526378322392702,0.6046306286007166,0.584619240835309,0.6265830751508474,0.5083710206672549,0.5329988785088062,0.7665749043226242,0.36240280512720346
0.33,0.7916100770235062,0.5520638693124056,0.602740092203021,0.5858424659818411,0.6262180153280497,0.5082777859643102,0.5348162474110723,0.7661376819014549,0.3636634014546871
0.34,0.7916100770235062,0.5505223209038377,0.5950105246156454,0.5840494427829981,0.6189461220055819,0.5088907293975353,0.5304818507283926,0.7635068818926811,0.3577519301325083
0.35000000000000003,0.7916100770235062,0.5524521041661501,0.5945839546620846,0.5841191578656435,0.6191403809934855,0.5161333242431283,0.5306784426793456,0.7625985350459814,0.35710860416293144
0.36,0.7916100770235062,0.5384435281157494,0.5840322859585285,0.5730071514844894,0.6111052930355072,0.5022399723529816,0.5206314204260707,0.7575136199593544,0.35023447312414646
0.37,0.7916100770235062,0.5437274789437652,0.5844748225063086,0.579517463222146,0.6123239025473595,0.5076578976586461,0.5225532790645957,0.7602734286338091,0.3482274366542697
0.38,0.7916100770235062,0.5432192012667656,0.5805516131222248,0.5798175893723965,0.6090432219207287,0.508153754286468,0.521379460580647,0.7586347050964832,0.3455102453008294
0.39,0.7916100770235062,0.5315634347498417,0.5753838140517473,0.5703126415610313,0.6055090148001909,0.4963430929929018,0.5164284976199269,0.7526287827640772,0.3409767532721162
0.4,0.7916100770235062,0.531040788628161,0.5717552248388529,0.5696817170828581,0.6031083967536688,0.49732768163084984,0.5129781384021044,0.752074658870697,0.33948127925395966
0.41000000000000003,0.7916100770235062,0.5290759764611721,0.5676328055560589,0.5692139100283384,0.6003732550889254,0.496337260119617,0.5118058510124683,0.7507428918033838,0.3367241155356169
0.42,0.7916100770235062,0.520162058994174,0.5625858437269926,0.5614987974986434,0.5969925671815872,0.4887660713866353,0.5087831374257803,0.7446436304599047,0.3336605569347739
0.43,0.7916100770235062,0.5204381076619029,0.5564299672842026,0.562568562105298,0.5922132525593042,0.4882424771785736,0.5027853585779667,0.7466162964701653,0.3296626601368189
0.44,0.7916100770235062,0.5090064248070121,0.5538634229451418,0.5527657009661198,0.5906681753695011,0.4797296430915594,0.5009692627936602,0.7395974081009626,0.3269978445023298
0.45,0.7916100770235062,0.5118343746289611,0.5466596353799105,0.553797721862793,0.5851787198334932,0.48406272381544113,0.4952545836567879,0.7389963176101446,0.3248947989195585
0.46,0.7916100770235062,0.5026144376024604,0.5446799024939537,0.5490415021777153,0.5842722058296204,0.4740576697513461,0.49464432429522276,0.7351619880646467,0.32301199063658714
0.47000000000000003,0.7916100770235062,0.5002579810097814,0.5346020087599754,0.54421825427562,0.5767027121037245,0.4767861757427454,0.48522340040653944,0.7332181297242641,0.3164325514808297
0.48,0.7916100770235062,0.5022322181612253,0.5313290450721979,0.5483920183032751,0.5745995827019215,0.4770446000620723,0.4837396005168557,0.7329511642456055,0.31523259077221155
0.49,0.7916100770235062,0.5012290868908167,0.527806899510324,0.5499862935394049,0.5731651224195957,0.47776777762919664,0.48097764793783426,0.732426704838872,0.31146294344216585
0.5,0.7916100770235062,0.4964544652029872,0.519245239906013,0.5440063467249274,0.5656888112425804,0.47370765171945095,0.47355653811246157,0.7275393679738045,0.30765746161341667
0.51,0.7916100770235062,0.49291219003498554,0.5152559159323573,0.5411756550893188,0.5627332273870707,0.4704350680112839,0.4715363923460245,0.7225529160350561,0.30736178252846
0.52,0.7916100770235062,0.48919248674064875,0.5083352150395513,0.5376690300181508,0.5579879302531481,0.4683745438233018,0.4651807239279151,0.7205778192728758,0.3010677741840482
0.53,0.7916100770235062,0.4853027416393161,0.5002898741513491,0.5358687723055482,0.5524606332182884,0.4655737364664674,0.4580665621906519,0.7177379764616489,0.29721946455538273
0.54,0.7916100770235062,0.48055409360677004,0.4909497695043683,0.5326533103361726,0.5461089052259922,0.4605103163048625,0.44770572893321514,0.71324791200459,0.2910018740221858
0.55,0.7916100770235062,0.4881643820554018,0.49216041434556246,0.5399253722280264,0.5466905739158392,0.46903988625854254,0.451401655562222,0.717425175011158,0.2903801007196307
0.56,0.7916100770235062,0.4746267991140485,0.4820700455456972,0.5293602729216218,0.5403784811496735,0.45596069283783436,0.44140563905239105,0.7080965358763933,0.2858001934364438
0.5700000000000001,0.7916100770235062,0.48633874021470547,0.4727767165750265,0.5395382130518556,0.5328537542372942,0.4689289405941963,0.4340011067688465,0.7135407999157906,0.28009897470474243
0.58,0.7916100770235062,0.46073685958981514,0.47076467610895634,0.5155758513137698,0.5313904378563166,0.44593953154981136,0.4335044380277395,0.6960510574281216,0.2806657226756215
0.59,0.7916100770235062,0.47240961622446775,0.45302914921194315,0.5273540085181594,0.5182204162701964,0.45736402180045843,0.41582307405769825,0.699918232858181,0.2698579025454819
0.6,0.7916100770235062,0.4645125474780798,0.45762423425912857,0.5199334351345897,0.522562806494534,0.4501831205561757,0.4216251075267792,0.6959324069321156,0.2735818028450012
0.61,0.7916100770235062,0.4564736168831587,0.44274032209068537,0.5165622234344482,0.5124374330043793,0.4418945973739028,0.4066308056935668,0.6849489770829678,0.26604811986908317
0.62,0.7916100770235062,0.45527674071490765,0.432803169824183,0.5126289390027523,0.5035491110756993,0.44249902106821537,0.3989891419187188,0.6832410618662834,0.26029290026053786
0.63,0.7916100770235062,0.4491077959537506,0.4298634734004736,0.5130787026137114,0.5035286685451865,0.43538419157266617,0.39636668376624584,0.6760335993021727,0.25925146974623203
0.64,0.7916100770235062,0.44817587174475193,0.4212832236662507,0.5097541809082031,0.49679773673415184,0.4360941657796502,0.38899329490959644,0.6746340896934271,0.25369160482659936
0.65,0.7916100770235062,0.44250175915658474,0.409519555978477,0.5060483999550343,0.4871575813740492,0.43146648816764355,0.37861664686352015,0.6677704770117998,0.2473084256052971
0.66,0.7916100770235062,0.43454323522746563,0.40057983808219433,0.4992407374083996,0.4810818871483207,0.4245825242251158,0.37040967866778374,0.6552786994725466,0.24466842040419579
0.67,0.7916100770235062,0.43599520437419415,0.3961648093536496,0.500155228190124,0.4785072235390544,0.4266741769388318,0.3667035726830363,0.6570140104740858,0.24055090034380555
0.68,0.7916100770235062,0.4330047098919749,0.3833788149058819,0.5010228082537651,0.4673634637147188,0.42378134466707706,0.35579581931233406,0.6490881089121103,0.23523057252168655
0.6900000000000001,0.7916100770235062,0.42654788587242365,0.37611224595457315,0.4957356061786413,0.4622113099321723,0.4177674977108836,0.34858735371381044,0.6414175555109978,0.23175916960462928
0.7000000000000001,0.7916100770235062,0.4282334502786398,0.3755419459193945,0.4982454990968108,0.46212230902165174,0.42058063484728336,0.3497756887227297,0.6427525021135807,0.23094816878437996
0.71,0.7916100770235062,0.42012070305645466,0.361365077085793,0.4898130875080824,0.4503980502486229,0.41244098264724016,0.3362134760245681,0.6280625220388174,0.2242071945220232
0.72,0.7916100770235062,0.41431066766381264,0.35819637030363083,0.48990441858768463,0.4498387277126312,0.4066998893395066,0.3340231291949749,0.6202978175133467,0.22427941439673305
0.73,0.7916100770235062,0.4108125241473317,0.3466299157589674,0.4861580030992627,0.43747940473258495,0.4042180711403489,0.3238060725852847,0.6134389545768499,0.21810590289533138
0.74,0.7916100770235062,0.4044637531042099,0.3419077778235078,0.4812447689473629,0.4354464905336499,0.3987335916608572,0.32043543085455894,0.602490745484829,0.21675501903519034
0.75,0.7916100770235062,0.4006151147186756,0.33395242877304554,0.4809417109936476,0.4285193979740143,0.3944963123649359,0.3135893577709794,0.5949694383889437,0.21331104170531034
0.76,0.7916100770235062,0.390459006652236,0.31787851359695196,0.469511853531003,0.41642567701637745,0.38577081076800823,0.2979412507265806,0.5804676897823811,0.20531316427513957
0.77,0.7916100770235062,0.3851634645834565,0.3175327181816101,0.4710908029228449,0.4163949377834797,0.37996535934507847,0.2984609045088291,0.5691726543009281,0.20662747928872705
0.78,0.7916100770235062,0.38135955948382616,0.2998132985085249,0.4664366254583001,0.39881920255720615,0.3773085465654731,0.28275203239172697,0.558980050496757,0.19692330295220017
0.79,0.7916100770235062,0.37415882386267185,0.29342072550207376,0.4629367934539914,0.39309166744351387,0.3705790862441063,0.2769133313558996,0.5473315734416246,0.1943993978202343
0.8,0.7916100770235062,0.36286359559744596,0.2914357027038932,0.45722005423158407,0.39128399826586246,0.3587229922413826,0.2758435760624707,0.5297562815248966,0.1953851361759007
0.81,0.7916100770235062,0.3679871251806617,0.2790370211005211,0.4605078510940075,0.37744548358023167,0.36503679398447275,0.26487619895488024,0.5283703822642565,0.189627131447196
0.8200000000000001,0.7916100770235062,0.3580706659704447,0.2732722610235214,0.4569443203508854,0.36737558618187904,0.35484885796904564,0.26044686371460557,0.5118398834019899,0.1875650193542242
0.8300000000000001,0.7916100770235062,0.35064580477774143,0.26306407433003187,0.45124086644500494,0.3618536666035652,0.3476497633382678,0.2504257271066308,0.4989313157275319,0.1831184197217226
0.84,0.7916100770235062,0.34075073804706335,0.2607712824828923,0.446911733597517,0.3537644613534212,0.33842531219124794,0.24941277131438255,0.480088671669364,0.18557304982095957
0.85,0.7916100770235062,0.3322922419756651,0.2579914601519704,0.43895185459405184,0.346457464620471,0.3299690941348672,0.24734130129218102,0.4655883451923728,0.1850674096494913
0.86,0.7916100770235062,0.3246139669790864,0.24322866974398494,0.4375841096043587,0.3307052394375205,0.32254511397331953,0.23349562333896756,0.4488507770001888,0.17707630014047027
0.87,0.7916100770235062,0.32272961363196373,0.23685721214860678,0.4353609373793006,0.31964537873864174,0.3210762282833457,0.22782420413568616,0.4396375836804509,0.17589012812823057
0.88,0.7916100770235062,0.32233653776347637,0.2358410325832665,0.4397540967911482,0.3069575661793351,0.32110144570469856,0.22783694649115205,0.43143829610198736,0.1787505717948079
0.89,0.7916100770235062,0.30235908553004265,0.2300835303030908,0.42795578949153423,0.2914489055983722,0.3009197055362165,0.2229559626430273,0.3995310263708234,0.1788810850121081
0.9,0.7916100770235062,0.30238486360758543,0.22847117949277163,0.43149223178625107,0.2859208374284208,0.30103008169680834,0.22177793644368649,0.39651170186698437,0.17923544719815254
0.91,0.7916100770235062,0.299052526243031,0.22514405101537704,0.43031479697674513,0.2658838126808405,0.2978437542915344,0.2193665592931211,0.381996463984251,0.18216012651100755
0.92,0.7916100770235062,0.29267472587525845,0.24051656667143106,0.4248112328350544,0.25033576460555196,0.2916236110031605,0.2351642525754869,0.3713265974074602,0.19846735801547766
0.93,0.7916100770235062,0.2794885002076626,0.24912978941574693,0.41729659773409367,0.2259167032316327,0.2786429696716368,0.2446869327686727,0.3487634090706706,0.21071378700435162
0.9400000000000001,0.7916100770235062,0.27955550979822874,0.25646669464185834,0.4192552976310253,0.20564729487523437,0.2787171578966081,0.25256288470700383,0.3430632436648011,0.222001934889704
0.9500000000000001,0.7916100770235062,0.2789346072822809,0.2949125054292381,0.4156495537608862,0.18006009748205543,0.2777664251625538,0.2915674061514437,0.33607220463454723,0.2625334979966283
0.96,0.7916100770235062,0.26862488873302937,0.3385390415787697,0.39502374082803726,0.13703849609009922,0.26774506783112884,0.3356028781272471,0.3189124157652259,0.31016520597040653
0.97,0.7916100770235062,0.2695761742070317,0.398022779263556,0.38579970970749855,0.11041041347198188,0.2687333766371012,0.39562071301043034,0.3145456090569496,0.37201870512217283
0.98,0.7916100770235062,0.25452472595497966,0.5048401625826955,0.35118259210139513,0.06194526213221252,0.253781502135098,0.503233851864934,0.29035388212651014,0.4841547319665551
0.99,0.7916100770235062,0.23217129614204168,0.7123173214495182,0.2892611608840525,0.01843557601387147,0.23170575639232993,0.7114332094788551,0.2569923191331327,0.700044184923172


==> data/correlation/embeddings_mdlm.csv <==
mask_ratio,ref_acs_baseline,mean_cka,mean_acs,pool_non_masked_cka,pool_non_masked_acs,pool_masked_cka,pool_masked_acs,flatten_cka,flatten_acs
0.0,0.7575950101017952,0.6838971991091967,0.9171604625880718,0.6838971991091967,0.9171604625880718,,,0.8061986807733774,0.8848353698849678
0.02020408163265306,0.7575950101017952,0.6885616797953844,0.9177937060594559,0.6866500545293093,0.9170801658183336,0.21786711551249027,0.8861901480704546,0.8084975052624941,0.8838544674217701
0.04040816326530612,0.7575950101017952,0.6995250508189201,0.9178014844655991,0.6977336965501308,0.9163468945771456,0.26892457669600844,0.8997628428041935,0.8088543843477964,0.8830175828188658
0.06061224489795918,0.7575950101017952,0.7033175136893988,0.9193975105881691,0.6966144721955061,0.9173597395420074,0.321144612506032,0.9079874008893967,0.8109598401933908,0.8826235067099333
0.08081632653061224,0.7575950101017952,0.7013982888311148,0.9206586834043264,0.6950343009084463,0.9180894996970892,0.35866527166217566,0.9121539741754532,0.805323887616396,0.881847083568573
0.1010204081632653,0.7575950101017952,0.7112389877438545,0.9226206056773663,0.7029229663312435,0.9196234680712223,0.40981352888047695,0.9172138255089521,0.8110918942838907,0.8813682198524475
0.12122448979591836,0.7575950101017952,0.7071822583675385,0.9211956541985273,0.69688037969172,0.9177936743944883,0.4792387140914798,0.9179062079638243,0.8094631657004356,0.8805364612489939
0.14142857142857143,0.7575950101017952,0.7281126361340284,0.9224767480045557,0.712260328233242,0.9185580145567656,0.5193288112059236,0.9202438946813345,0.8078371230512857,0.8798046112060547
0.16163265306122448,0.7575950101017952,0.7337001599371433,0.9227322321385145,0.7168767917901278,0.9182922206819057,0.5474186949431896,0.9215933624655008,0.8078784123063087,0.8793002236634493
0.18183673469387754,0.7575950101017952,0.7270985599607229,0.9239877052605152,0.7054793871939182,0.919296758249402,0.5720312371850014,0.922823267057538,0.8115344289690256,0.8788813576102257
0.2020408163265306,0.7575950101017952,0.7301946152001619,0.9237957466393709,0.7092228960245848,0.9186916053295135,0.5863054618239403,0.9230179898440838,0.808555793017149,0.878336027264595
0.22224489795918367,0.7575950101017952,0.7324927970767021,0.9240355249494314,0.7096842564642429,0.918701309710741,0.6213844362646341,0.9236287716776133,0.8105098027735949,0.8777026738971472
0.24244897959183673,0.7575950101017952,0.7550756856799126,0.9244704525917768,0.7278255522251129,0.9191060103476048,0.6637179292738438,0.9239609017968178,0.8119617644697428,0.8773275054991245
0.2626530612244898,0.7575950101017952,0.7606110796332359,0.9253607746213675,0.7344088200479746,0.9203134309500456,0.6889513246715069,0.9244757276028395,0.8074293714016676,0.8766913078725338
0.28285714285714286,0.7575950101017952,0.7493847832083702,0.9250238016247749,0.7209203466773033,0.9194962419569492,0.6862149890512228,0.9244744591414928,0.8124649617820978,0.8763347417116165
0.3030612244897959,0.7575950101017952,0.7647838667035103,0.9254538211971521,0.7257098518311977,0.9200006294995546,0.7145456522703171,0.9242320246994495,0.8133672308176756,0.8761352337896824
0.32326530612244897,0.7575950101017952,0.7604309543967247,0.9253323841840029,0.7211897317320108,0.9195704739540815,0.7208781894296408,0.9243027772754431,0.8148959614336491,0.8754144664853811
0.34346938775510205,0.7575950101017952,0.763509651646018,0.9244836308062077,0.7119577825069427,0.9187631215900183,0.7426475454121828,0.9231985788792372,0.8128799423575401,0.875316796824336
0.3636734693877551,0.7575950101017952,0.7799197640269995,0.9245437867939472,0.7335643991827965,0.9193502105772495,0.7588114403188229,0.9227797761559486,0.8180602509528399,0.8747497126460075
0.38387755102040816,0.7575950101017952,0.7849802393466234,0.925141979008913,0.7359298374503851,0.9200749825686216,0.7660120781511068,0.923391891643405,0.8207359034568071,0.8748535849153996
0.4040816326530612,0.7575950101017952,0.7889626659452915,0.9241686053574085,0.7362539321184158,0.9194456599652767,0.7773115802556276,0.9220533818006516,0.8146363869309425,0.8741944525390863
0.42428571428571427,0.7575950101017952,0.7860933672636747,0.9244116954505444,0.722817862406373,0.9198183417320251,0.7789122648537159,0.9220285881310701,0.8194005619734526,0.8741992227733135
0.44448979591836735,0.7575950101017952,0.7920967303216457,0.9234881736338139,0.7208161298185587,0.919197853654623,0.7924778331071138,0.92085887119174,0.8184707425534725,0.8743692394345999
0.4646938775510204,0.7575950101017952,0.8026612717658281,0.9244676567614079,0.7302730586379766,0.9203860238194466,0.800048703327775,0.9217654671519995,0.8207669071853161,0.8745682276785374
0.48489795918367345,0.7575950101017952,0.798850767314434,0.923051318153739,0.7273491192609072,0.9196990840137005,0.799567312002182,0.9199235234409571,0.822867950424552,0.8740404266864061
0.5051020408163265,0.7575950101017952,0.8118179868906736,0.9226101655513048,0.7432963829487562,0.919594606384635,0.8090333417057991,0.9194591157138348,0.8213616982102394,0.8742155209183693
0.5253061224489796,0.7575950101017952,0.8114708736538887,0.9234183207154274,0.727844187989831,0.9208601526916027,0.812550624832511,0.9200561232864857,0.8250313382595778,0.8745994493365288
0.5455102040816326,0.7575950101017952,0.8203539792448282,0.921869182959199,0.7360585667192936,0.9199235960841179,0.8194762095808983,0.918286994099617,0.8225210439413786,0.8748494535684586
0.5657142857142857,0.7575950101017952,0.8212569821625948,0.9203049670904875,0.7270679324865341,0.919103080406785,0.8233013655990362,0.9166381545364857,0.8281847145408392,0.8749720007181168
0.5859183673469388,0.7575950101017952,0.8234059922397137,0.9208669550716877,0.72613325715065,0.9204269256442785,0.8253645915538073,0.9169608633965254,0.8305365424603224,0.8759585581719875
0.6061224489795918,0.7575950101017952,0.8267711792141199,0.9202003125101328,0.7272093594074249,0.9198044184595346,0.827378649264574,0.9165054801851511,0.8332001455128193,0.8760793376713991
0.6263265306122449,0.7575950101017952,0.8311448395252228,0.9176342524588108,0.7175889294594526,0.9179770387709141,0.832193510606885,0.9138208143413067,0.8347411621361971,0.8768549356609583
0.6465306122448979,0.7575950101017952,0.8421730156987906,0.9162436965852976,0.7239293083548546,0.9177430309355259,0.8421661965548992,0.9122454281896353,0.8369299452751875,0.8779142647981644
0.666734693877551,0.7575950101017952,0.8362410441040993,0.9159503914415836,0.7164821904152632,0.917461384087801,0.8376468066126108,0.9123237542808056,0.8361241780221462,0.8787404373288155
0.6869387755102041,0.7575950101017952,0.8407613821327686,0.9172014407813549,0.7097482364624739,0.9192054662853479,0.8406670205295086,0.9136527441442013,0.840776888653636,0.8800684437155724
0.7071428571428571,0.7575950101017952,0.8374608270823956,0.9151135049760342,0.6872339900583029,0.9174558576196432,0.8391312398016453,0.9117188863456249,0.8396522589027882,0.8814116530120373
0.7273469387755102,0.7575950101017952,0.8465600423514843,0.9138265997171402,0.685432318598032,0.9162188898772001,0.8469504043459892,0.9107269607484341,0.8457125406712294,0.8825901374220848
0.7475510204081632,0.7575950101017952,0.8425865825265646,0.9132663477212191,0.6676469817757607,0.916513804346323,0.8433379754424095,0.9102363344281912,0.8478821124881506,0.8846161998808384
0.7677551020408163,0.7575950101017952,0.8464657515287399,0.9116590078920126,0.6635842304676771,0.914709659293294,0.8468382619321346,0.9089900143444538,0.8502416703850031,0.8861494716256857
0.7879591836734694,0.7575950101017952,0.8426671288907528,0.9112601969391108,0.6421326082199812,0.9140432700514793,0.8423282615840435,0.9088557660579681,0.8545202724635601,0.8880189564079046
0.8081632653061224,0.7575950101017952,0.8437716607004404,0.9124893862754107,0.6130609288811684,0.9148416686803102,0.8434642665088177,0.9103889092803001,0.8538201656192541,0.890849381685257
0.8283673469387755,0.7575950101017952,0.8427890911698341,0.9126730468124151,0.5684812162071466,0.914308799430728,0.8426029682159424,0.9108490068465471,0.858698021620512,0.8939167484641075
0.8485714285714285,0.7575950101017952,0.8346279561519623,0.910859489813447,0.567350696772337,0.9118748679757118,0.8341411650180817,0.9093830585479736,0.8600862920284271,0.8962700478732586
0.8687755102040816,0.7575950101017952,0.835709573701024,0.9103355221450329,0.5261775953695178,0.9091009106487036,0.8352639973163605,0.9092291705310345,0.863997446373105,0.9004142321646214
0.8889795918367347,0.7575950101017952,0.8293221574276686,0.9140068106353283,0.5053968904539943,0.9106409605592489,0.8292943555861712,0.9133042022585869,0.862113244831562,0.9055919367820024
0.9091836734693878,0.7575950101017952,0.8179017379879951,0.914616197347641,0.46309149265289307,0.908708680421114,0.8173045162111521,0.9141580983996391,0.8625392466783524,0.9107491504400969
0.9293877551020407,0.7575950101017952,0.800382299348712,0.9179360754787922,0.3991163307800889,0.9078802969306707,0.8001311607658863,0.9177258647978306,0.8550960514694452,0.9176444709300995
0.9495918367346938,0.7575950101017952,0.7714272420853376,0.926232635974884,0.31771585950627923,0.909518426284194,0.7716492395848036,0.926238002255559,0.8367853406816721,0.9271976444870234
0.9697959183673469,0.7575950101017952,0.6956783086061478,0.9393859095871449,0.29352723294869065,0.9160603992640972,0.6964416950941086,0.939487736672163,0.7797057069838047,0.9416170511394739
0.99,0.7575950101017952,0.45059292670339346,0.9703901093453169,0.2936550388112664,0.9391099698841572,0.45369483064860106,0.9704459495842457,0.5436493661254644,0.9694018922746181


==> data/correlation/likelihood.csv <==
mdlm_ll,ref_ll
-3.70218825340271,-3.283834661141518
-4.084207773208618,-3.880728935357306
-3.554736375808716,-2.9785693229248666
-3.274153411388397,-2.972135856910683
-3.365831732749939,-2.963905801612802
-3.3202402591705322,-3.0880381189507515
-3.1228487491607666,-3.021199062978447
-3.3204546570777893,-2.971807326781203
-3.463238477706909,-3.1408209117464176
-3.3679606318473816,-3.0263639114689598
-3.959158957004547,-3.3478589258108284
-3.572631597518921,-3.424910781514259
-3.4297176599502563,-2.7592173037001935
-3.554261028766632,-3.171289719921753
-2.8376932740211487,-2.4690594691125547
-4.347047209739685,-3.984531155108469
-3.881310284137726,-3.581205830305749
-3.7447272539138794,-3.38180657675154
-3.5066208839416504,-3.3161521076232168
-4.084689438343048,-3.6786469980484915
-4.930126428604126,-4.4401173337732445
-3.3752086758613586,-3.0579561730589218
-3.9614561796188354,-3.4728709322254656
-3.2194175124168396,-2.8667961718670907
-3.6200108528137207,-3.31420875388109
-3.5685393810272217,-3.2686870072184107
-3.9640833139419556,-3.377077127724598
-3.62497615814209,-3.413677481523826
-3.2919968366622925,-2.9666361661859506
-3.6778860688209534,-3.2374403777886918
-3.462867796421051,-3.0176494279541437
-3.5667994022369385,-2.972756878480832
-3.938101887702942,-3.534334240876769
-3.4335051774978638,-3.1199753147121836
-3.5809642672538757,-3.298018680869049
-3.6047563552856445,-3.2133288526129666
-4.385311484336853,-3.6994604652126046
-3.8477599024772644,-3.34116792581226
-3.892277479171753,-3.545670142477222
-3.4656572937965393,-3.1927356604871924
-3.4767293334007263,-3.2096297198667423
-3.717471182346344,-3.563864895294915
-4.035566031932831,-3.7935436023337124
-3.1864371299743652,-2.9205745180876246
-3.013479173183441,-2.751209488878725
-3.869316279888153,-3.399545398382021
-3.7025760412216187,-3.3448698226614964
-3.7787721753120422,-3.3581779075753992
-4.096395492553711,-3.705120110675322
-3.6198251843452454,-3.221484875608745
-3.3639697432518005,-2.7263696193691542
-3.8156012296676636,-3.554102168499465
-3.6901785731315613,-3.3602149450589756
-3.26066255569458,-2.986121456058785
-3.7293885350227356,-3.1741685732585694
-3.429837703704834,-3.2823285468927126
-3.5137916803359985,-3.2392535580665274
-3.7735421657562256,-3.4656279529616643
-3.5429506301879883,-3.3428714154833976
-3.924183487892151,-3.657606618333768
-4.479358792304993,-4.476752735162452
-3.553583860397339,-2.998326333437626
-4.047257423400879,-3.731282443076637
-3.3295474648475647,-2.631663610416339
-3.8505406379699707,-3.514130054779653
-3.4138448238372803,-3.0572540686173286
-3.1749396324157715,-2.6514616303998833
-3.5369459986686707,-3.226735860168814
-3.5650593638420105,-3.2570415113207885
-3.6404377222061157,-3.447138089127414
-4.047504425048828,-3.66974994960027
-3.5757526755332947,-3.2807834439487156
-3.1277524828910828,-2.7646214843299775
-3.3342981338500977,-3.0014419933663867
-3.341524660587311,-2.998204191431982
-4.434895038604736,-4.302508413621928
-3.6815358996391296,-3.2522223646634676
-3.265955328941345,-2.55578064304024
-3.951219141483307,-3.7799005319201657
-4.085398197174072,-3.6432220235279535
-3.4954634308815002,-3.2749933783939804
-3.4193907976150513,-2.9064176020961465
-4.122634947299957,-3.9059779305147155
-4.0160611271858215,-3.2764897581462686
-4.052990615367889,-3.6550736270266846
-3.8039636611938477,-3.4595303218681215
-2.952571451663971,-2.436505544809106
-3.2879340052604675,-2.949657197850355
-4.65433669090271,-3.9283955047752515
-3.5160130858421326,-3.114301251768563
-3.600692331790924,-3.4205844946321875
-3.6604576110839844,-3.3488662189173235
-3.4582631587982178,-3.2848600958691687
-3.655924141407013,-3.2580859741886417
-3.156488060951233,-3.0555898920269517
-3.359107494354248,-2.7271118169995128
-3.8009830117225647,-3.5497618306024186
-3.7804185152053833,-3.471274378678633
-3.8930262327194214,-3.3017530921708476
-3.658864915370941,-3.3221738283516298
-3.7852290868759155,-3.302474262104938
-3.606424629688263,-3.3796348486382652
-3.4700689911842346,-3.2931358774370905
-4.007631182670593,-3.748210191486127
-3.633445978164673,-3.136225458171146
-3.4819599986076355,-3.1542900207117635
-3.6911178827285767,-3.3632083264954167
-3.4793522357940674,-2.9389131082648245
-3.887287974357605,-3.3144064005273957
-3.7028889060020447,-3.2938239308096477
-3.63390851020813,-3.303651039314212
-4.047937273979187,-3.6526501043485906
-3.9098305702209473,-3.5123983146293765
-3.8870761394500732,-3.6617040226889954
-3.148837625980377,-3.0337664807744207
-2.8777365684509277,-2.902194756426118
-3.7218518257141113,-3.527167568325334
-3.230297029018402,-2.947561047937152
-3.6579882502555847,-3.3364892362216607
-4.300668239593506,-3.9981178948120855
-3.9927520751953125,-3.4539077788357524
-3.9281254410743713,-3.4566299544347814
-3.6087769865989685,-3.244636280078491
-3.4816001057624817,-3.1652417449471226
-3.636099874973297,-3.3674812202418765
-3.213183343410492,-2.758918727757795
-3.1148234605789185,-2.6351547824268153
-3.7327425479888916,-3.449846028715183
-3.6665070056915283,-3.352942257286283
-3.3635231852531433,-3.1973049634141075
-3.1337029337882996,-2.5076525088602026
-3.697450816631317,-3.411295417259964
-3.636389434337616,-3.220202459148116
-3.413108170032501,-2.99127259496092
-4.004972398281097,-3.520078898691667
-3.439172923564911,-3.2417685890199524
-4.039517819881439,-3.765421691557231
-3.769021153450012,-3.500080052132289
-5.02597177028656,-4.349454311770898
-3.1134549379348755,-2.8152739852897515
-3.65858918428421,-3.4195254144280254
-3.558963656425476,-3.3171410762830718
-3.5905617475509644,-3.0820298805887654
-4.071900963783264,-3.7732851242471646
-3.516755700111389,-3.200726506921453
-3.274593770503998,-2.7797170050227296
-3.6419253945350647,-3.027682325887864
-3.6431671380996704,-3.4091422692768374
-3.7543888688087463,-3.5747931118622676
-3.7323405146598816,-3.208837279827645
-4.452844977378845,-3.6017728091920187
-3.4464261531829834,-2.9197656833137455
-3.687617301940918,-3.130970965790101
-3.970677375793457,-3.4557247101759243
-4.231828570365906,-3.7298300109263463
-4.200750946998596,-3.8655916902863314
-3.3624044060707092,-2.9533469590234858
-3.3682031631469727,-3.07040215620069
-3.7093435525894165,-3.5208694784534984
-3.438710033893585,-3.1177697215565088
-3.498633921146393,-3.0974621390641253
-3.4540637135505676,-3.265715176772357
-3.616107702255249,-3.4684078632266644
-3.6166746616363525,-3.0410933283773036
-3.6924952268600464,-3.4846952761574874
-3.857498049736023,-3.2645151038692757
-3.6769018173217773,-3.5888328669378713
-3.885498046875,-3.3039016593302373
-3.798259973526001,-3.4780659238854565
-4.002516031265259,-3.416644788240817
-4.05772066116333,-3.7059910469981174
-3.7108144760131836,-3.5748303097536644
-3.7865660190582275,-3.183462879811151
-3.7446473240852356,-3.4421367399004885
-3.64039146900177,-3.3268799606956794
-4.142215847969055,-3.6482599359404793
-3.4931238293647766,-3.205898303167402
-4.395699143409729,-3.6320199107975983
-3.619775950908661,-3.311873429499111
-4.3327860832214355,-3.797822687918734
-3.59760320186615,-3.318078012593602
-3.985187351703644,-3.630008941798893
-3.8720374703407288,-3.5915090289185794
-3.713139772415161,-3.2360291916239716
-3.7846157550811768,-3.163099825844587
-3.7049745321273804,-3.450352176514483
-4.5648897886276245,-3.78642653088798
-3.4605307579040527,-3.0929357841379184
-3.7808300256729126,-3.5494682736170415
-3.805106520652771,-3.2607151971919186
-3.416662871837616,-3.0351249634134163
-3.6116002202033997,-3.35885143380447
-4.975225210189819,-4.22210360032154
-3.888204276561737,-3.6013465413901065
-3.675669491291046,-3.238164383094454
-3.9201768040657043,-3.593097714244323
-3.4207979440689087,-3.1509659859436767
-3.480106472969055,-3.29879981211584
-3.797420084476471,-3.6165308709447075
-3.364119231700897,-2.559365291209824
-3.1513810753822327,-2.807259251616353
-3.9981926679611206,-3.746074398311152
-4.045212745666504,-3.685547014848162
-3.473664939403534,-3.076124375795492
-3.545985221862793,-3.086254139707109
-3.6915243268013,-3.3869705161715125
-3.6935505270957947,-3.3591182373120354
-3.3331435322761536,-3.061966866029936
-3.846282720565796,-3.457178791753235
-3.5441291332244873,-3.51958222368229
-3.4739465713500977,-2.978998246045374
-3.213704824447632,-2.7895875047645378
-3.655109226703644,-3.3699367142327272
-3.5601868629455566,-3.292211993084604
-3.6397658586502075,-3.3417520692604814
-3.7436277270317078,-3.4792373057308508
-3.8502151370048523,-3.5738258016816067
-3.739448666572571,-3.270360907656393
-3.8093603253364563,-3.673918431276147
-3.366254508495331,-3.068189456490706
-4.196346402168274,-3.9935302819989325
-3.974226951599121,-3.739476152022133
-3.311011254787445,-2.9815948184422627
-3.7298830151557922,-3.502498192332951
-3.4130386114120483,-3.1730558698907227
-4.032199800014496,-3.688932858449618
-3.577291488647461,-3.040704001720169
-4.6553038358688354,-4.395713327720158
-3.6126083731651306,-3.325697446053202
-3.63083153963089,-3.3266925729197587
-3.5857226848602295,-3.2381890039823604
-4.021892428398132,-3.6878549693951066
-3.6242010593414307,-3.2217211231408003
-3.501734733581543,-3.329275851666682
-3.6598816514015198,-3.5160655875701585
-3.6627213954925537,-3.585675306619315
-3.2646197080612183,-2.9601719595865523
-3.473371684551239,-3.0461318524278567
-3.6734244227409363,-3.3453523803232526
-3.3809036016464233,-3.107132576427648
-3.9614040851593018,-3.6278786741317495
-3.804638981819153,-3.361226748513826
-3.5597726702690125,-3.2923572547421163
-3.561496376991272,-3.3022420955548557
-3.8213343024253845,-3.652544983130528
-3.611543595790863,-3.3081996467919446
-3.062812566757202,-2.7960359914686457
-3.1954219937324524,-3.145222238366672
-3.774235963821411,-3.4561209569304543
-3.622606575489044,-3.4674752025958204
-3.797549068927765,-3.3690314571239095
-3.4254645109176636,-3.0672581865205464
-3.432521939277649,-3.231267751468615
-3.4833136796951294,-3.0040996124651205
-3.0733855962753296,-2.6716156420768455
-4.058680474758148,-3.646118370214622
-3.390268623828888,-3.021409244688792
-3.1539884209632874,-2.7656445680552673
-3.5388229489326477,-3.091915377829697
-3.928675591945648,-3.608583792074145
-3.5620301365852356,-3.1643671584173623
-3.3117051124572754,-2.9552247831508254
-3.7174129486083984,-3.347070038249248
-3.6842941641807556,-3.517135567939239
-4.241637945175171,-3.9631994106602066
-3.4059494733810425,-3.1042910042738137
-3.9134225845336914,-3.615766065651492
-4.135477900505066,-3.62027056716662
-3.1645893454551697,-2.843395489208474
-3.6450513005256653,-3.310143281323093
-3.140826404094696,-3.005099030979984
-3.83035945892334,-3.4798186036169936
-3.917075037956238,-3.718993473968862
-3.417954742908478,-3.209307411889325
-3.7611101269721985,-3.3266148953236647
-3.5487725138664246,-3.137429544756927
-2.8924285769462585,-2.5597143853516964
-3.549225389957428,-3.2319522621167636
-3.636004865169525,-3.363635118163585
-3.5985543727874756,-3.0645954623567904
-3.8625831604003906,-3.579880417370952
-2.8896366953849792,-2.240592258694682
-4.380215287208557,-3.9573161418234695
-4.1843801736831665,-3.642854908466607
-3.6386191844940186,-3.235466935512122
-3.922599673271179,-3.457453728549258
-3.4849655628204346,-3.122658747445287
-3.4787095189094543,-3.144826644274232
-3.1897464394569397,-2.534714487093217
-3.9805379509925842,-3.554636421789574
-3.5875900387763977,-3.3018996427568856
-3.3642883896827698,-3.080225237518046
-3.646520674228668,-3.312164531497384
-3.9647486805915833,-3.5687539802058286
-3.0965169072151184,-2.7787806740912067
-3.457077145576477,-2.853866445482694
-3.7942925095558167,-3.3374652844093644
-3.3784233927726746,-3.01360697676957
-3.1218955516815186,-2.779709666517486
-3.7105664014816284,-3.30800935340775
-4.192342519760132,-3.87240144290252
-4.330772161483765,-4.065489792309115
-3.7546716928482056,-3.4925637207434503
-3.86130291223526,-3.4204035166182774
-3.601639747619629,-3.3632803075378868
-3.4221928119659424,-3.048274320624846
-3.588641107082367,-3.341336218413342
-3.74204158782959,-3.2555324914029584
-3.5455021262168884,-3.1359875999219375
-3.4097649455070496,-3.0989673000714957
-3.6879624724388123,-3.4708545018880996
-3.278767466545105,-3.01193999485301
-3.43101567029953,-3.062604482191632
-3.7346197366714478,-3.4730214770453216
-3.9973016381263733,-3.8729727184253315
-3.59223473072052,-3.2680399774099946
-3.477694272994995,-3.2969327082435345
-3.2548235654830933,-2.841272317008524
-3.5266822576522827,-3.1733388928589994
-3.8812944889068604,-3.281034913319555
-3.5530735850334167,-3.2168736234357267
-3.849651515483856,-3.476831865367569
-3.3528767228126526,-3.059163084735298
-3.8214715719223022,-3.3319127795243233
-3.5958755016326904,-3.297453837352381
-3.5645121335983276,-3.1417248975407683
-3.8003414273262024,-3.4380278390436154
-3.6744940876960754,-3.3885605886210315
-3.389594256877899,-3.134464048940387
-4.027953684329987,-3.755791890494123
-3.691343903541565,-3.450961817052706
-3.6669809222221375,-3.4793631411695456
-3.6314777731895447,-3.4599094761810614
-3.321370542049408,-3.022088477403114
-3.197457253932953,-2.7605781322582392
-3.661432981491089,-3.432923322664415
-3.5685022473335266,-3.0974075229892746
-3.75741845369339,-3.4420923715650575
-3.648640811443329,-3.2321553331126096
-3.779302477836609,-3.466589196363676
-3.70500385761261,-3.317246668066511
-3.3755255341529846,-2.8612866796926886
-4.6900858879089355,-4.294714475593058
-3.4864892959594727,-3.0037920144512995
-3.3919684886932373,-2.84731677358304
-3.701577305793762,-3.3100914684938623
-3.720968186855316,-3.421428459752351
-3.611513674259186,-3.3197346306104416
-3.5850232243537903,-3.0880615105205442
-3.915734648704529,-3.552003306022522
-3.41542387008667,-3.2144782761320494
-3.7023245096206665,-3.4727550493532093
-3.3189578652381897,-2.8563720716068137
-4.082998514175415,-3.6500523631272803
-3.7694214582443237,-3.4364960328910708
-3.48972749710083,-3.2186150181560085
-3.516242206096649,-2.899608851170238
-4.80680775642395,-3.9958198083136276
-3.3508896231651306,-2.9714621757756787
-3.243439257144928,-2.8932933586639953
-3.520376145839691,-3.32006385998153
-3.656439244747162,-3.2506883124232284
-3.6508030891418457,-3.510310650696296
-3.9275688529014587,-3.382116772243295
-3.743874430656433,-3.2948179642153157
-3.106103301048279,-2.6565096569983497
-4.080077171325684,-3.5696035076502013
-3.6020129919052124,-3.35800791167819
-3.469926595687866,-2.8886332888124806
-3.591417074203491,-3.293183334826031
-4.082209765911102,-3.7830624494237703
-3.316490411758423,-2.8969037101816406
-3.3755176067352295,-3.0204906642484186
-3.141159236431122,-2.6652410411770715
-3.530307948589325,-3.2831191640848054
-3.6414461731910706,-3.4568674581057324
-3.537275195121765,-3.160021395323388
-3.439254581928253,-2.999185852030851
-3.2279881834983826,-2.8495309281307786
-3.7041412591934204,-3.5132887722583095
-3.734883487224579,-3.331197059027737
-3.6862270832061768,-3.4434783333592773
-3.6619998812675476,-3.4811379676100276
-2.774001181125641,-2.200484004703343
-3.723912000656128,-3.4541609442948427
-3.868198275566101,-3.4068682226894005
-3.7438946962356567,-3.4597220457249467
-3.5078397393226624,-3.1632206625445014
-3.811639368534088,-3.5021512295495896
-3.5550073981285095,-3.2334901925558484
-3.4625006914138794,-3.180382294762992
-4.0613908767700195,-3.8475704994713715
-3.689901292324066,-3.3516661955519877
-3.6572123765945435,-3.228663205772441
-3.439086139202118,-3.029391991867417
-3.6235824823379517,-3.327709428344764
-3.6513171195983887,-3.3964698599776746
-4.0803176164627075,-3.584170297761303
-3.8811821341514587,-3.7637722578355954
-3.604532778263092,-3.333880685849694
-3.9295575618743896,-3.6469552989976792
-3.989472448825836,-3.428515212916432
-4.388894319534302,-3.6239624433894675
-3.1496976017951965,-2.67872284599744
-3.8269172310829163,-3.4670226541164895
-3.4485148787498474,-3.209538159538144
-3.5445502400398254,-3.2792623094167657
-3.4263474345207214,-3.37683507365625
-3.5743216276168823,-3.305465143707953
-3.693766176700592,-3.339791765232468
-3.548272490501404,-3.4090046928751176
-3.5563804507255554,-3.325636421966153
-3.651005208492279,-3.1100445306509785
-3.1037774682044983,-2.5019235981482004
-3.8885701298713684,-3.5281007554284787
-3.85007107257843,-3.5941050766342397
-3.202998995780945,-2.8756988496247855
-3.4425593614578247,-3.25481874855676
-3.445599675178528,-2.9265344773325612
-3.1280049085617065,-2.9777023793811708
-4.016868948936462,-3.58569116682786
-3.4719892740249634,-3.113898739923193
-3.397719144821167,-2.85881041339653
-3.4414159655570984,-2.9994312116982784
-3.5093782544136047,-3.204133750862015
-3.8994792103767395,-3.6149632988189078
-3.065283954143524,-2.793555748158772
-3.564131438732147,-3.2210752476254414
-4.081068515777588,-3.387031585647669
-3.236482322216034,-2.965717536816073
-3.7500210404396057,-3.4929581094295723
-3.7120556831359863,-3.5719759510842706
-3.584534466266632,-3.196186739002822
-3.612739324569702,-3.2156398513406925
-3.561480939388275,-3.196133589100378
-3.6950055360794067,-3.283272691495401
-3.577959358692169,-3.188044595545162
-3.134588599205017,-2.756611578367477
-3.9591538310050964,-3.5548856132681226
-4.336361050605774,-3.9504204321986824
-3.755424976348877,-3.585488348669928
-3.4659836888313293,-3.1257136736170508
-3.8797014355659485,-3.4976331881794174
-3.422447383403778,-3.294849573122482
-4.175899386405945,-3.87867997989344
-3.6229032278060913,-3.1144430369681197
-3.513594090938568,-3.1543574044400673
-3.341445505619049,-3.008483651148308
-4.5586017370224,-4.1722421673217545
-3.3376302123069763,-2.942485855410024
-3.4535235166549683,-3.116147543337877
-3.4151368737220764,-3.051641691093668
-3.4475147128105164,-3.207517155665035
-3.600880205631256,-3.3180463694618
-3.737206518650055,-3.4613268379164572
-3.2528401017189026,-2.964074828478681
-3.451244831085205,-3.32108072440756
-3.7273430228233337,-3.0909411853580155
-3.4558176398277283,-2.9224969873279116
-3.5924124717712402,-3.2073494610096756
-3.506680905818939,-3.3764312158246144
-3.7233540415763855,-3.4235575195732437
-3.798865795135498,-3.5969481781383044
-3.4513004422187805,-3.081700366962242
-3.5173263549804688,-3.3599171608725333
-3.773578643798828,-3.4095943529415176
-3.407857060432434,-2.978629084439575
-3.247446835041046,-2.7409396317847063
-3.4307833909988403,-3.106662301228634
-3.2578890323638916,-2.743185217973634
-2.9355673789978027,-2.467602543674793
-3.759214222431183,-3.30601170582564
-3.34472793340683,-2.9227215837107403
-3.567846655845642,-3.106137236415891
-3.796882390975952,-3.5548820148834044
-3.8626627922058105,-3.6920132714849756
-3.617116332054138,-3.1653292420358072
-3.465425193309784,-3.052831473062138
-3.9615947604179382,-3.660737917188357
-2.9660853147506714,-2.603963195001088
-3.5285900235176086,-3.290188543710488
-3.9219865798950195,-3.5134139186391025
-3.390081763267517,-3.0513327706922415
-4.209730267524719,-3.4919487953582165
-3.988326847553253,-3.657911012213532
-4.515738606452942,-3.648055313824167
-3.5980355739593506,-3.209891109658884
-3.1248603463172913,-2.8175618635957935
-3.326313078403473,-3.070191401860028
-3.5637341141700745,-3.372165713003606
-4.037972092628479,-3.697186170029667
-3.44000780582428,-3.183968318423449
-3.5184735655784607,-3.3009614741749553
-3.43695729970932,-3.039463819064445
-3.9005751609802246,-3.485332094398511
-3.326877772808075,-3.1111512193433204
-3.5074238181114197,-3.280762144664403
-3.7890281677246094,-3.5103381272720893
-5.166043519973755,-4.800999622116641
-3.5837154388427734,-3.433151251890821
-4.00830864906311,-3.580096710013826
-3.8518009781837463,-3.3831135941547186
-3.40267813205719,-3.012154758277007
-3.759121000766754,-3.408216528215638
-3.518999993801117,-3.2082248213551723
-4.165834069252014,-3.674253030012681
-2.916122853755951,-2.1612263411185966
-3.6747491359710693,-3.314013010528438
-3.8312649726867676,-3.5933387637353014
-3.6282206773757935,-3.3695122760205787
-4.257699251174927,-3.4952562517831574
-3.2815588116645813,-2.965632919967452
-3.3308300971984863,-2.7265611183982936
-3.4737706780433655,-3.1690115786775275
-2.9903178811073303,-2.6880972863293513
-3.6859394311904907,-3.408479949967219
-3.6586509346961975,-3.264023338522785
-3.4234365224838257,-3.2603635645278493
-3.822562038898468,-3.4626333819617607
-3.8084006309509277,-3.641558894551654
-3.8829354643821716,-3.701500224527338
-3.8285427689552307,-3.262272164050746
-3.4901771545410156,-3.2408574101642946
-3.5959827303886414,-3.264125356878375
-3.8220973014831543,-3.4240994542435086
-3.2912319898605347,-2.8345565613370765
-3.692279040813446,-3.4731677394552554
-3.479573667049408,-3.28104996935921
-3.366320550441742,-2.889315907068799
-3.3583590388298035,-3.0492849003235705
-3.4798730611801147,-3.2883506155324596
-3.2390745282173157,-3.194347406255756
-3.6464008688926697,-3.243003851780991
-3.7423922419548035,-3.5235837245516866
-3.679392635822296,-3.3134985680692486
-3.86152982711792,-3.508769500215376
-3.5244688987731934,-3.2686528908639274
-3.4129514694213867,-3.1907276963174223
-3.0828434824943542,-2.845816227286067
-3.6529080867767334,-3.356338479123628
-3.7569191455841064,-3.298285515033412
-3.625238597393036,-3.152730707856762
-3.5467246174812317,-3.3460874699431287
-3.82976233959198,-3.479837175122639
-3.3008962869644165,-2.942880163719074
-3.795214891433716,-3.5360998851234786
-3.493208110332489,-3.1261997688420085
-3.5180887579917908,-3.256250649367547
-3.390366494655609,-3.0209849315393265
-3.9040833115577698,-3.5340647329575217
-3.4699811339378357,-3.0721698224198666
-3.6045716404914856,-3.3302696097423423
-3.9898696541786194,-3.6910780204496305
-3.8345855474472046,-3.372314406905964
-3.639654040336609,-3.345761994994771
-3.9465578198432922,-3.3240511656063307
-3.504309117794037,-3.167478604696096
-3.728666663169861,-3.4423828355136896
-2.9345303773880005,-2.487061061841393
-3.54940927028656,-3.4242584546896224
-4.0137670040130615,-3.7581438697434373
-3.781122148036957,-3.4662122688497354
-3.5490095615386963,-3.3842467816420476
-3.9764334559440613,-3.3872998086627857
-3.3226189017295837,-3.199098404773848
-3.5818400979042053,-3.2028908947799586
-3.7935391664505005,-3.5696988100632567
-3.217681348323822,-2.9043980107118803
-3.6881368160247803,-3.2323408242996754
-3.6461753249168396,-3.2740871539385914
-4.02667099237442,-3.6477038819443077
-3.4800474047660828,-3.3061732950133464
-4.327471613883972,-3.926085046803259
-3.5169016122817993,-2.9726653405925236
-3.7638107538223267,-3.5106644821278103
-3.718410074710846,-3.267726441079419
-3.3196067810058594,-2.775072103455936
-3.776166617870331,-3.276706954651555
-3.5918431282043457,-3.1325176435907043
-2.912831425666809,-2.414915737088605
-3.8336145281791687,-3.43654009788289
-3.390591561794281,-3.0972156539207583
-3.5799227356910706,-3.202981437892961
-3.7733858227729797,-3.3590137925161043
-3.4038904309272766,-3.0544542902353315
-3.8304871916770935,-3.6887225623820235
-3.8014175295829773,-3.4052571862343033
-4.010767638683319,-3.805961102498342
-3.4500390887260437,-2.9932837713679845
-3.4408992528915405,-3.182473231808264
-3.344880700111389,-3.1771950753657876
-3.562807261943817,-2.973836646685766
-3.5176212787628174,-3.024142970852069
-3.8070518374443054,-3.4685297192739273
-2.8715237975120544,-2.219968805009809
-3.728590250015259,-3.657248979814906
-3.630634307861328,-3.3068503431332825
-3.504384219646454,-3.2313192171653267
-3.4570518732070923,-3.1880855884531982
-4.022947013378143,-3.695488274459909
-3.5120217204093933,-3.3650777562444083
-3.7994475960731506,-3.2105587100674016
-3.898506999015808,-3.589115831866283
-3.2747632265090942,-2.9896981363883692
-4.245727300643921,-3.970221015250092
-3.7256261706352234,-3.489454805218108
-3.846832811832428,-3.2493243519064694
-3.7038662433624268,-3.388278212589396
-3.334880292415619,-2.9675776906614373
-3.9763147234916687,-3.2931435274371226
-4.232673287391663,-3.868572013254086
-3.0899497270584106,-2.5734856909413684
-3.9572434425354004,-3.6946496701030966
-3.8564167618751526,-3.3502171780549195
-3.3614224195480347,-3.0532326747995406
-3.3720364570617676,-3.0050346891751305
-3.6930842995643616,-3.3928334916361536
-3.732499122619629,-3.4261221366040275
-3.837273418903351,-3.5515367917056078
-3.982517719268799,-3.660843357667035
-3.550880551338196,-3.037466845933143
-3.0462036728858948,-2.862211453034577
-3.9572139978408813,-3.7723993972954
-3.4318560361862183,-3.009209166132913
-3.773159444332123,-3.393897253594012
-5.837931752204895,-5.125295693190157
-3.695060431957245,-3.3815312349202453
-3.7399935126304626,-3.507941293623604
-3.8733925819396973,-3.180442076147087
-3.8090065717697144,-3.570868667018334
-3.8365827202796936,-3.390384419302476
-3.2484086751937866,-2.9033617898309525
-3.2467058897018433,-2.7989824051871706
-3.453465163707733,-3.106704891958738
-4.01487523317337,-3.7442686578824667
-3.609314262866974,-3.2375667103322843
-3.9908559322357178,-3.3913753492851324
-3.834764778614044,-3.4728987468510484
-3.332145571708679,-3.0206003468244558
-3.3325435519218445,-3.122812538674459
-3.4647085070610046,-3.1430730909067144
-3.1731614470481873,-2.86766676377814
-3.3507888317108154,-2.9345846034230183
-3.899369239807129,-3.6029608414343044
-4.237542629241943,-3.602892145593634
-3.5619709491729736,-3.079965349420979
-4.040048241615295,-3.677052512300564
-4.072010397911072,-3.6360951082188366
-3.8460002541542053,-3.7017590681606296
-4.097487568855286,-3.96783922474521
-2.9099153876304626,-2.633805301286313
-3.6678586602211,-3.426371150609686
-4.521812319755554,-3.925833751691643
-3.9168906211853027,-3.4814183665247995
-3.116682291030884,-2.645446114163378
-3.802617132663727,-3.49409387779929
-4.025822877883911,-3.6147417855682593
-3.7570888996124268,-3.4191589829782756
-3.4167490005493164,-3.188223582937257
-3.812206983566284,-3.359024801180321
-4.403043985366821,-4.189206125492146
-3.9935936331748962,-3.5363320771359836
-3.2912508249282837,-3.0137351199423885
-3.991903841495514,-3.72710175889063
-3.5342859625816345,-3.265056312960472
-3.509618103504181,-3.086413371048633
-3.7004754543304443,-3.339862815257563
-3.6166509985923767,-3.3340893049896247
-3.6544867157936096,-3.499275394037144
-3.3314173221588135,-2.9843302364087867
-4.10972797870636,-3.815329033236432
-3.299800932407379,-2.8684422620599985
-3.3759719729423523,-3.0092180106287056
-3.080846071243286,-2.710855025498751
-4.437904477119446,-4.06363154684579
-3.640089750289917,-3.23321940727425
-3.844212770462036,-3.41439102083005
-3.509936571121216,-3.28419085985527
-3.37790310382843,-2.892539228231764
-3.0862756967544556,-2.8813800543609407
-3.5807199478149414,-3.1946580007472845
-4.252899169921875,-3.964644930344934
-3.487109661102295,-3.1273019425360937
-3.391873776912689,-2.9305338464125383
-3.4255977272987366,-2.966757513030036
-3.3705314993858337,-3.0986490861957954
-3.1040989756584167,-2.880508911178659
-3.387095868587494,-3.0173354242007817
-4.126863598823547,-3.890744909670365
-3.944974720478058,-3.602698399979978
-3.490287482738495,-3.287874921921711
-3.6681804060935974,-3.0653128934255944
-3.694948434829712,-3.4888436723569973
-3.1190019845962524,-2.710828333653409
-3.4978246688842773,-3.175905996610236
-3.948561191558838,-3.5197863216931897
-3.6813181042671204,-3.3585021538533066
-4.32684862613678,-3.9531063427485216
-3.63375723361969,-3.478031305238696
-3.445324420928955,-2.957528102872463
-3.089194357395172,-2.8686017946957807
-4.1262959241867065,-3.7826978420957422
-3.770620822906494,-3.419333193578351
-3.9026678800582886,-3.554095948228201
-3.5927854776382446,-3.291909988317384
-3.4375213384628296,-3.1466677496476363
-3.624835193157196,-3.3545694708799987
-4.187229514122009,-3.8604244886837407
-4.455881714820862,-3.834175609681739
-3.3517537117004395,-3.0828960201959656
-3.624566376209259,-3.2639842493900035
-3.6801140308380127,-3.4584188349195197
-3.65641051530838,-3.2010650281725264
-3.5688729286193848,-2.916829915228921
-3.7578126788139343,-3.2195799226363055
-3.4561533331871033,-3.1028299136466257
-3.9284480214118958,-3.6336958427510226
-3.6933667063713074,-3.3494085892873264
-3.8069897890090942,-3.540602447956615
-3.8452950716018677,-3.471747403333981
-4.080178380012512,-3.6456120126588263
-3.5564422607421875,-3.2773068085033104
-4.257821321487427,-3.9622001757771206
-3.7859525084495544,-3.301859689312123
-3.537657082080841,-3.1133389698787863
-3.2162773609161377,-3.0367390349393446
-3.8227933049201965,-3.5805766615240198
-3.7493866086006165,-3.285932282921312
-3.5078139305114746,-3.0149830012408128
-3.3395208716392517,-3.0491294999360585
-3.1861789226531982,-2.8851907162198636
-3.4802051186561584,-3.2638766005221274
-3.6618653535842896,-3.3596457986234403
-3.4857465624809265,-3.3966867714605007
-3.447498857975006,-3.0570187282408745
-3.7748072743415833,-3.5046680282302187
-3.9476967453956604,-3.5107446011781516
-3.676738679409027,-2.8004818096046034
-3.9836437702178955,-3.7030518121527116
-3.745034694671631,-3.517086761696333
-3.735477089881897,-3.2101576645736802
-3.9042243361473083,-3.7249129022148937
-3.417732834815979,-3.2152738407445
-3.4854665994644165,-3.351162012004066
-3.65695983171463,-3.486157156466644
-3.979587197303772,-3.5584199462567963
-3.9780688285827637,-3.301729215100678
-3.775412857532501,-3.721169734481448
-3.444052577018738,-3.228038809592063
-3.589537024497986,-3.1692745828100524
-3.7570679783821106,-3.5507271764934623
-3.571862816810608,-3.35641388192523
-3.3719977736473083,-3.1345111995963713
-3.7412818670272827,-3.5520178503326103
-3.494460105895996,-3.11823176592833
-3.568820834159851,-3.292520285642858
-3.350407361984253,-3.069329068260456
-3.772325873374939,-3.5609714331281737
-2.812808930873871,-2.4867384892912012
-3.9005425572395325,-3.5933341468768427
-3.623802363872528,-3.119511884553306
-3.5781108140945435,-3.3588542859210637
-3.0877819061279297,-2.387530618148877
-3.0986233949661255,-2.700246559543521
-3.876722991466522,-3.695675366962919
-3.315238833427429,-3.060744926629404
-4.101682424545288,-3.688671340724007
-3.1170124411582947,-2.9748666596890145
-3.462972342967987,-3.2807469408573695
-3.5670931935310364,-3.4032649703066147
-3.4855620861053467,-3.1357772927387995
-4.085746467113495,-3.7157754628765796
-4.4907907247543335,-4.104699043408076
-3.5356695652008057,-3.4176094842429063
-3.8995540142059326,-3.535554188340184
-3.6537705063819885,-3.222678172345313
-3.5603118538856506,-3.18564007133406
-3.8791384100914,-3.76538229106661
-3.5749857425689697,-3.4773085145189784
-3.428075134754181,-2.863965527857812
-4.507469534873962,-4.322045786094064
-3.709790885448456,-3.4139344469729926
-3.4198631048202515,-2.9086291662275574
-3.004422664642334,-2.634794049852617
-3.9554466605186462,-3.643539708381564
-3.920578896999359,-3.5026419299820013
-3.5654430389404297,-3.424134251343795
-3.67943799495697,-3.356648897388634
-3.6365222930908203,-3.3114560215587745
-3.5275554060935974,-3.146206847476194
-3.7959014773368835,-3.308447106606365
-3.777056932449341,-3.6013329053143797
-4.198825359344482,-3.889005375150876
-4.009497821331024,-3.6410586257042286
-3.6898574829101562,-3.5651609674688713
-3.4992637038230896,-3.268597140783972
-3.398980736732483,-3.043436567007083
-3.3426483869552612,-3.039282598457806
-3.8037476539611816,-3.513793240403163
-3.3669146299362183,-3.1293115871646844
-3.868199110031128,-3.478442412583058
-3.62749183177948,-3.379160628331242
-3.4238752722740173,-3.293113493767535
-3.6058120727539062,-3.3762021732963343
-3.2852548956871033,-3.082591098701271
-3.6286648511886597,-3.30782795831146
-3.934208631515503,-3.7931093316805717
-3.5961780548095703,-3.149368109219252
-3.852820932865143,-3.6725115437480835
-3.5404948592185974,-3.2532475444196796
-3.5830994844436646,-3.1846506818978644
-3.4453717470169067,-3.0929349188008133
-3.757394254207611,-3.476071632647388
-3.852205455303192,-3.594742034919601
-3.7002561688423157,-3.3018045663857007
-3.9642231464385986,-3.528820556521725
-3.339855670928955,-2.9742908912070347
-3.918169677257538,-3.3168470616368664
-3.5900110602378845,-3.33769226192825
-3.577101230621338,-3.33640627871529
-3.9976112842559814,-3.361843867536267
-3.8128418922424316,-3.357604080468568
-3.4531981348991394,-2.957075595028854
-3.297667920589447,-3.039042441973244
-3.258230149745941,-3.1596656932927227
-3.5971983671188354,-3.2116021979039506
-3.4862183332443237,-3.1456961537747468
-3.397826611995697,-3.134194467202664
-3.358913242816925,-2.934818664548303
-3.67191481590271,-2.8052759505928284
-3.7248952388763428,-3.211804910036205
-3.905107319355011,-3.53001762160729
-3.477356791496277,-2.8367712806962
-3.3361684679985046,-2.8105507196094477
-3.0440406799316406,-2.670651963600643
-3.6217846274375916,-3.463606824986336
-3.6177539229393005,-3.3250971225957455
-3.629755139350891,-3.4270276773207553
-4.166585683822632,-3.7030305621904387
-4.498354434967041,-3.9187216345440246
-3.801685392856598,-3.324767762101741
-3.8023847937583923,-3.5587117565265687
-3.438311815261841,-3.2360474905800167
-3.6921778321266174,-3.3637339990276707
-3.7241082787513733,-3.1821721257020146
-3.65485543012619,-3.239223954655794
-3.8570598363876343,-3.5256050414489906
-3.7222233414649963,-3.4569353488891514
-3.4021992087364197,-3.0148701746645896
-3.96517813205719,-3.6390948381216264
-4.285214900970459,-4.074466233208079
-3.5107762217521667,-2.960860496122983
-3.9018073678016663,-3.557881514276363
-3.365784525871277,-3.094765594204326
-3.0736743211746216,-2.6221370617157307
-3.324196934700012,-3.007933328209391
-3.4783331751823425,-2.9206533712156957
-3.660293400287628,-3.5119126071980067
-3.9763647317886353,-3.5175800367440764
-3.704969108104706,-3.5204401261645963
-3.93148672580719,-3.615287008092617
-3.4199641346931458,-3.3004348571749897
-3.471085548400879,-3.189977615239354
-3.6481586694717407,-3.42317987501921
-3.328858971595764,-2.9528848900459725
-3.766373634338379,-3.5934542831860563
-3.690434217453003,-3.3081826914252725
-3.6827864050865173,-3.3962502179064806
-3.3553067445755005,-2.8504398340474517
-3.326500654220581,-2.9175963749099187
-3.3455593585968018,-3.1433105864897626
-3.267979145050049,-2.808862425078141
-3.4588050842285156,-3.196032822867143
-3.8753504157066345,-3.7549941693287003
-3.697630226612091,-3.469872718202461
-3.833410322666168,-3.644259939165853
-4.197391986846924,-3.5929515031144565
-3.688172161579132,-3.4958362962903258
-3.676497995853424,-3.4615166015517533
-3.296606421470642,-3.0025420156492917
-3.368110477924347,-2.935159268027788
-3.6434287428855896,-3.443126429188666
-3.681504249572754,-3.496681519649568
-4.138346433639526,-3.8507182636572783
-4.0894012451171875,-3.7164344784837224
-3.425495445728302,-3.033963482023161
-3.7870046496391296,-3.635229113540722
-3.664233922958374,-3.1221715997984956
-3.941585600376129,-3.5659983466011043
-3.7024839520454407,-3.190843828114902
-3.7047210931777954,-3.130075962061875
-3.633888065814972,-3.437812051463311
-3.9589467644691467,-3.5250442613468507
-3.417211949825287,-3.173827446036074
-3.0230565071105957,-2.46361597073949
-3.4335476756095886,-3.286065119797823
-3.595541834831238,-3.2599504486078197
-4.041382849216461,-3.7104269789573587
-3.472443699836731,-2.92687985480598
-3.9030293226242065,-3.606760231126521
-3.66725891828537,-3.2917006091068255
-3.40019291639328,-3.065881969253029
-3.781420588493347,-3.4748709016758452
-3.621521532535553,-3.525597855389676
-3.4971529245376587,-2.934189342533013
-3.2881020307540894,-3.0294437207962233
-3.9632867574691772,-3.6475417862161392
-3.6032326221466064,-3.3915531194335498
-3.4192392230033875,-3.1268579565752814
-3.1512207984924316,-2.73730111358482
-3.518440306186676,-3.078313547814817
-3.5211992859840393,-3.197373875513478
-3.8365910053253174,-3.854569191660234
-3.708742320537567,-3.3073034094590863
-4.059868037700653,-3.7989594216973646
-4.00806725025177,-3.744571690279165
-3.2837826013565063,-2.989882908677196
-4.084886193275452,-3.741618650732318
-3.334314227104187,-3.2056748313521157
-3.9651217460632324,-3.6205380364811153
-2.8245599269866943,-2.5497062945809055
-3.172696113586426,-3.0203643143606627
-3.1293171048164368,-2.397748222746985
-3.305229127407074,-2.9921438420957767
-3.737873673439026,-3.4916513548254016
-4.046696782112122,-3.5654573991597514
-3.5873644948005676,-3.3151621599360444
-3.5230650901794434,-3.226224701649218
-3.5150774121284485,-3.0421092754991683
-3.641394555568695,-3.388518607538911
-3.730243146419525,-3.507607875380023
-4.2808836698532104,-3.6336803228082486
-3.366564929485321,-2.924636145073493
-4.101688861846924,-3.7042250305659774
-3.834715187549591,-3.404642089826532
-3.8216006755828857,-3.3745183983833904
-3.2608208656311035,-2.888025511925606
-3.60121488571167,-3.154094517098882
-3.384481132030487,-3.0589907707264725
-3.4848576188087463,-3.054038734148304
-4.354416847229004,-3.9539857309033133
-2.9725810289382935,-2.619751680180156
-3.28630667924881,-2.77038222916888
-3.616097331047058,-3.238368067157681
-3.7495091557502747,-3.51006173096729
-3.5219759941101074,-3.321527734767277
-3.778658092021942,-3.478235702753011
-3.148359477519989,-2.451000033760022
-3.9577361345291138,-3.747379772423861
-4.566069602966309,-3.8353869450493865
-3.7800612449645996,-3.626058004514398
-3.3946447372436523,-2.995745434172956
-5.116196632385254,-4.784603155067574
-3.277445614337921,-2.870851276665436
-3.5909445881843567,-3.140951893544259
-3.4768921732902527,-3.247965123967241
-3.908455550670624,-3.1229553896209925
-3.5246675610542297,-3.3386127880379295
-3.6417548060417175,-3.3346581625457787
-3.903693199157715,-3.5891384866759504
-3.3787222504615784,-2.9985795117926664
-3.924250066280365,-3.648486362098514
-3.328317403793335,-2.850844372357503
-3.079923689365387,-2.7833575937537134
-3.683692455291748,-3.4332480491277173
-3.743373930454254,-3.2164771679186726
-3.629443109035492,-3.050689007730342
-3.3370156288146973,-3.2020860341791053
-3.1074233055114746,-2.6523459018954116
-4.323418021202087,-3.664437566829918
-3.7462984323501587,-3.4604354248990115
-4.429796099662781,-4.067588329229025
-3.653924345970154,-3.4963717258992135
-3.6526604890823364,-3.120465974523891
-3.510328769683838,-3.2552077982586636
-3.7975643277168274,-3.6104007328004
-3.7345703840255737,-3.406977901233078
-3.62538343667984,-3.2189373921867617
-3.5026293992996216,-3.0980985323770023
-3.562854528427124,-3.3466298719429233
-3.9039964079856873,-3.5963352209406194
-4.017289876937866,-3.507534936036486
-4.423134207725525,-4.056768898227969
-3.92023366689682,-3.5439252987865313
-3.629102647304535,-3.3447270146473898
-4.760869264602661,-4.435253154962512
-3.480364143848419,-3.241746442314432
-3.155770480632782,-2.990981818841967
-3.537602484226227,-3.148325453614917
-3.848232686519623,-3.4817452623828684
-2.686856985092163,-2.3092629758636556
-3.6614391207695007,-3.2322985949561693
-4.023983418941498,-3.6891353875467043
-3.678617835044861,-3.429922145831253
-3.7400935888290405,-3.368468556107347
-3.5406647324562073,-3.38990884056344
-3.8948622941970825,-3.4505493594977827
-3.9342905282974243,-3.5552955262785484
-3.3234933614730835,-2.8990115974378567
-3.614886164665222,-3.1706530999249196
-3.5660768151283264,-3.104143836055312
-3.2327476739883423,-3.095994911461448
-3.47651070356369,-3.2557242124024994
-3.9126556515693665,-3.727035024568616
-3.1895192861557007,-2.773865949031547
-3.696624219417572,-3.5031182651120045
-3.3935253024101257,-2.8056255931010607
-4.086889863014221,-3.9296107320256652
-3.646410584449768,-3.5609521412715366
-3.55940705537796,-3.1126849712212312
-3.437487244606018,-3.0124757384417444
-3.6976412534713745,-3.412047324502578
-3.756998598575592,-3.3378112182237385
-3.8091155290603638,-3.620367289223507
-3.6733235716819763,-3.338762765555119
-4.0070934891700745,-3.6083274739074835
-3.737818419933319,-3.4405145824386265
-3.2923697233200073,-3.009829596522298
-4.05977189540863,-3.709563075284347
-3.875277876853943,-3.664461607410419
-3.7551478147506714,-3.60151577980101
-3.7691831588745117,-3.3300016866135844
-3.6785261631011963,-3.215102923572062
-3.7602593302726746,-3.619230341597638
-3.8379403948783875,-3.4290645467161416
-3.129807770252228,-2.696039438189422
-3.636950969696045,-3.3193799015656924
-3.557619273662567,-3.148682838215052
-3.367694139480591,-3.0437333015384955
-4.260443210601807,-3.8932588828886363
-4.10751748085022,-3.6711073338276607
-3.47950541973114,-3.255535874600704
-3.0863683819770813,-2.8560099031116124
-2.996015727519989,-2.630650808594097
-3.1177592873573303,-3.0328214185390787
-3.5701802372932434,-3.4886922288143363
-3.6829108595848083,-3.3950435623978867
-3.339990735054016,-3.093593656276237
-3.5015180110931396,-2.9941977792536685
-3.7745478749275208,-3.380971435561683
-3.724750816822052,-3.4631848510916132
-3.9247398376464844,-3.5173509211034073
-3.5479851365089417,-3.06574299843441
-3.413926064968109,-3.0533935605556506
-3.3380377888679504,-3.147187209522721
-3.5047444105148315,-3.212005583768971
-3.4793310165405273,-2.840389235302382
-3.472399353981018,-3.24359419098556
-3.491571605205536,-3.038936590443022
-3.145144045352936,-2.911530977401001
-3.422452926635742,-3.0873522157988695
-3.619690775871277,-3.251965019693848
-3.648990511894226,-3.368668310261293
-3.9092686772346497,-3.460678077194024
-3.5434277057647705,-3.227308795141234
-3.4109190702438354,-3.0134077039974176
-3.934126377105713,-3.624896300378472
-2.7616451382637024,-2.1443557771614996
-4.440021991729736,-3.9315673967379903
-3.5362243056297302,-3.117566860951144
-3.7487935423851013,-3.319491190480835
-4.282793283462524,-3.9289396555061216
-3.3441839814186096,-3.0288055435835
-3.5774834752082825,-3.1743645789941795
-4.101475238800049,-3.541358184416266
-3.8933711647987366,-3.46360138938842
-3.572691559791565,-3.3175413256474298
-3.7219653725624084,-3.366366190368044
-3.7723400592803955,-3.603185602860038
-3.8486189246177673,-3.4185331355472424
-4.026308476924896,-3.7164385605953987
-3.653372049331665,-3.4847959826410406
-3.8027390241622925,-3.2943126517752073
-4.1005542278289795,-3.9388673214273116
-3.784928321838379,-3.539870713713333
-2.7827793955802917,-2.358043048693996
-4.036985218524933,-3.7885603811044337
-3.9386651515960693,-3.368091798288517
-4.161027431488037,-3.8467147382422926
-4.065727770328522,-3.514460056903928
-3.4473206400871277,-3.2767722628101406
-4.026221036911011,-3.6490371183499883
-3.585067927837372,-3.32250335631647
-3.1527780890464783,-2.908094951633875
-3.375040590763092,-3.080138469576485
-3.572712779045105,-3.143168968227271
-3.9140934348106384,-3.3134498439911253
-4.0849151611328125,-3.6933150597129822
-3.5624128580093384,-3.1574657059547544
-3.6635889410972595,-3.1911721413445164
-3.8367032408714294,-3.5934465193542655
-3.936792254447937,-3.677280424128428
-3.99185049533844,-3.611566304028174
-3.6012362837791443,-3.2681834913639225
-3.4744260907173157,-3.1013292724779142
-4.392935395240784,-4.146145314628127
-3.98488849401474,-3.5304003084738533
-3.9896373748779297,-3.406729764007431
-3.744769275188446,-3.4396359839591026
-3.992305874824524,-3.498835283457015
-3.6873247623443604,-3.3384442395278815
-3.6494138836860657,-3.1407144145292887
-3.7992178797721863,-3.3072609475749064
-3.669831931591034,-3.332881457878638
-3.6751519441604614,-3.349908638131163
-3.9063000679016113,-3.5084183101485604
-3.737083673477173,-3.352589371769546
-3.703225255012512,-3.386243780509853
-4.01461523771286,-3.7514911284663137
-3.642701506614685,-3.471780107367458
-3.864166557788849,-3.348911773805344
-3.446251332759857,-3.228611300977911
-3.7215534448623657,-3.216225449880553
-3.7641302943229675,-3.386682078551339
-3.554166793823242,-3.3052720898738475
-3.5423397421836853,-3.3421961408830456
-3.9362922310829163,-3.395807273284474
-3.301431357860565,-3.0770957838108792
-3.282295048236847,-2.740411332354093
-3.459339439868927,-3.2578411407722725
-3.5222344994544983,-3.1544342228619437
-3.993571639060974,-3.337211415086455
-3.616691529750824,-2.906537722103686
-3.6267403960227966,-3.215885135899369
-2.933913826942444,-2.2088516285811255
-3.5660348534584045,-3.186598304166021
-4.079531788825989,-3.454778693239335
-3.5691002011299133,-3.3117141494418503
-3.4176353216171265,-3.196198991957023
-3.52977192401886,-3.2790532103152774
-3.9231855273246765,-3.5043874222042235
-2.9433488845825195,-2.574760957937832
-4.235530257225037,-3.8556489805658893
-4.113324403762817,-3.761592952341501
-3.6344776153564453,-3.0685713334284546
-2.8739532232284546,-2.467093966478872
-4.087879061698914,-3.5840890731396504
-3.670983672142029,-3.4110967604587614
-3.2288615703582764,-2.677093989426373
-3.5684553384780884,-3.113717806745644
-3.6190747022628784,-3.376065009458348
-3.816385805606842,-3.660794905469532
-3.0364950299263,-2.52235634155702
-3.8863085508346558,-3.4653368296885176
-3.520001232624054,-3.219129546340295
-3.4467453956604004,-3.1952257022960873
-3.3355443477630615,-3.0661205663530016
-3.847985029220581,-3.4951961800755766
-3.746005654335022,-3.23074412773174
-3.032779574394226,-2.675303966603323
-3.457385003566742,-2.9375431809702564
-3.318250298500061,-2.810894278035832
-3.899703323841095,-3.5736794205378044
-3.7442068457603455,-3.2317176664202814
-3.6495625972747803,-3.1794839544902325
-3.951769471168518,-3.6622185580294873
-3.9914764761924744,-3.798754889575839
-3.1701040863990784,-2.606636104365373
-3.3313481211662292,-2.833047615386881
-3.7695502042770386,-3.5236304146800577
-4.056612610816956,-3.633907555057463
-4.009456396102905,-3.5625472307840367
-3.420578896999359,-3.199983191422016
-3.4032933712005615,-2.7616648366432486
-3.430936574935913,-2.957452302761382
-3.9370577931404114,-3.5313847410281447
-3.507416844367981,-3.201609932476808
-4.363691926002502,-3.6797762365498268
-3.7039361000061035,-3.479830945478808
-3.471293330192566,-2.9705121757335577
-3.3850258588790894,-3.1303424883945996
-3.7797749638557434,-3.5501992657187116
-3.6751253604888916,-3.2652921759337743
-3.495996654033661,-3.027742640763863
-3.0730942487716675,-2.8323364769253123
-3.7064950466156006,-3.4173478937398896
-3.8284581899642944,-3.5095656452037485
-3.5199921131134033,-3.0524416444047775
-3.3433837890625,-3.137376820238097
-3.3471347093582153,-3.009863447627089
-3.5335397720336914,-3.1464628757813125
-3.415569245815277,-3.0423009990856897
-3.3196654319763184,-3.0885279233100484
-4.0274447202682495,-3.722918087076532
-3.309898853302002,-2.9542195604692885
-3.4500932097434998,-2.951785037792159
-3.584760367870331,-3.201025340582974
-3.4168256521224976,-3.1083185033022205
-3.5538355112075806,-3.0967035356593757
-3.2596077919006348,-2.572468469850785
-3.558377981185913,-3.240771799946816
-3.690463066101074,-3.3234994663176973
-3.6264758110046387,-3.2105824815061728
-3.56852924823761,-3.134143398723434
-3.3208590149879456,-2.863670856243144
-3.538095712661743,-3.391203134413972
-3.6473662853240967,-3.2882146651468807
-3.4983744025230408,-3.3119497581335433
-3.7554006576538086,-3.322869287149448
-3.745651066303253,-3.3567082574795593
-3.596491277217865,-2.9290894892254844
-4.022449433803558,-3.8172277839524016
-3.5971338152885437,-3.380045142572499
-3.5284141302108765,-3.3508844522286636
-2.933149218559265,-2.31887763681372
-3.535051643848419,-3.34327025777466
-3.9943339824676514,-3.5635543705071537
-3.6534136533737183,-3.1198353226414697
-2.853914260864258,-2.149950511462427
-3.5635035634040833,-3.2788386784766654
-3.6005908250808716,-3.198595574983588
-3.5193448662757874,-3.1201823188119913
-3.557748556137085,-3.0357773550273213
-3.3623775839805603,-3.183808322108159
-3.4422823190689087,-3.116634422462511
-3.644048750400543,-3.290444903889631
-3.6287769079208374,-3.476339773235588
-3.5394203662872314,-3.149809163514592
-3.512615382671356,-3.0937652114589733
-3.3386109471321106,-2.9028039270961212
-3.4932576417922974,-3.0756249349933147
-3.428490459918976,-2.966300029236882
-3.9369202256202698,-3.80110934593328
-3.857145071029663,-3.5890295281455225
-3.508608043193817,-3.0367350073551527
-3.6258886456489563,-3.196379412983086
-3.948902189731598,-3.591956847194032
-3.596025288105011,-3.2501361632356303
-3.3419188261032104,-3.0393640376750706
-3.831000864505768,-3.3189928812610674
-3.286983013153076,-2.810811554814889
-3.3421310782432556,-3.01501639771094
-3.664515256881714,-3.2410752465306425
-3.793847143650055,-3.296592667441008
-3.3385903239250183,-2.7507632287573407
-3.878617763519287,-3.578334381803694
-3.9783779978752136,-3.8950071043939114
-4.03250253200531,-3.6727144211867193
-4.479324102401733,-4.128256260941027
-3.5818840861320496,-3.3630214157425775
-4.175878882408142,-3.3705234400360453
-4.141117811203003,-3.7851628616555244
-3.8683829307556152,-3.3235299066731727
-3.405703544616699,-3.1289610672231873
-3.7667343616485596,-3.555146189133534
-3.788119673728943,-3.543416506000545
-3.2371676564216614,-2.831550099988272
-3.5422730445861816,-3.199790510737013
-3.147141993045807,-2.7341561677224413
-3.6055397987365723,-3.353772461727781
-3.6500102281570435,-3.311578974399352
-3.769892692565918,-3.515387930572688
-3.334807336330414,-2.934005449372291
-3.5642670392990112,-3.157356342105012
-3.581585168838501,-3.284745456602566
-3.7621169686317444,-3.4877655939778043
-3.7637283205986023,-3.6122439291445034
-3.5544245839118958,-3.184295184400172
-4.120596766471863,-3.670039688618007
-3.74714857339859,-3.3969190240836857
-3.601951539516449,-3.242957825077153
-3.7404561042785645,-3.2844814863317295
-3.3988986015319824,-3.334841482010627
-4.0919435024261475,-3.707262792692249
-3.3396917581558228,-2.959894929468207
-3.307579517364502,-2.8856781131016
-3.88241046667099,-3.5539481781267783
-3.306901752948761,-2.6485259429781083
-3.4844747185707092,-3.148476084776139
-3.6117698550224304,-3.10425113409317
-3.6648616194725037,-3.4213950637391837
-3.626521110534668,-3.2737822966909427
-3.76704204082489,-3.372969849386615
-3.6190579533576965,-3.4290392575173025
-3.3608229756355286,-2.9044382377491043
-3.504941761493683,-3.3805460743316074
-3.3364291191101074,-2.856300810545833
-3.8599339723587036,-3.458825119172325
-3.3612990975379944,-3.177638021382285
-4.212919592857361,-3.6446526553476213
-3.2283018231391907,-3.185810815157265
-4.2071990966796875,-3.8365066416784783
-3.4979087114334106,-3.181896421345101
-3.5548835396766663,-3.340380631646526
-3.8289056420326233,-3.4749066929926276
-4.0386189222335815,-3.5838661215960532
-3.7767525911331177,-3.3446624315524365
-3.9074875712394714,-3.4964680265496875
-3.563942551612854,-3.2133827074245507
-3.420957922935486,-3.0633835956431352
-3.9233111143112183,-3.2381868337764805
-3.4637117981910706,-3.279887191167839
-3.2485252618789673,-2.724170934313053
-3.267503082752228,-3.0610599765280146
-3.5038943886756897,-3.2410991243015284
-3.5416526198387146,-2.8755405528291478
-3.8639437556266785,-3.5735197464951134
-3.8393603563308716,-3.4661772373964914
-3.8430598974227905,-3.4976832995328593
-3.588318347930908,-3.2302859299386832
-3.590062141418457,-3.232652934928304
-3.2783061265945435,-3.199087665851144
-3.6519543528556824,-3.4559304073007273
-3.764640748500824,-3.4790481699795133
-3.6434671878814697,-3.5367407818409773
-3.8223493695259094,-3.5344455405915447
-3.1285281777381897,-2.936672491095313
-3.784949243068695,-3.3095800906747948
-3.6608033180236816,-3.3131325935845255
-3.997777998447418,-3.6061631019269322
-3.4684966802597046,-3.1759912914155355
-4.146519780158997,-3.850207823415229
-4.030665934085846,-3.780635135524036
-3.80305016040802,-3.5125336970998515
-4.111846089363098,-3.573867101257286
-4.138507723808289,-3.7071642887904033
-3.6164413690567017,-3.3481125873848034
-3.31353759765625,-3.015426419187631
-3.2945491075515747,-2.8369346049635924
-3.5141156911849976,-3.101733958207052
-3.436003088951111,-3.161555573987458
-3.6072939038276672,-3.339218854055153
-3.4361952543258667,-2.9486370632440106
-4.709004163742065,-4.380525569674459
-3.5411779284477234,-3.205442881118936
-3.905965805053711,-3.555263044622234
-3.8933252692222595,-3.424548865034645
-4.0505945682525635,-3.7401933953372897
-3.3610222339630127,-3.034050678945073
-3.6675772070884705,-3.144655001733164
-3.3476303815841675,-2.6112365494261316
-4.554285168647766,-4.271760485237523
-3.8525850772857666,-3.3923316230211817
-3.557434916496277,-3.4473362103884133
-3.8017995357513428,-3.4803194433154
-3.5397353172302246,-3.2605078183991036
-3.212223529815674,-2.8225080802164153
-3.6034966111183167,-3.2509739885179916
-3.6473699808120728,-3.0925850882080312
-3.5812318325042725,-3.389179733648478
-3.4984230399131775,-3.170839069442066
-3.96260404586792,-3.3941672271393974
-3.517320394515991,-3.1250238937412247
-4.455888628959656,-3.9235794308328678
-3.4037039279937744,-2.7975743490366236
-3.915985941886902,-3.346244794126457
-4.3128814697265625,-3.765461267168871
-3.4808233976364136,-3.358574607130595
-3.4734796285629272,-3.1233423535346154
-3.5544190406799316,-3.328914923545883
-3.044591963291168,-2.5362334255308356
-3.923097789287567,-3.5065916186752384
-4.2211915254592896,-3.85444547049429
-3.4954070448875427,-3.112669954168604
-3.5902141332626343,-3.261467370972203
-3.4414345622062683,-3.2331142617626933
-4.389311790466309,-4.025015327735736
-4.155421495437622,-3.776289220707141
-3.161777377128601,-2.9276751997720876
-3.3624587059020996,-3.2121773383321233
-3.9058430194854736,-3.582376738236987
-3.6712644696235657,-3.330338541408021
-3.7304372787475586,-3.5672281149489335
-3.323890805244446,-3.061299816096592
-3.64837646484375,-3.351290270468507
-3.9459083676338196,-3.5453287051217153
-3.882331907749176,-3.7747953018532385
-3.878619968891144,-3.4932084231930327
-3.7552244663238525,-3.3282354212402874
-3.4892191886901855,-3.0813092895784666
-3.3583978414535522,-3.2316910779463233
-3.778628170490265,-3.3757870385347424
-3.5390562415122986,-3.2128441055043697
-3.930270195007324,-3.6118545490916296
-3.975382387638092,-3.268729251814629
-3.7051901817321777,-3.281197076446983
-3.8263672590255737,-3.497982991519623
-3.5666198134422302,-3.2445254869625115
-4.0595022439956665,-3.8004996719143307
-3.598668396472931,-3.471963159110654
-3.495992958545685,-3.3246607652156324
-3.4754311442375183,-3.3719823675934646
-3.418828785419464,-3.0732743750164446
-3.564084529876709,-3.3664510439760376
-3.61702960729599,-3.350850353590393
-3.9549936652183533,-3.413351298343897
-3.850621819496155,-3.3939399701067785
-3.739322304725647,-3.4649090830740286
-3.5489391684532166,-3.055794405947163
-4.364576697349548,-3.9469984253895327
-3.930853009223938,-3.542293135873915
-3.4813079833984375,-3.451834151456783
-3.3361621499061584,-2.971341593965367
-3.9593597650527954,-3.5884399556759936
-3.9710373282432556,-3.70258543154129
-3.5137503147125244,-2.7720857113630495
-3.4951207041740417,-3.3106741384958216
-3.097306728363037,-3.030287326784676
-3.3989465832710266,-2.9556853753928114
-3.867086172103882,-3.4255795599733254
-3.9215243458747864,-3.602971337660002
-3.7558870911598206,-3.4421646903308294
-3.3307843804359436,-2.8097743524519068
-3.373409867286682,-3.059180269750968
-3.6310064792633057,-3.356537413204631
-3.252581298351288,-2.929475052175858
-3.532719612121582,-3.1423297092352587
-3.5631543397903442,-3.4064586708887
-3.9675570130348206,-3.53267674737572
-4.072334885597229,-3.6458366496186647
-3.6890662908554077,-3.351168228140119
-4.081574559211731,-3.814778590779622
-3.328837215900421,-3.037724481544803
-3.0744314193725586,-2.4989316748699895
-3.835365414619446,-3.482998350568182
-3.206236183643341,-2.9045358207723266
-3.8141738772392273,-3.5543160349925946
-3.558982789516449,-3.2356960771010175
-3.052558958530426,-2.5397601424034257
-4.215196132659912,-3.94242335345362
-3.7778360843658447,-3.416449257724677
-3.4072385430336,-3.0253462762746253
-3.454940915107727,-3.2362339108605034
-3.5477258563041687,-3.062118767276925
-3.349922239780426,-2.984348756756476
-3.4671953916549683,-3.1603246335589072
-3.1991648077964783,-3.0082865567596575
-3.349972426891327,-2.902785821685057
-3.9309770464897156,-3.583357860488091
-3.4441550970077515,-3.059827983165939
-3.4496085047721863,-3.04383801035401
-3.004548966884613,-2.5713846150275455
-3.597289025783539,-3.2212343389933196
-3.2305954694747925,-2.8741560013906304
-3.89056259393692,-3.4843790550473916
-3.8812583684921265,-3.5249295507715614
-4.035423696041107,-3.6396892580075826
-3.640850245952606,-3.3921162668694214
-3.6544702649116516,-3.380935428005542
-3.620748221874237,-3.0580649587198243
-3.9189966917037964,-3.7222435930885576
-3.8652872443199158,-3.5200619629518477
-5.128718256950378,-4.915905441068337
-3.487384557723999,-3.254730203338083
-3.741756021976471,-3.569393638411506
-3.5391111373901367,-3.229120486169123
-3.6180582642555237,-3.2022061296598117
-3.683945059776306,-3.345170036404636
-3.8349579572677612,-3.4581799578208905
-3.51598197221756,-3.194658782388716
-3.530482769012451,-3.3685552678427113
-3.9093449115753174,-3.561546116396437
-3.719511032104492,-3.293963862734446
-3.942053496837616,-3.5244388769359625
-3.3640965819358826,-3.0463733949500353
-3.5110033750534058,-3.390600469979217
-4.015898048877716,-3.350184394771554
-3.5400723814964294,-3.118982059236603
-4.011106073856354,-3.6488079381515637
-3.6470662355422974,-3.4706746871158076
-3.592502474784851,-3.2752380870042606
-3.903456211090088,-3.6105663832169266
-3.4990358352661133,-3.042156982238929
-3.836967885494232,-3.507022953349231
-3.938700318336487,-3.7955145630163574
-3.6133904457092285,-3.2921912194393115
-3.732463300228119,-3.0904733813890046
-4.170209288597107,-3.861858384858055
-3.4351934790611267,-3.1593552105300167
-3.2981181144714355,-2.946012106868189
-4.840748429298401,-4.589756981803356
-3.4911669492721558,-3.038401590264444
-3.277981400489807,-2.6868627003638106
-3.811581552028656,-3.0244154602669853
-3.2514118552207947,-3.274529905115264
-3.5742167830467224,-3.224014955892739
-3.7216228246688843,-3.2617298842049145
-3.513029396533966,-3.1671042538610505
-4.03377890586853,-3.570825097073004
-3.3107795119285583,-2.8919299068225315
-3.1990948915481567,-2.838675742246313
-3.6133622527122498,-3.3287697502501326
-3.785759150981903,-3.4241354940749824
-3.6442362666130066,-3.1145999597507887
-3.571729362010956,-3.0561060812330685
-3.5978474020957947,-3.315048239929801
-3.32594895362854,-3.091589452691521
-3.987042188644409,-3.3710932450279425
-3.4966583847999573,-3.364224694207264
-3.3017693758010864,-3.1846573926520807
-3.5791804790496826,-3.308259441819214
-3.8545568585395813,-3.51047971657693
-3.4099366068840027,-3.097589019470899
-3.660792350769043,-3.283566230947416
-3.2045129537582397,-2.853039959218655
-3.555277407169342,-3.3216106965254997
-3.8064427971839905,-3.12063954661609
-3.0440022349357605,-2.475565868769417
-3.9397502541542053,-3.5699741368087134
-3.741859018802643,-3.6511628429964955
-3.885612726211548,-3.5017000783821546
-3.257387399673462,-2.7843507989965843
-3.623124122619629,-3.315425844662093
-3.4141875505447388,-3.0649943755594764
-4.044688105583191,-3.8389101504922754
-3.225052297115326,-2.8926124994784095
-3.4678089022636414,-3.2840702111251874
-3.39444100856781,-3.061594958655045
-4.353963494300842,-4.105888342573702
-3.367904543876648,-3.208657011626764
-3.6833605766296387,-3.499516409984495
-3.633070170879364,-3.3237361620518655
-3.9256954193115234,-3.6867234488953593
-3.14790678024292,-2.6191148525507577
-4.332604289054871,-4.025210400716168
-2.8753591775894165,-2.5080950633809302
-3.858103096485138,-3.547694466379915
-3.812455475330353,-3.3650491479923628
-3.844884932041168,-3.5187688063888585
-4.087285876274109,-3.7529487766406704
-3.6859277486801147,-3.274766502452703
-4.3710020780563354,-4.053956501316812
-3.7507983446121216,-3.54302453479686
-4.217028379440308,-3.8633725714862255
-3.4925593733787537,-3.253794663395812
-3.634814739227295,-3.385437011353007
-3.3764636516571045,-3.1599013853226805
-3.8977636098861694,-3.656516080723215
-4.154218554496765,-3.7911972441773996
-3.493880569934845,-3.129608181277818
-3.644905924797058,-3.5015947344790654
-3.8188138008117676,-3.5223498654596757
-3.787170648574829,-3.5818407597256905
-3.7832900881767273,-3.6516768905041403
-3.7444403767585754,-3.3755436282696496
-3.7171419858932495,-3.1663579457905624
-3.7498119473457336,-3.396128429290345
-3.8791359663009644,-3.590792691387406
-3.5753285884857178,-3.6079852694457677
-2.839560866355896,-2.610382801368677
-3.5998417139053345,-3.275842930296201
-4.3265907764434814,-3.9430200618679963
-3.7032284140586853,-3.238774263793854
-3.283990740776062,-3.0883261710549608
-3.956086039543152,-3.5066825919988904
-3.4865686893463135,-3.2456360601477465
-3.727422595024109,-3.6023297223142374
-3.9201493859291077,-3.6472173170643045
-3.403589129447937,-3.0085830782000054
-3.8128541111946106,-3.432588324542951
-3.496561288833618,-3.2419078708612328
-3.924156367778778,-3.5482097598068876
-3.649745285511017,-3.062475938801705
-3.3435585498809814,-3.2343401969096566
-3.5902785062789917,-3.099766474406635
-3.2984225749969482,-3.034152276714635
-3.674656331539154,-3.3835546896177426
-3.5235785841941833,-3.2518353996163136
-3.6327903866767883,-3.1691155858360722
-3.7198776602745056,-2.9869380334324154
-3.2613445520401,-3.039920331141286
-3.5902315974235535,-3.0488805739536327
-3.94626784324646,-3.5922355682412976
-3.525811016559601,-3.3541893714172857
-3.7729357481002808,-3.4727320842479754
-3.941590189933777,-3.733422483298336
-3.812544107437134,-3.534243077182163
-3.6220641136169434,-3.1229663062555253
-2.867313504219055,-2.4335723298321787
-3.735815942287445,-3.5358597485433956
-3.625970721244812,-3.19812513019511
-3.3690032362937927,-3.005507755125453
-3.7656911611557007,-3.528176801826674
-3.3937044739723206,-2.9158890387568377
-3.335281252861023,-3.105914064423536
-3.8535032868385315,-3.4771095847322875
-3.860770523548126,-3.4667198488790865
-3.7925254106521606,-3.1860141712590604
-4.026531100273132,-3.9470386493056178
-3.473465859889984,-3.2407715013804865
-4.076080679893494,-3.857914198854466
-3.2908071279525757,-3.086208839507031
-2.7037755846977234,-2.115320039930289
-3.7939478754997253,-3.2734560354893425
-3.509140372276306,-3.082787105359131
-3.5039119720458984,-3.2757084401649506
-3.528180480003357,-3.254399800851405
-4.968431353569031,-4.625594565206748
-3.9573702812194824,-3.4888906151986214
-3.939430296421051,-3.654126369216675
-3.857497215270996,-3.7494830724354427
-3.658617615699768,-3.472991062190846
-3.395145833492279,-3.0775377241682547
-3.0280417799949646,-2.8156321397837933
-4.219197392463684,-3.851975199719478
-3.478415071964264,-3.197922196679445
-4.014624238014221,-3.845143040822922
-4.308796167373657,-3.818095399091591
-3.486701726913452,-2.919366887804671
-4.4416080713272095,-4.053252164477487
-3.7367921471595764,-3.2988193220165694
-3.737142562866211,-3.2965128279022022
-3.375702738761902,-3.2718755901096483
-3.1649359464645386,-2.8809062825413303
-3.491898238658905,-3.366465328165517
-3.951419770717621,-3.761128166140548
-3.60880309343338,-3.2540159610896278
-3.497839629650116,-3.349916735927649
-3.451108694076538,-3.206172724090555
-3.9537567496299744,-3.6797351414194543
-3.5989535450935364,-3.3622915349081812
-4.041488826274872,-3.625734309920212
-3.606651782989502,-3.390111429530248
-3.1662915349006653,-2.6735262655076806
-3.6875916123390198,-3.5015425184311297
-3.761315703392029,-3.359644141729081
-3.2241830825805664,-2.8105063031411226
-3.620914041996002,-3.3573754006511622
-4.190623044967651,-3.803571968020251
-3.5005707144737244,-3.062705985004185
-3.4936671257019043,-3.136727840979012
-3.3717124462127686,-2.82750296196379
-3.218366503715515,-2.8796279042707726
-3.7447561025619507,-3.4201717271250134
-3.450805187225342,-3.014575886257677
-3.507565438747406,-3.072698807132673
-4.114706754684448,-3.8463722937703
-4.042089104652405,-3.640861729992587
-3.600283205509186,-3.075573691673645
-3.7477617859840393,-3.4584138513899347
-3.4990797638893127,-3.2523162971592767
-3.8405638933181763,-3.7630774899390294
-3.443090260028839,-2.965485781638138
-3.5838348269462585,-3.2547879095075585
-3.071723759174347,-2.8135003962714236
-3.9718517661094666,-3.5253375504923405
-3.65360289812088,-3.4753568690672547
-3.914815902709961,-3.4424099859196495
-3.652156412601471,-3.3212390706041264
-3.763990581035614,-3.4632403637047475
-3.2022352814674377,-2.963254234549352
-3.6543543338775635,-3.222959045159423
-3.685309648513794,-3.372407002191896
-3.328964352607727,-3.0453271965934183
-3.61653333902359,-3.38513637248346
-3.2692864537239075,-2.8651771429164765
-3.708660840988159,-3.4828503550373062
-3.8878933787345886,-3.5042203055245635
-3.7338300943374634,-3.283788187975759
-3.2730276584625244,-2.7557549491792206
-3.863058924674988,-3.3071193018044793
-3.542324721813202,-3.137943070239729
-3.512934982776642,-3.2348056269468275
-4.585484623908997,-3.9564408464721397
-3.3233381509780884,-3.1282789538511118
-3.446865737438202,-3.1012000336745476
-3.7631925344467163,-3.362384600226684
-3.5920748710632324,-3.2447310021766396
-4.072370767593384,-3.896254806993325
-3.5875930786132812,-3.2625663087581107
-3.4209409952163696,-3.100781823966502
-3.9204859733581543,-3.4833054036477233
-3.5152018070220947,-3.0148508076289025
-3.099627137184143,-2.710514635236257
-3.8767085671424866,-3.46240304490863
-3.2289385199546814,-2.7096166869419513
-3.362599790096283,-3.186893196724413
-3.411668539047241,-3.183862447183636
-3.5434705018997192,-3.3442230212461004
-3.932292401790619,-3.10972003711201
-3.6703593134880066,-3.4038067241007317
-3.85201358795166,-3.3604419831807637
-3.4800761342048645,-3.000489787037666
-4.292737245559692,-3.9495556114621255
-3.6662439107894897,-3.343529261707612
-3.4678791761398315,-3.1217862843145783
-3.5408406257629395,-3.23717425590757
-3.3481512665748596,-3.055551535395703
-3.784454882144928,-3.4217696457767017
-3.4411266446113586,-2.932201545203882
-3.990707516670227,-3.7962522660257787
-3.2820451855659485,-3.0678041504419973
-3.8761417865753174,-3.470017423951764
-3.7226081490516663,-3.326553379154209
-3.7432891726493835,-3.471662083429317
-3.8696243166923523,-3.3977248167197196
-5.246230483055115,-5.09562013377538
-3.6487423181533813,-3.426440027748985
-3.809373617172241,-3.5770105944663952
-3.9028303623199463,-3.5111103548358633
-3.9159461855888367,-3.368387946864353
-3.52012836933136,-3.224283464182819
-3.4572123885154724,-3.198334953640433
-3.7063081860542297,-3.3597142590981632
-3.668644368648529,-3.396642703147967
-3.5108667612075806,-3.3713807769256388
-3.575607120990753,-3.438066995728728
-3.8703922033309937,-3.592619851047922
-3.6735934019088745,-3.2656326150044226
-3.760564923286438,-3.3802168873383827
-4.29754638671875,-3.894448282387616
-3.053857386112213,-2.732718250462173
-3.6448976397514343,-3.312928722703525
-3.751424193382263,-3.444430773067179
-3.6324462294578552,-3.3405458817633575
-3.6874378323554993,-3.472418806489874
-3.701526641845703,-3.4861853047680156
-3.596104323863983,-3.3726935678956194
-3.6717231273651123,-3.4683342668705426
-3.6430556774139404,-3.1905186250896884
-3.620443642139435,-2.950221271994036
-3.91677463054657,-3.3832964636468392
-3.5301613807678223,-3.203601375925214
-3.2750582695007324,-2.9381606987594306
-3.534650444984436,-3.373337321516649
-3.6923718452453613,-3.334549908103699
-3.393306314945221,-3.141985618625566
-3.2739530205726624,-2.9800844742157757
-4.360602021217346,-3.9729997739882332
-3.9091439247131348,-3.5724762077066265
-3.857437014579773,-3.562189317855225
-3.5429881811141968,-3.072437838627176
-3.515532076358795,-3.1294582683284076
-3.310427248477936,-3.021653394152785
-3.8084253072738647,-3.5478492030832043
-3.4394144415855408,-3.402353266003036
-3.798518419265747,-3.233888679783051
-3.6132509112358093,-2.9244525348317447
-2.894718825817108,-2.7145760264268888
-3.4858877658843994,-3.2725431377266787
-3.5338703989982605,-3.3511200353641937
-3.759797692298889,-3.391907474033889
-3.4193477630615234,-3.028487732747481
-3.536825478076935,-3.2581925610788267
-3.5470033288002014,-3.419452188821616
-4.069403648376465,-3.7605001843491315
-3.127676486968994,-2.769007409207256
-3.2801339626312256,-3.0573578196289826
-3.018416702747345,-2.4418635300132103
-3.678138852119446,-3.368742000994717
-3.507720649242401,-3.1853482803494666
-4.05549681186676,-3.634809525464575
-3.819106936454773,-3.3542578066471154
-3.193919062614441,-2.996017667548151
-3.415245473384857,-2.843728281752373
-3.4413421154022217,-3.259003144564012
-3.792178511619568,-3.4581582170519334
-3.787791073322296,-3.417812354291953
-3.700480282306671,-3.4048723756578787
-3.608959913253784,-3.3040669528662523
-3.872654378414154,-3.4865262917839184
-3.462083637714386,-3.1742756352836436
-3.5963500142097473,-3.1766250006594254
-3.6886640787124634,-3.2627954581540766
-3.8744327425956726,-3.599959393620419
-3.5790826082229614,-3.211224327485178
-3.7413218021392822,-3.2457220719669224
-4.082146167755127,-3.80832668582479
-3.730151414871216,-3.332649776935007
-3.642631411552429,-3.3669993577571296
-3.991145431995392,-3.5156932505718523
-4.12719452381134,-3.8346314028637476
-3.6265282034873962,-3.3440387209888236
-3.381914496421814,-3.2105116271032093
-4.151647925376892,-3.782634543139047
-3.738629996776581,-3.2611837266000876
-3.7422149777412415,-3.519112651413767
-3.4909806847572327,-3.2002537214876794
-3.3200738430023193,-3.0835284707671993
-3.710644006729126,-3.3869843167805707
-4.269033193588257,-3.782196463598371
-3.7757738828659058,-3.461162546558777
-3.9666714668273926,-3.382391434639162
-3.8224000334739685,-3.1823890420178405
-4.013488173484802,-3.584398263311645
-3.6875616908073425,-3.424723878067911
-3.0108442902565002,-2.618724858563927
-3.457526385784149,-3.3352190902861683
-3.438037931919098,-3.0203366790101347
-3.817229390144348,-3.58411999645914
-3.9699102640151978,-3.538972603526945
-3.8682433366775513,-3.453563930828143
-3.741961121559143,-3.3637011278360065
-3.3469334840774536,-3.0584947882503912
-3.9544000029563904,-3.715830049316542
-3.5888887643814087,-3.1886269935041325
-3.813528597354889,-3.4893748248836816
-3.2591013312339783,-2.9325566538106456
-3.475435495376587,-3.1930727479179826
-3.237733781337738,-3.125280208295467
-3.7649730443954468,-3.5770904764032814
-3.981449246406555,-3.673809326142884
-3.3987860679626465,-3.182756608133839
-4.0212754011154175,-3.450176022554256
-3.6343767046928406,-3.091217480626043
-3.1111450791358948,-2.5726432714603225
-4.509054660797119,-4.263626655645718
-3.5795174837112427,-3.318264534725961
-3.3128418922424316,-3.106261910906755
-3.6428213715553284,-3.3764424254383965
-3.4013524651527405,-2.678488761629812
-3.640234649181366,-3.4024827439913397
-3.275895655155182,-2.9741936470271146
-3.803974688053131,-3.4026782309727928
-3.67855441570282,-3.3797774346359706
-3.6867012977600098,-3.4816147984578945
-3.2567981481552124,-2.8256471752517296
-3.464051902294159,-3.0967202599198558
-4.494472861289978,-4.09930754513177
-3.0399574041366577,-2.8358106939799494
-3.545815408229828,-3.3069398410489876
-3.413360834121704,-3.1031489414745717
-3.977600574493408,-3.503823678740058
-3.4159292578697205,-3.162095542078246
-3.3960614800453186,-3.026313595393351
-2.992504358291626,-2.7346551556690897
-3.572142720222473,-3.1957609921967713
-3.47492378950119,-3.316053392320423
-4.209414958953857,-4.055829095522634
-3.7847354412078857,-3.3918452255706035
-3.51524555683136,-3.2580195075137683
-3.5507980585098267,-3.2285852342351857
-3.5722816586494446,-3.057273618032017
-3.8206549286842346,-3.4281131953732884
-3.641743302345276,-3.491193813607631
-3.050858974456787,-2.8218620327817785
-3.5495617389678955,-3.332060154336654
-3.8021888732910156,-3.530920456222731
-3.564593255519867,-3.2859971340628165
-3.520829498767853,-3.1120796138367326
-3.705563008785248,-3.206892691967571
-3.2092580795288086,-3.0078306330357103
-3.684040665626526,-3.46863919872658
-3.7923731207847595,-3.6135492692980637
-3.532472848892212,-3.0819361823712335
-3.5868627429008484,-3.25966505517984
-3.1939648389816284,-3.0226228049413275
-3.428296983242035,-3.1172063716089298
-3.2700745463371277,-2.904591085734141
-3.9551373720169067,-3.548249057463369
-3.8273491859436035,-3.543702802712647
-3.939115524291992,-3.7361347510239975
-3.4552196860313416,-3.133108180957773
-3.689763128757477,-3.2972791232258976
-3.48449969291687,-3.1601348372536213
-3.606993556022644,-3.2126252515711475
-3.964999794960022,-3.578841901648433
-3.528984785079956,-2.8911369476484357
-3.67102974653244,-3.337898936039578
-3.697138547897339,-3.390790006046892
-3.2577972412109375,-2.9063327169319577
-3.9829530715942383,-3.271808803596259
-3.787425696849823,-3.562805818102408
-3.8763224482536316,-3.6298794610176564
-3.362585127353668,-3.0383498657168397
-3.698822319507599,-3.3531630810478705
-4.088338494300842,-3.814374644989995
-3.6035338044166565,-3.260505183811758
-3.099700093269348,-2.8469686844846502
-3.722107172012329,-3.0940661401517344
-3.5512133836746216,-3.283017848839686
-4.053112149238586,-3.3867683218627382
-3.5027177333831787,-3.3731954488150597
-3.6453378200531006,-3.4807419418809085
-3.0135557055473328,-2.7799689671540007
-3.8645447492599487,-3.62918453047591
-3.977566719055176,-3.704198640064791
-4.08515739440918,-3.6478626725129986
-3.4399333596229553,-2.9921691092867517
-3.3420873880386353,-2.9686133834254513
-3.4224483370780945,-3.0147898972602687
-3.2465505599975586,-2.78903627845378
-3.574329376220703,-3.088033684056114
-4.116884827613831,-3.350130801824427
-3.7583433389663696,-3.279563921232584
-3.8957101702690125,-3.5269406390895064
-3.2572168707847595,-2.9472165344264525
-3.6935107111930847,-3.2856278044560656
-3.8593918085098267,-3.5091007050384437
-3.4337140917778015,-3.1213686074888676
-3.761773943901062,-3.5027091383404025
-3.5995330214500427,-3.0144152777419917
-3.3766239881515503,-2.9878699683571277
-3.745684802532196,-3.333386027463049
-3.556543529033661,-3.250496880034605
-3.765742003917694,-3.3968577253590824
-2.434845745563507,-2.510811415072042
-3.432666301727295,-2.985583058941605
-3.951593816280365,-3.6898157145988457
-3.459557592868805,-2.9414410567853886
-3.8272419571876526,-3.5503090327738507
-3.5131182074546814,-3.1668861660563006
-3.3011072278022766,-2.5699651153631424
-3.6267157793045044,-3.522197779276311
-3.6077552437782288,-3.4050042513908445
-3.374494969844818,-3.154591096392339
-3.3690894842147827,-3.0029655147410543
-3.78316068649292,-3.562163337935969
-3.7262913584709167,-3.4284310730102785
-3.454838514328003,-3.129771249700396
-4.363986611366272,-3.817290775948958
-3.7922219038009644,-3.438047877163228
-3.713012456893921,-3.2920470682324585
-3.6789422631263733,-3.4367394707702186
-4.060794115066528,-3.696105972990964
-3.6243883967399597,-3.3785403196556207
-4.269354462623596,-3.931311114635618
-4.057967305183411,-3.7433760779351406
-3.2724000215530396,-3.0362190678579615
-4.652817964553833,-4.269248441739044
-3.761237323284149,-3.578455268584531
-3.5811861753463745,-3.2969753992608815
-3.478836953639984,-3.2197308669303717
-3.915303885936737,-3.4811303374072198
-3.391036331653595,-3.0895503142273504
-3.4944469332695007,-3.26119615920713
-3.4610726833343506,-3.155757193647169
-3.8830135464668274,-3.682098396950642
-3.4309916496276855,-3.231157049801168
-4.028519153594971,-3.571924496622048
-3.752374053001404,-3.5103364171338023
-3.969700336456299,-3.7046988140845074
-3.822304606437683,-3.3604817161750473
-3.1219541430473328,-2.9189191211094765
-4.014879047870636,-3.686787289799261
-3.6109398007392883,-3.1201920868645314
-3.6486719846725464,-3.312888860255356
-3.4358509182929993,-2.9905317395816997
-3.828293740749359,-3.3853101519977478
-3.2103224992752075,-2.9034722373621595
-3.753808856010437,-3.354419047385617
-3.506319582462311,-3.014418085804726
-3.662520110607147,-3.46373249255064
-2.8999924063682556,-2.1874475522350054
-3.4386322498321533,-3.0530402441317297
-3.667780816555023,-3.3598263173887366
-3.2114766240119934,-2.5788858430938637
-3.8282198905944824,-3.5517769124212974
-3.4329368472099304,-2.9922180148009727
-3.45164155960083,-3.150116494572389
-3.9021445512771606,-3.6486871234633287
-3.7012134790420532,-3.5190598728930533
-3.4689088463783264,-3.1243358180700187
-4.0748971700668335,-3.430144336599156
-3.880800783634186,-3.498302210145313
-3.5836638808250427,-3.1562167214141117
-3.34051913022995,-2.9425513328185566
-3.96875137090683,-3.6367328093405447
-3.1788941621780396,-2.8566127868083515
-3.676816403865814,-3.32886004176911
-3.6881799697875977,-3.392693268249875
-3.7085154056549072,-3.4179046452922957
-3.977185368537903,-3.5534273163229115
-3.5682405829429626,-3.3153972348373735
-3.4955517649650574,-3.2417192988818213
-3.794317126274109,-3.4718368629158167
-3.617520749568939,-3.2709879710693834
-3.041342258453369,-2.4252779476926083
-3.819670259952545,-3.2058761205466966
-3.480409622192383,-3.12102269587963
-3.736196279525757,-3.2345392535321578
-3.464095115661621,-2.786266525531502
-4.7554404735565186,-4.12919521144771
-3.3273433446884155,-3.050500149737449
-3.7346684336662292,-3.3944427606432037
-3.8254773020744324,-3.392821374341899
-3.586572051048279,-3.0003063948338458
-3.5057802200317383,-3.171248672797608
-4.1759272813797,-3.813957660348272
-3.5413432121276855,-3.3519654447393514
-3.6183056831359863,-3.327991305737628
-3.826770067214966,-3.324993385743115
-4.1062235832214355,-3.8621773642422355
-3.6436319947242737,-3.206323928672535
-3.273991107940674,-3.1461251277518296
-3.5143967866897583,-3.0562491804701195
-3.4801700115203857,-2.7642025689768714
-3.4949057698249817,-3.0287382802042098
-3.865849494934082,-3.464109221412278
-3.5091516375541687,-2.945212160248887
-3.5483396649360657,-3.2209634117975794
-4.138053774833679,-4.020819178916147
-3.46892112493515,-2.9660390352057004
-3.2235846519470215,-2.701313694519578
-3.670003831386566,-3.3044790517100995
-3.6933743357658386,-3.287950256342848
-3.655518114566803,-3.2948975149270803
-3.840353548526764,-3.0676882545582567
-4.037361025810242,-3.2994862330730186
-3.5574938654899597,-3.268215445108846
-3.829141616821289,-3.414851588308503
-3.283236086368561,-2.89944883433663
-3.9364243745803833,-3.6494851037552403
-3.5661574602127075,-3.237286390760147
-3.29534649848938,-3.0586385311813187
-3.2662774324417114,-3.137305550810785
-3.3878968954086304,-2.9831071344577933
-3.881373882293701,-3.5150506318871955
-3.8851617574691772,-3.472565038670012
-3.890346586704254,-3.5413410526090594
-3.4434327483177185,-3.191365470152283
-3.962903380393982,-3.5031337677479413
-3.953961730003357,-3.5563525660482043
-3.89610093832016,-3.3527827134678287
-2.9178122878074646,-2.444212257359347
-3.9500165581703186,-3.378566008240581
-3.4878881573677063,-3.0141415473824718
-3.610373318195343,-3.3802931728111236
-3.2007645964622498,-3.068624976076838
-3.9292575120925903,-3.6121590837823327
-3.5870999097824097,-3.141921515887146
-3.8124822974205017,-3.479677425389827
-2.956154942512512,-2.886421369789767
-3.7958841919898987,-3.5111286959671206
-3.979602336883545,-3.520363150500042
-3.7553306221961975,-3.3059425452258537
-3.387646198272705,-3.1846885773307902
-3.329693853855133,-3.126788945012806
-3.5761340260505676,-3.474754541513724
-3.7006912231445312,-3.289382666098077
-3.6273741126060486,-3.40266686723507
-3.6329908967018127,-3.2989366551239163
-3.8540285229682922,-3.6570970874528457
-2.8372368812561035,-2.146082877788685
-3.7231849431991577,-3.273872348282911
-3.847341239452362,-3.5883157353482
-3.522078514099121,-3.1723947983123235
-3.5665634870529175,-3.213768505371077
-3.8945637345314026,-3.6101574678242194
-4.229915738105774,-3.851188147852529
-3.40030837059021,-3.11005660991922
-3.953797221183777,-3.5458253027448845
-3.792274594306946,-3.5406131771080904
-3.6650916934013367,-3.328677673212553
-3.819262444972992,-3.540133239178815
-3.181643486022949,-2.9907226838033703
-3.7639289498329163,-3.4538366662877507
-3.3882632851600647,-3.2191848438893653
-3.3120075464248657,-3.032369835838851
-3.457877814769745,-3.1978607242367856
-3.2928439378738403,-3.2051906128297327
-3.1500693559646606,-2.6771214003247246
-3.6409160494804382,-3.351514332417193
-3.0018612146377563,-2.6716606763419617
-3.267597198486328,-2.8602478117752668
-3.2468711137771606,-2.7616042741843074
-3.7196224331855774,-3.418172841114362
-3.5187432765960693,-3.16005805093498
-3.753085970878601,-3.2395403518001555
-3.817092180252075,-3.4288041424721776
-2.8106823563575745,-2.1557555925245215
-3.4814608693122864,-3.334551335262968
-3.666352927684784,-3.3482708669605628
-3.755744457244873,-3.2687497202039606
-3.4240553975105286,-2.868535731993805
-3.961618483066559,-3.3230059009232376
-3.5702099204063416,-3.294834157717627
-3.5187186002731323,-3.278287912689526
-3.7151930928230286,-3.537763144502057
-3.377166450023651,-2.6577206236552926
-3.6309991478919983,-3.466691742759906
-3.619332790374756,-3.2240028113603554
-3.671407639980316,-3.5228831109036736
-3.6222920417785645,-3.314613090194137
-3.121838331222534,-2.945413560805887
-3.598118782043457,-3.4005134269118455
-3.5831068754196167,-3.2948317534587512
-2.581062376499176,-2.1093369389301024
-3.4973944425582886,-2.9472852063809536
-3.5096545815467834,-3.3496387633080693
-3.5039194226264954,-3.183937111275256
-3.6375280022621155,-3.2789011173064813
-3.9681496024131775,-3.812751751476735
-3.3155623078346252,-2.952731383755945
-4.018823802471161,-3.784147671367924
-3.662370443344116,-3.2973265960107923
-3.8499157428741455,-3.469083768960995
-3.7436329126358032,-3.3207629232225586
-3.4480539560317993,-3.081433771712815
-3.181364119052887,-2.8507716138406733
-3.5722302198410034,-3.2564019643327273
-3.402514636516571,-3.0652351417201995
-3.883133590221405,-3.5103173773966736
-3.5781493186950684,-3.2550159046307163
-4.088321685791016,-3.5274990122148453
-3.643106698989868,-3.3769605374114273
-3.0730457305908203,-2.553234589258113
-3.6609230041503906,-3.310387127702197
-3.502964735031128,-3.370387330906735
-3.2535356283187866,-2.629836857913575
-3.491559684276581,-3.0170922718436315
-3.2117623686790466,-2.520305717885085
-3.4870595932006836,-3.189012004799972
-4.135756731033325,-3.512480001371914
-3.277194082736969,-3.022334596980949
-4.102611541748047,-3.902462449219426
-3.747380495071411,-3.2258427712112114
-3.682517111301422,-3.3315649351811576
-3.3225684762001038,-2.9477005411467405
-3.133292078971863,-3.0900248855020913
-3.5973399877548218,-3.1680193182986454
-3.4275354146957397,-3.100721120954339
-3.4643630981445312,-3.241968409167573
-3.9291584491729736,-3.688334280662066
-3.1252150535583496,-2.628955430716263
-3.878801167011261,-3.5410704416534347
-3.9156789779663086,-3.215572186603823
-4.0241539478302,-3.644741565855068
-3.9288474917411804,-3.5485539460211717
-3.565616726875305,-3.4045933017013743
-3.560493528842926,-3.23163646767365
-4.2652177810668945,-3.8043720676482593
-4.312610864639282,-3.878759409605503
-3.929876685142517,-3.4879522721418694
-3.5503196120262146,-3.077053759424069
-3.8034666776657104,-3.4708438277713736
-3.883894979953766,-3.523941101650588
-4.1524118185043335,-3.416397034653
-3.3957560062408447,-2.940829289728486
-4.201601624488831,-3.687643300681535
-3.790069282054901,-3.4249913689657814
-3.507485032081604,-3.069334118490532
-3.0435491800308228,-2.3474724820218307
-3.6048696041107178,-3.19613031104034
-3.8270812034606934,-3.1472081921300257
-3.6657469868659973,-3.272184862768298
-3.7470712065696716,-3.4500188500794824
-3.6853721737861633,-3.349141660342079
-3.4937747716903687,-3.0488999260333443
-4.392076134681702,-4.138818267354292
-3.6933940649032593,-3.302149298077982
-3.6330028772354126,-3.49543690814025
-3.543107271194458,-3.3737211268452607
-3.2660229206085205,-2.8324347305762303
-3.7421056032180786,-3.3368142168372437
-3.1469002962112427,-2.483967316387984
-3.7203438878059387,-3.3048043098336453
-3.6746139526367188,-3.1592914828485
-3.723509669303894,-3.2663084890427516
-3.8382259607315063,-3.480699077630632
-3.7521934509277344,-3.4498397910857874
-3.55525141954422,-3.1363230714195787
-3.669864594936371,-3.3563866870376544
-3.6263740062713623,-3.5582532524413266
-3.8920114040374756,-3.6453993775619105
-4.075572490692139,-3.7078690521783573
-3.8188844323158264,-3.273981598068067
-3.6565054059028625,-3.2807001805304288
-4.394102454185486,-3.9250025986035735
-3.720093548297882,-3.5949892880278944
-3.415709376335144,-3.067551575996201
-3.122986912727356,-2.9885688062901026
-3.756185293197632,-3.45068999051617
-3.775528311729431,-3.362106568315344
-3.4539167881011963,-2.9213707826338013
-3.399035930633545,-3.0684592509058066
-3.891911745071411,-3.498037586743663
-3.425866663455963,-3.0896222913249463
-3.7651214003562927,-3.4351133824589795
-4.174550771713257,-3.606942633425337
-3.821096420288086,-3.53447180551762
-3.441346764564514,-3.0052354483667614
-3.5090731382369995,-3.155326804247856
-4.071038603782654,-3.832701930625513
-3.78439861536026,-3.388049548715211
-3.496999740600586,-2.9461575285338983
-4.001972734928131,-3.7996291979280805
-3.223409950733185,-2.8021572185800587
-3.736434578895569,-3.4196762809762387
-3.351205348968506,-2.9661867797489743
-3.9249504804611206,-3.5571255466396248
-3.6980974078178406,-3.3433714423278933
-4.163926124572754,-3.8537483538794737
-3.3211615085601807,-3.0009791428935375
-3.788918435573578,-3.492536215642384
-4.030506253242493,-3.693235207480398
-3.385869860649109,-3.051960252673174
-3.9387384057044983,-3.554586903264509
-3.5061739683151245,-3.1248318871083183
-3.6852022409439087,-3.107038726786989
-3.4404414296150208,-3.0405654994275704
-6.06088650226593,-5.459607071009548
-3.969503402709961,-3.700847309558255
-3.6218817234039307,-3.6539414120774714
-3.8291722536087036,-3.563204279510193
-3.792820155620575,-3.3330493130318795
-3.956360161304474,-3.0574539388771784
-3.71607106924057,-3.2711455444055786
-3.6021578311920166,-3.350323482166463
-3.501045346260071,-3.3213394101298883
-4.143334150314331,-3.8525660337428036
-3.6970478892326355,-3.3375313503458357
-4.9913105964660645,-4.641205768305585
-3.660010874271393,-3.368123013999498
-3.2923068404197693,-2.8967977990117455
-4.353512644767761,-3.524805837353032
-3.8563129901885986,-3.652201655219379
-4.001971065998077,-3.59981084634216
-4.0360027551651,-3.707397985672007
-3.295159161090851,-2.8589803467423884
-3.2755889296531677,-2.9971347167945996
-3.729634404182434,-3.492971914276942
-3.5332756638526917,-3.178690920225024
-3.6817988753318787,-3.429338915052468
-3.9951077103614807,-3.5445082065782425
-3.5465207695961,-3.266951040907788
-4.285406827926636,-3.990467710337487
-3.538335084915161,-3.1347082453548683
-3.169118642807007,-2.7138810360258807
-3.405237138271332,-3.210707406899183
-3.425613224506378,-3.100104781074585
-3.537965178489685,-3.3709536092660604
-3.402500033378601,-3.0481038304779307
-2.354653537273407,-1.7548448197860331
-4.067397177219391,-3.4822005795023303
-3.444206953048706,-2.9856293011994066
-3.3707640767097473,-3.1769785409497318
-3.969657242298126,-3.6738621860169856
-4.5562403202056885,-4.090884182900613
-3.653132140636444,-3.191648219747332
-3.756265878677368,-3.4162330214480354
-3.4601657390594482,-2.995684397957289
-3.6812621355056763,-3.444093030338789
-3.905576765537262,-3.5915477125239046
-3.5965245962142944,-3.3170859594434834
-3.545173704624176,-3.2569415585687604
-3.995561361312866,-3.605481653312469
-3.4452516436576843,-3.0463273395413815
-4.052992045879364,-3.699734931452268
-3.5283114910125732,-2.9956996573604675
-3.6126479506492615,-3.4167664198612315
-3.6577685475349426,-3.2118065235767297
-4.114916682243347,-3.8115054967395663
-3.673692464828491,-3.254646508754366
-3.4012693762779236,-3.141138851060296
-3.3417763710021973,-2.9296926874169973
-3.7981492280960083,-3.46638633552486
-3.7587558031082153,-3.5448992663618357
-3.403067886829376,-2.9599687655455265
-2.8610665798187256,-2.453363185735269
-3.563629686832428,-3.090054479066595
-4.099202871322632,-3.700526772130834
-3.6055213809013367,-3.152100265665333
-3.4226242899894714,-3.205367253713013
-3.440418541431427,-2.988321823411408
-3.6177546977996826,-3.3631625597070465
-3.3159939646720886,-2.7900785693845536
-3.6941789984703064,-3.309451595585548
-3.332823634147644,-2.8440029159655293
-3.7272947430610657,-3.305119313723398
-3.3919543027877808,-2.8818295557239884
-3.7389606833457947,-3.416595455296711
-3.6409398913383484,-3.143285572287619
-3.8316112756729126,-3.6173111754198604
-3.7184738516807556,-3.3562078738705043
-3.515253961086273,-3.2714796538677957
-3.457480728626251,-3.179190440783821
-4.127647399902344,-3.5584742733087045
-3.354967951774597,-3.2131653525041717
-4.056281626224518,-3.6929352061533556
-3.953907608985901,-3.5301184487701684
-3.3767129778862,-3.1594016878789573
-3.768413782119751,-3.544664208195423
-3.987447440624237,-3.4806713616852476
-3.5273051857948303,-2.9605907687785553
-3.42561274766922,-3.055459994538884
-3.779716670513153,-3.4295044393464105
-3.611578643321991,-3.1230947776924713
-3.599720597267151,-3.391174814364142
-3.4286606907844543,-2.9051592288187096
-3.4972647428512573,-3.06722045242878
-3.501801311969757,-2.9988777843480077
-3.9208962321281433,-3.525501063121304
-4.530871629714966,-3.8372692371652937
-3.406962811946869,-3.0669856699966025
-4.067965388298035,-3.5917642289892506
-3.660312533378601,-3.2610289642718553
-3.6384806036949158,-3.5055561139642726
-3.9621317982673645,-3.715535637143225
-3.423488140106201,-3.156541578260679
-4.047436714172363,-3.2055873924322236
-3.444005250930786,-3.30236274747544
-3.620336413383484,-3.347062588517571
-4.0396535992622375,-3.8921172554443992
-3.6066359281539917,-3.3382720741120355
-3.400164484977722,-3.2198998517652426
-3.439544200897217,-3.040171314857811
-3.9060426354408264,-3.449017476302528
-3.7113239765167236,-3.3348150529231115
-3.7288522124290466,-3.351614485837752
-3.9140621423721313,-3.59090682237656
-4.141685366630554,-3.772252972047355
-3.5259825587272644,-3.233279947420978
-3.6248034238815308,-3.1140210949076934
-3.28389972448349,-3.049082938399306
-4.246418237686157,-3.813783865416848
-3.606469213962555,-3.2768931472538676
-4.219074249267578,-3.8603611032025054
-3.144134998321533,-2.7616923145194923
-4.172772169113159,-3.777273655993474
-3.226534366607666,-2.861631347961621
-3.6752867102622986,-3.415628150745213
-3.788949728012085,-3.4443972231317654
-3.9728599786758423,-3.399382546656246
-3.9896867275238037,-3.5550684595905504
-4.01125180721283,-3.48666498884897
-3.2369911670684814,-2.94542960691438
-3.2405476570129395,-2.920132640486287
-2.999594032764435,-2.509579971609386
-3.5750994086265564,-3.243772065734074
-3.328412115573883,-2.8585014193992193
-3.7949994802474976,-3.6076243288036567
-3.8015511631965637,-3.1279337536303045
-3.8116534948349,-3.541204429759869
-3.773384213447571,-3.540459307851854
-3.269454002380371,-2.78679871322986
-3.6618682742118835,-3.4718036867859916
-3.9492140412330627,-3.6360528819705924
-3.306241512298584,-2.7210869655456076
-3.4886792302131653,-3.1022932307317483
-3.4740530252456665,-2.9759321887503067
-3.957386314868927,-3.6517283599060875
-3.515600025653839,-3.2251081942988584
-3.606399655342102,-3.2940895511991912
-3.6010640263557434,-3.254409151977157
-3.5114057064056396,-3.131552010047966
-3.310239255428314,-2.569336890340966
-3.5573009848594666,-3.210612560413303
-3.266556441783905,-2.863137440860056
-3.8983177542686462,-3.5640492406570705
-3.6290104389190674,-3.213728705271863
-3.358636498451233,-3.159048843226268
-3.3185203075408936,-2.778081436433208
-3.502822458744049,-3.137500391538212
-3.937969207763672,-3.604876706668065
-3.986879587173462,-3.552561633826165
-3.6839038729667664,-3.3029501473170497
-3.7438042163848877,-3.3585032818291682
-3.2765318155288696,-2.9202859880689385
-3.7540315985679626,-3.5742625706614577
-3.4764740467071533,-3.287178557547995
-3.4757590889930725,-3.181838547815689
-3.8941307067871094,-3.456227049531341
-3.37857586145401,-3.1830436998970604
-3.4165472388267517,-3.1297388883637165
-3.438174068927765,-3.172831087476995
-3.7838363647460938,-3.541878409446314
-4.006065011024475,-3.787901632265576
-3.2885404229164124,-3.2759315714575243
-3.431679368019104,-2.9244690232418007
-3.73538601398468,-3.4769656659460817
-4.523094415664673,-3.842730035728451
-3.996188163757324,-3.694730736827455
-3.7614322900772095,-3.5171805219301953
-3.9048372507095337,-3.3980054311299654
-3.7472671270370483,-3.3273973548768527
-3.6257107257843018,-3.071184683092816
-3.567144513130188,-3.1545908523136377
-3.422837972640991,-3.3690124165320587
-4.354408383369446,-3.8347899912755534
-3.617464303970337,-3.316417676790128
-3.5747036933898926,-3.278422128260998
-3.7815672755241394,-3.4815861692042627
-3.3171918988227844,-3.0192537398494133
-3.7069798707962036,-3.333647535786579
-3.7624034881591797,-3.385471630051939
-3.7051132917404175,-3.371712950536033
-3.139868974685669,-2.9988048645919836
-4.357570290565491,-3.817574484318618
-3.305009961128235,-3.049663401258345
-3.4433996081352234,-3.244975795679156
-3.2007217407226562,-3.0126709775526033
-3.5646692514419556,-3.422128024247191
-2.718890368938446,-2.1990134469016978
-3.9416444897651672,-3.759352451191297
-3.932300567626953,-3.4770498273578174
-3.512104630470276,-2.995648346692387
-3.777674078941345,-3.3773014769783893
-3.343872845172882,-2.719243099162293
-3.93127977848053,-3.7752697008947185
-3.4467628598213196,-3.234133737090752
-3.6271325945854187,-3.253465204511176
-3.8136876225471497,-3.6421256701237055
-4.048300743103027,-3.935385954396089
-3.734018862247467,-3.3018872847441325
-3.6744587421417236,-3.583784872263045
-3.478851318359375,-3.158563387288387
-3.8470200300216675,-3.5317978156895333
-3.5765992999076843,-3.2847852425598356
-3.795203983783722,-3.3735708772846413
-3.9943586587905884,-3.57864471723256
-3.3118340969085693,-2.7135131572210747
-3.87056964635849,-3.2340784334821926
-3.863856017589569,-3.5272266466883155
-3.8077754378318787,-3.587615996010255
-4.069786727428436,-3.6505155515279992
-3.9517634510993958,-3.5012104111614564
-4.142837166786194,-3.7836942074539595
-3.6814926266670227,-3.422036869427641
-3.3051998615264893,-3.018270706140397
-2.964908719062805,-2.8636266697779953
-3.3698570132255554,-3.2071635980915327
-3.54668128490448,-3.2419033228847973
-3.781667411327362,-3.490731179766851
-3.473679840564728,-3.116383151431661
-3.6984907388687134,-3.3193373973849583
-3.7446553111076355,-3.240739778200091
-3.7635395526885986,-3.5786387542471534
-4.136146664619446,-3.787679015402142
-3.769422709941864,-3.262124803519058
-3.4872437715530396,-3.12884645393252
-3.556271731853485,-3.270024539407616
-3.7539013624191284,-3.40777013728578
-3.7616934180259705,-3.47036313723808
-3.964891731739044,-3.3324985392318474
-3.9666553735733032,-3.6040544545122266
-3.760478973388672,-3.5073351830457726
-3.1113677620887756,-2.682106064995841
-3.5272802114486694,-3.374143390860232
-3.774093747138977,-3.5784310923974245
-3.481961727142334,-3.0986588087464644
-4.112401843070984,-3.7169730804772527
-3.0843170285224915,-2.9210765222603614
-4.0774677991867065,-3.756008343269223
-3.5408093333244324,-3.1887366861121365
-3.920499265193939,-3.499679705328688
-3.5014214515686035,-3.2906148510107767
-3.6512331366539,-3.2355084309896274
-3.476018249988556,-3.203309123026754
-3.587783396244049,-3.346559301111148
-3.910011649131775,-3.5067501014428006
-3.511586308479309,-3.159136559870946
-3.6352263689041138,-3.36546566662629
-3.1600789427757263,-2.6583213812776267
-3.3181707859039307,-3.0994579716461232
-3.603874444961548,-3.1980707589579485
-4.057228207588196,-3.867119550061361
-3.464275360107422,-2.8063932010532064
-4.081531405448914,-3.920610901588213
-4.057975113391876,-3.5167579652339525
-4.288437485694885,-3.6129730553164507
-3.8551267981529236,-3.5605680691692303
-3.647007167339325,-3.1888227018618776
-3.52892929315567,-3.0748891390621846
-3.713542938232422,-3.5165321736098853
-3.4935227632522583,-3.192722581867419
-2.803325831890106,-2.051504389784218
-4.150408387184143,-3.9843287629632047
-3.559272587299347,-3.20360207313912
-3.457159101963043,-3.15826034397831
-3.4542328119277954,-3.1146464475253377
-3.1213979721069336,-2.848165023633114
-3.788177013397217,-3.480355275113893
-3.1849703788757324,-2.956766670069385
-3.675382375717163,-3.4743676795490215
-3.3995681405067444,-2.9629306568890734
-3.521672010421753,-3.245645270748048
-3.599163293838501,-3.176748511270433
-3.4053410291671753,-3.1529345462376757
-3.409037947654724,-2.926625738064894
-3.323666572570801,-2.9040743592771534
-3.783600628376007,-3.356153472149428
-3.485095202922821,-3.1544443943503913
-2.9430445432662964,-2.680892016581401
-3.656554341316223,-3.3365471599503698
-3.1441714763641357,-2.7121977643075272
-3.230150282382965,-2.558318384702723
-3.052969217300415,-2.8365769560269216
-3.4358085989952087,-3.0095565830894797
-3.537015676498413,-3.276972768928571
-3.7345155477523804,-3.476781405522748
-3.59495609998703,-3.2527327257871237
-3.5885488986968994,-3.340374212959417
-3.201945126056671,-2.9397365651987055
-3.395958364009857,-2.9751577782386325
-3.4506396055221558,-3.1050424223691513
-3.177130103111267,-2.8352046516049274
-3.4081613421440125,-3.139223583301077
-3.6825483441352844,-3.3359222340301575
-4.14868688583374,-3.5784542035665687
-3.717127025127411,-3.2662456227684644
-3.9001373648643494,-3.6007485653176734
-3.7105482816696167,-3.5215485054827256
-3.8471632599830627,-3.4127476353959167
-3.480896770954132,-3.149785782871425
-3.410440504550934,-3.0982763745204465
-3.682136595249176,-3.378480875690808
-3.7329407930374146,-3.4654254932423187
-3.8643493056297302,-3.3936545609923994
-3.5957791209220886,-3.2845840108022135
-3.743780493736267,-3.405811342030702
-4.683034062385559,-4.40348576785763
-3.3956275582313538,-3.1324823765945866
-3.91279399394989,-3.710286407349661
-4.142009377479553,-3.700084203217593
-3.4302014112472534,-3.1364326885225084
-4.169516563415527,-3.6100471640765814
-3.542540431022644,-3.214204285669265
-3.4818469882011414,-3.1314127967162997
-4.49046516418457,-4.119348070827145
-3.7723629474639893,-3.418021622524477
-3.906726598739624,-3.511760974464945
-3.643718719482422,-3.208605984969641
-3.1938430666923523,-2.841973016312373
-3.770646572113037,-3.407655302588242
-3.859411656856537,-3.677444909070733
-3.4569171667099,-2.9150435289964878
-3.7456538677215576,-3.436356521860128
-3.9912474751472473,-3.769974610932967
-3.2356854677200317,-2.824269741192285
-3.5834546089172363,-3.2958745884102347
-3.41730660200119,-3.1410375008385807
-3.410703957080841,-3.124767764940563
-3.64911150932312,-3.3927562333549166
-3.4807227849960327,-3.22793032049392
-3.3868873715400696,-3.150407064406715
-3.2043187022209167,-2.848595563312846
-3.8086748719215393,-3.4101872570497007
-3.657606065273285,-3.2858512309176313
-3.4693130254745483,-3.01621073401633
-2.973455786705017,-2.5664763440765364
-3.837076723575592,-3.4064774543770273
-3.1928226947784424,-2.6150667699185934
-3.4314605593681335,-3.0669937515485195
-3.1174662113189697,-2.79041881035457
-3.2995025515556335,-2.7362213429784035
-3.388327658176422,-3.143827927480543
-4.001253128051758,-3.461093205590165
-3.7064923644065857,-3.1992194820379423
-3.518418073654175,-3.156685618498658
-3.8705236315727234,-3.3073853949035734
-4.252620816230774,-3.8159795398677514
-3.9566162824630737,-3.6496152448364896
-3.5314992666244507,-3.3708517041347994
-3.4868471026420593,-3.2190811108024375
-3.27046000957489,-2.9900936378830343
-3.5483245849609375,-3.1592930214299484
-3.213556230068207,-2.9323929842222993
-4.288313508033752,-3.6882507851685076
-3.373077690601349,-2.961114946952671
-3.3429224491119385,-2.795448345379607
-3.827176868915558,-3.4551589302350103
-3.3610318303108215,-2.9976211478395003
-3.333763599395752,-2.915082503056568
-3.4482871890068054,-3.1709869077434125
-3.508647859096527,-3.2690039433263602
-3.972667932510376,-3.6702909675328015
-3.5610193610191345,-3.238966009070564
-3.4763852953910828,-2.9216320921554906
-4.166164994239807,-3.7084894393434067
-3.203710436820984,-2.8901620335197484
-3.9111623764038086,-3.642702311892803
-3.394993782043457,-3.1822254688450116
-3.9941478967666626,-3.456022256032792
-3.5732433199882507,-3.3401134442985616
-3.6888076663017273,-3.354614033992147
-4.047638356685638,-3.69972710138658
-3.6503981351852417,-3.335525473801275
-3.5508212447166443,-3.2444613849370514
-3.4684006571769714,-3.1840221978402212
-3.644122362136841,-3.2352207035965126
-3.753651976585388,-3.5647200961904204
-2.961400628089905,-2.2225747143572465
-3.24410218000412,-2.756923921816039
-3.8797213435173035,-3.6144805689826334
-3.450860619544983,-3.225501849712794
-3.590385854244232,-3.34183930715595
-3.946522891521454,-3.3727364148416576
-3.039017140865326,-2.6738230975304744
-3.422076642513275,-3.1298880920985237
-3.238686263561249,-2.8487770726190105
-4.472354412078857,-4.2065238183547145
-4.130060791969299,-3.7124614663530826
-3.402720332145691,-2.882137088505688
-3.903929889202118,-3.5639269238468714
-3.4834994077682495,-3.2418919155742096
-3.7094767093658447,-3.5391161781315916
-3.3570757508277893,-2.977543118614928
-3.8142460584640503,-3.4887905532335064
-3.792656362056732,-3.6427569417453545
-3.621748149394989,-3.3655905883938666
-2.7400715351104736,-2.406237884918189
-3.491079092025757,-2.8582608301809524
-4.5245583057403564,-3.83689952664869
-3.732132315635681,-3.5731475385123024
-3.3025689125061035,-3.0791220230238725
-3.7609065175056458,-3.3938793851261093
-3.723174512386322,-3.3567765205516404
-3.7462244629859924,-3.4562661619443324
-3.997795820236206,-3.2331807499092124
-3.4209144711494446,-3.0441922302452067
-4.261459231376648,-3.9590663299360385
-3.7754496335983276,-3.5534755819542427
-4.510116279125214,-3.6191463937244124
-3.755952000617981,-3.4017664996723807
-3.910033404827118,-3.6726505478276987
-3.545233368873596,-3.280967731942179
-3.7393670678138733,-3.5531528568101103
-3.7120136618614197,-3.3798301116086082
-3.4576759934425354,-3.192102913511945
-3.496273159980774,-3.2286949366342954
-4.581800580024719,-4.182597678412103
-3.9121827483177185,-3.4600329116671578
-3.606781542301178,-3.453210126579459
-3.6782554388046265,-3.2834575226783214
-3.3138834834098816,-3.1123807682927076
-3.8006880283355713,-3.5134663140618003
-3.6067219376564026,-3.524764034264452
-3.6175517439842224,-3.4349698674428675
-3.6972599625587463,-3.220319484438512
-3.6461271047592163,-3.468951761382784
-4.096807479858398,-3.766191544719146
-4.012148559093475,-3.522759707046831
-3.448790729045868,-3.0248088632943686
-3.976582169532776,-3.2252040261007755
-3.7946892380714417,-3.4252059681216727
-3.7336055636405945,-3.4456328957020497
-3.9475934505462646,-3.7752341856325558
-3.6489500403404236,-3.5092962253636784
-3.5545380115509033,-3.4512891450215575
-3.3417850136756897,-2.979703696896434
-4.001369893550873,-3.450181713235922
-3.5912365913391113,-3.1614168395226976
-3.5717832446098328,-3.3010301367968324
-3.4256280064582825,-3.1007649099190115
-4.154235601425171,-3.80254789629185
-3.7720208764076233,-3.491962846392852
-4.028998553752899,-3.658093761435094
-4.077336311340332,-3.6557836298620083
-3.443509519100189,-3.392731419677899
-3.427616059780121,-3.096516187585463
-3.7736175656318665,-3.599439642303202
-3.990771472454071,-3.6594000649941107
-3.5743056535720825,-3.289797092964101
-4.242209196090698,-4.135361667101623
-3.6673577427864075,-3.451461354416513
-3.2933309674263,-2.99446460944534
-3.724143862724304,-3.3973953658898277
-3.58968448638916,-3.2599890367461897
-3.657362222671509,-3.3414745171227778
-3.700971007347107,-2.9023277399257843
-4.104675650596619,-3.3400721502540387
-3.8006861805915833,-3.4239237103876126
-3.316722333431244,-3.21860151051406
-3.5120421051979065,-3.1348693225826185
-4.003480494022369,-3.554926612131282
-3.76692271232605,-3.341132886606322
-3.5438969135284424,-3.204135454254732
-3.7649975419044495,-3.292564937296181
-3.315061926841736,-3.052508593667038
-3.4715036749839783,-3.2870576273746184
-3.7459003925323486,-3.392871188945993
-3.801064431667328,-3.373581857573454
-3.8025935888290405,-3.5459728477302814
-3.737182140350342,-3.2671987429671736
-3.433121144771576,-3.078927227195608
-2.9329580068588257,-2.31578757916331
-3.869450807571411,-3.1161666510499955
-3.6428406834602356,-3.4726116863808256
-3.685218393802643,-3.2430159911572662
-3.523622989654541,-3.2508163816650404
-4.631847023963928,-4.48442457340585
-3.2094852328300476,-2.7546918374954066
-3.6322275400161743,-3.324085709674934
-3.555416166782379,-3.2245640382613754
-3.6042296290397644,-3.2886231724086894
-3.2411051988601685,-2.9722048892043986
-3.9917627573013306,-3.4433066942055515
-3.9477896690368652,-3.547031650058762
-3.247430443763733,-3.1031264997728867
-3.0917258858680725,-2.6595840811044815
-3.775899350643158,-3.52732898860895
-3.447726309299469,-2.994493732983907
-3.948668599128723,-3.675011342574869
-3.752419114112854,-3.351719439065686
-3.2839576601982117,-3.015112371273945
-3.2054073214530945,-2.7116017912939876
-3.3934688568115234,-3.005389131813075
-3.281635880470276,-2.688731930668433
-3.625449538230896,-3.0904767645169207
-3.9904091358184814,-3.773308526051813
-4.3308515548706055,-4.016178105838963
-4.3781349658966064,-4.167694602928321
-3.848537027835846,-3.5987899122031317
-3.666217029094696,-3.422264118369748
-3.3753859996795654,-3.0483160337984647
-3.4068912863731384,-3.2611241942101716
-3.9338861107826233,-3.554375167552865
-3.2426440119743347,-2.9766791726505
-3.5540533661842346,-3.061115720910733
-3.4971777200698853,-3.2210404572887925
-3.5693289041519165,-3.234491107997134
-3.6021835803985596,-2.9772279211760924
-3.647797167301178,-2.9982173195593664
-4.380289912223816,-4.184823044763641
-3.037025213241577,-2.643932327157285
-3.804274618625641,-3.2954914349622726
-3.892512857913971,-3.489793282879661
-3.7199718952178955,-3.3330555066611325
-3.6892112493515015,-3.438457498227815
-3.729128897190094,-3.51250821474098
-4.6943501234054565,-4.020004746976396
-3.375523030757904,-3.011460011572817
-3.7529861330986023,-3.3173261138653825
-3.8404805660247803,-3.3712477979668414
-3.1494011878967285,-2.7001099393887986
-3.2870596051216125,-2.7959465564255606
-3.515855133533478,-3.17063596625362
-3.5366875529289246,-3.1668293461324075
-4.127645134925842,-3.7584464634255594
-3.350514590740204,-2.8942551987799674
-3.608939826488495,-3.276726468340895
-3.735524833202362,-3.4613208510959637
-3.410685896873474,-2.950399812529924
-3.3538416624069214,-2.98987887973906
-3.090852200984955,-2.9714930517615996
-3.5343014001846313,-3.3569726429447373
-3.5568864941596985,-3.2072224944411145
-3.2455005049705505,-2.825062088082044
-3.6080740094184875,-2.9421611206700806
-3.5275179147720337,-3.267563822593001
-3.837810754776001,-3.6902084694159623
-3.765202224254608,-3.372084157575291
-3.5207722783088684,-3.1594161812445383
-3.7497922778129578,-3.5221466280584273
-3.5936439037323,-3.447869722162423
-3.397353172302246,-2.8619007827167247
-3.6883856654167175,-3.3221183001110157
-2.859093725681305,-2.3724887536068127
-3.3188056349754333,-2.9761893495467633
-3.9563068151474,-3.4061355649599627
-3.7510727643966675,-3.369763391466269
-3.7324487566947937,-3.3824433910608223
-3.6623840928077698,-3.18024178651143
-3.665392577648163,-3.1846392340367333
-3.4070579409599304,-3.1192924364072043
-3.5512858033180237,-3.281416908156553
-3.8769251704216003,-3.545947763317932
-4.192383050918579,-3.6844057895443934
-3.240013897418976,-2.8539615075156872
-3.8241180777549744,-3.4859473624249833
-3.897028625011444,-3.5513081038030876
-3.7399380207061768,-3.297174929138673
-3.8793896436691284,-3.5698749935386047
-3.9051451683044434,-3.506623317238158
-3.4302310943603516,-2.945521566207465
-3.880318820476532,-3.5366897028868944
-4.353054523468018,-4.142121259506517
-3.1140685081481934,-2.567056150684297
-3.16151887178421,-2.486616317614934
-3.468037724494934,-3.139466124760044
-2.96484637260437,-2.384504776449233
-3.6548824310302734,-3.2307353066161606
-4.373527407646179,-3.924193139582197
-3.18730491399765,-3.1037153847973267
-3.81653368473053,-3.334825991524774
-3.1497738361358643,-2.98527462619424
-3.175414502620697,-2.93274873583666
-3.6332931518554688,-3.1530425205480435
-3.5097057819366455,-2.9794612027998606
-3.675524115562439,-3.4035961720826657
-3.741754651069641,-3.478479135599943
-3.426669418811798,-3.0760791424008485
-3.9059619307518005,-3.6222578729854824
-3.648695409297943,-3.324063046702926
-3.34266859292984,-2.981134203412932
-3.151969850063324,-2.984884251574235
-3.377176821231842,-2.991164917056849
-3.680846929550171,-3.4317050130130653
-3.5189675092697144,-3.1854068978082006
-3.301604688167572,-3.120206822970142
-3.7208476662635803,-3.549806108791768
-3.646278142929077,-3.46729704053869
-4.084639549255371,-3.7187695060919532
-3.3114967346191406,-3.048472465321608
-3.325890839099884,-2.839815387736869
-3.273292064666748,-2.9735479709192427
-3.2002276182174683,-2.854818635784405
-4.016035437583923,-3.538047626415002
-3.882919490337372,-3.4884579121129793
-3.724273920059204,-3.400560569545008
-3.507477581501007,-3.1021551995838146
-3.857950806617737,-3.335809908144071
-3.564135491847992,-3.3665847939266236
-3.8416272401809692,-3.4209187376445565
-4.169256329536438,-4.066572165421949
-3.288203179836273,-2.739076202223894
-4.080077290534973,-3.4998092163360948
-3.8429211378097534,-3.632790042482563
-3.8578165769577026,-3.742779768450654
-3.2821959257125854,-2.9122388918851283
-4.626646995544434,-3.9331982057244614
-4.322656035423279,-3.758631746843673
-3.6628125309944153,-3.463381969653868
-3.7932167053222656,-3.2827071849392775
-3.950652539730072,-3.698015468866875
-3.6195666193962097,-3.160057808187005
-3.6262326836586,-3.402875901257118
-3.6808406710624695,-3.224432031059053
-3.86431086063385,-3.432861789496216
-4.083539307117462,-3.7526228610962526
-3.6638099551200867,-3.3878020819384247
-3.9165502190589905,-3.4445936356151714
-3.9005500078201294,-3.73499466578641
-3.7267117500305176,-3.391337146085003
-4.145552277565002,-3.749622369427445
-3.701057553291321,-3.399085753312151
-3.259806752204895,-3.1152455991824635
-3.8552568554878235,-3.521127001369864
-3.4644453525543213,-3.1438535037852087
-3.7230876088142395,-3.363661522555429
-3.589338779449463,-3.141188821432658
-3.608423948287964,-3.463917739788451
-4.437117218971252,-3.9161698215145453
-3.9616538286209106,-3.4805130372367796
-3.3173424005508423,-3.045107186971648
-4.199477195739746,-3.831717773979411
-3.7222551107406616,-3.285281398326931
-3.4141364097595215,-2.9569403777471654
-4.260601162910461,-3.811953271656193
-3.9018117785453796,-3.3963660502931217
-3.955431878566742,-3.7506875471408065
-3.536767840385437,-3.043141654384063
-3.680263340473175,-3.1948347143292226
-3.840703845024109,-3.3740599060991245
-3.5632869601249695,-3.300478664624591
-3.3520060181617737,-3.038135993781259
-3.624454975128174,-3.456395883858276
-3.8444931507110596,-3.3932673735162644
-3.993677020072937,-3.9156405691372753
-3.9085110425949097,-3.5976914636511075
-4.037815451622009,-3.6514360378906683
-3.792282223701477,-3.456132631880117
-3.4905723333358765,-3.1968019327628054
-3.784704267978668,-3.3099874865313312
-3.835253596305847,-3.5437605814764535
-3.891732931137085,-3.523264148046347
-3.5157143473625183,-3.3423614284397676
-3.5704732537269592,-3.369626981988558
-3.4769484400749207,-3.1281383651433945
-3.788900136947632,-3.4161243533644425
-3.529617488384247,-3.0471058259512502
-3.2193899750709534,-2.548053492517185
-3.3762091994285583,-3.174391061153581
-4.405103325843811,-3.795485931672595
-3.5823192596435547,-3.311161234802651
-3.7691795229911804,-3.5034741909770943
-3.579102635383606,-3.179862505978727
-2.4980223774909973,-2.0025203943287813
-3.4729533791542053,-2.847849626321923
-3.5122202038764954,-3.2361149838340912
-3.2828016877174377,-3.119912143821511
-3.323631227016449,-3.1695957068591993
-3.9037140011787415,-3.485995609606636
-3.98744934797287,-3.56594830911072
-3.69625186920166,-3.311482936170917
-3.5098260641098022,-3.2637309351976898
-3.7640026807785034,-3.321651245453346
-4.307562232017517,-4.1565013086024685
-3.9866376519203186,-3.546335071302962
-3.1811420917510986,-2.828256784138858
-3.718185245990753,-3.5095027756561565
-4.150462746620178,-3.7961616356011687
-4.093752980232239,-3.5169415745207036
-3.5573052763938904,-3.257239110763571
-3.375717878341675,-3.2061242750677845
-3.7522090673446655,-3.457527649248487
-3.5188205242156982,-3.1802449584730654
-3.481412649154663,-2.7728886078421087
-3.610939383506775,-3.346185951599253
-3.5116989612579346,-3.057085013012206
-3.5638445019721985,-3.1665747017855064
-3.9328816533088684,-3.6032674728793768
-4.064315438270569,-3.842280373920037
-3.2123851776123047,-2.7473320698076407
-3.5304535627365112,-3.245779780413543
-3.6199193596839905,-3.47919225985138
-3.4710980653762817,-3.1924048049900895
-2.818801522254944,-2.5171456970990276
-3.652270197868347,-3.36387893621554
-3.697296977043152,-3.526530264237897
-4.072388410568237,-3.3697173988154403
-3.688967287540436,-3.186138892695628
-3.7143924236297607,-3.046693095190503
-3.8687433004379272,-3.343751432950563
-3.8558765053749084,-3.81537508585088
-3.8375216722488403,-3.483271317324869
-3.8881837129592896,-3.577198930715622
-3.932857573032379,-3.5659391424887628
-4.041293621063232,-3.8393979209143874
-3.195340573787689,-2.65206884837562
-3.2062661051750183,-2.7452316657952287
-3.331164836883545,-2.808811150437705
-3.722038745880127,-3.593024768793581
-3.5299664735794067,-3.2004163152660587
-2.9290518164634705,-2.270951271995884
-3.6051767468452454,-3.2895444054210663
-3.428966224193573,-3.3430452168047995
-3.4014660120010376,-2.9842200718361163
-3.917483150959015,-2.9826867338964256
-3.7515326142311096,-3.32756017904077
-3.5063366889953613,-3.1759062355414205
-3.5929203629493713,-3.135614703346922
-3.3006268739700317,-2.562738204947818
-3.999051570892334,-3.7008294993833393
-3.4484697580337524,-3.0436255818109412
-3.657276213169098,-3.3591317646019503
-3.8886640667915344,-3.504079777435836
-4.151485443115234,-3.5392895258582047
-3.6626169681549072,-3.3739104261427495
-3.630332589149475,-3.194151916011739
-3.728237748146057,-3.517087441149939
-3.7500032782554626,-3.178635640814994
-3.641747236251831,-3.1899151812490443
-3.8772587180137634,-3.474377016099092
-3.684341847896576,-3.516408436756768
-3.821467638015747,-3.718504011426531
-3.878494441509247,-3.3618521999068594
-3.7077669501304626,-3.5177958600323826
-3.5573496222496033,-3.441388623100284
-4.444241166114807,-3.7643854547326714
-4.040004253387451,-3.5794660980424755
-3.5363556146621704,-3.343223367186562
-2.9967427253723145,-2.3645774923550587
-3.5957708954811096,-3.17092831932567
-2.8169427514076233,-2.5484049164272875
-3.837950885295868,-3.593488904945437
-3.816098213195801,-3.385630369857131
-3.5837546586990356,-3.061532008171205
-3.2452287673950195,-2.918915001837183
-3.429660141468048,-3.242522030433376
-3.68776273727417,-3.254464152498277
-3.564819633960724,-3.3303356750374
-3.6146668791770935,-3.2728862497065108
-3.698171555995941,-3.346742667497609
-3.124655783176422,-2.906286725768406
-3.413421094417572,-3.112293266297653
-3.31841504573822,-3.104941621799658
-4.103300094604492,-3.562898200872633
-3.6626282930374146,-3.2373594926172813
-3.003010332584381,-2.3323581434578515
-3.5381284952163696,-3.4112114524385313
-2.8850789666175842,-2.637862479582853
-3.8562490344047546,-3.456487449215038
-3.8153827786445618,-3.3447841941147836
-3.906900644302368,-3.5394225346326054
-3.8722453713417053,-3.5801048971644334
-3.7014634013175964,-3.3026082877781424
-3.5632631182670593,-3.375816645495171
-3.508350193500519,-3.197938635437534
-3.870822548866272,-3.663058468581744
-3.5765045285224915,-3.355704312108392
-3.6644981503486633,-3.572520348588472
-3.5494189262390137,-3.271214257722677
-4.010609984397888,-3.585210596598355
-4.0269695520401,-3.6572518343435494
-3.6458266377449036,-3.5011887806761863
-3.3569427132606506,-2.936689183916596
-3.2536166310310364,-3.1381338167515116
-3.901342511177063,-3.292031538653059
-3.044258713722229,-2.7097344966015404
-3.804358422756195,-3.455098629751236
-3.489668607711792,-3.2265023845308685
-3.7239661812782288,-3.57013749230495
-3.5355499982833862,-3.3170520717981757
-3.2794808745384216,-3.032913860762525
-3.7655643820762634,-3.61239599438274
-3.43596488237381,-3.3427882443360004
-3.7527135014533997,-3.217135113932274
-3.8165515661239624,-3.3674718824983225
-3.4878434538841248,-3.282369145127397
-3.486265182495117,-3.0918285788010986
-4.362762093544006,-3.886128405405144
-3.951220750808716,-3.580198353523545
-3.5748797059059143,-3.133967919178206
-4.081083655357361,-3.8355972976601076
-4.440229654312134,-3.9771358311875886
-3.327324330806732,-2.8392128835131545
-3.513301134109497,-3.3870127557528114
-3.5876659750938416,-3.4020995954961624
-3.552138328552246,-3.3007524352877597
-5.28536331653595,-4.954794407214394
-4.142447829246521,-3.5986945245011013
-3.341015636920929,-3.2724843500946683
-3.5252606868743896,-3.3599090773959284
-3.7573092579841614,-3.219664774429891
-3.586378753185272,-3.373150136840637
-3.4788357615470886,-3.3264770609629433
-3.642486810684204,-3.3916632709909065
-3.819619357585907,-3.4774264630790497
-3.6188270449638367,-3.3768048453517663
-3.7916771173477173,-3.6203414499276865
-3.969654083251953,-3.657398191840845
-3.544369876384735,-3.1628246218330522
-3.554319679737091,-3.312134090700041
-3.754046082496643,-3.3611255017223693
-3.6943299174308777,-3.3952779876925607
-4.61901319026947,-3.8528003268748607
-3.9726353883743286,-3.8212847938389354
-3.5976884365081787,-3.2111756612943747
-3.998357653617859,-3.2949881596686232
-3.438377618789673,-3.2780964428052735
-4.015656411647797,-3.4209389968735477
-3.7072115540504456,-3.480194550650379
-4.063498079776764,-3.5526492849520084
-3.7288193702697754,-3.337022970660734
-3.7222536206245422,-3.418584872292946
-3.675106167793274,-3.272668366276175
-3.926955997943878,-3.5011014485868865
-3.5692739486694336,-3.3563856896560806
-3.542953312397003,-3.1787965462315477
-3.3309776186943054,-3.0581088639129286
-3.2468963861465454,-2.924416996775065
-4.039948403835297,-3.7080893000095165
-3.532008945941925,-3.062739608883814
-3.5356319546699524,-3.1255450842170553
-3.557422935962677,-3.279295275707444
-3.160037934780121,-2.783859506118704
-3.834799289703369,-3.620247585365805
-3.6010276675224304,-3.3196225410009927
-3.7167797088623047,-3.4229423827670717
-3.740270733833313,-3.575070352522187
-3.4347274899482727,-3.2023053449553385
-3.642854154109955,-3.501217314409331
-3.1965518593788147,-3.133654337878273
-3.402926802635193,-2.9154024051062195
-3.551019787788391,-3.2176019730919454
-3.5584529638290405,-3.3811974425734035
-3.915090501308441,-3.4893026391773048
-3.426049828529358,-3.122606246389479
-3.6184839010238647,-3.3800029323490857
-3.3042778968811035,-2.8196434652902815
-3.562848210334778,-3.219509550413344
-3.5712461471557617,-3.121059883752854
-3.879205346107483,-3.5350146449818154
-3.3378015756607056,-3.0549558756251596
-3.6414905190467834,-3.3780653196288006
-3.629226565361023,-3.0569055227076762
-4.091030240058899,-3.87648081483796
-3.5962125062942505,-3.4374501764145147
-3.8067965507507324,-3.6410031026371557
-3.587958872318268,-3.369628491189913
-3.7229204177856445,-3.340552974881577
-3.795610249042511,-3.5306713642343417
-3.9350228905677795,-3.5441058612888203
-3.7361727356910706,-3.5039251163544054
-3.3597171902656555,-3.2423332016170905
-3.526657283306122,-3.3087332101838096
-3.4317386150360107,-3.1101718660207442
-3.3053155541419983,-3.0033958378951993
-3.986225962638855,-3.615201085970343
-3.564630627632141,-3.185450128940934
-4.522376179695129,-3.7214920316254916
-4.404033780097961,-3.575871182556855
-3.7433441877365112,-3.439718941683441
-3.346720814704895,-2.9921359938231764
-3.9767483472824097,-3.525330137885293
-3.2278035283088684,-2.4798281760650553
-3.6935600638389587,-3.0656569210892384
-3.7301591634750366,-3.2387013400860436
-4.032969951629639,-3.7963652427374073
-3.6854581236839294,-3.3938252654169503
-3.5570958852767944,-3.062735773856521
-1.9104549586772919,-1.4407315144949202
-3.60057669878006,-3.318370629570984
-3.043878972530365,-2.3292491689972086
-3.4574180245399475,-2.8029809199377276
-3.5657050609588623,-3.0687885462221316
-3.639009475708008,-2.9740000074577697
-2.9463139176368713,-2.5045803014570924
-3.7811084389686584,-3.3484234915150126
-3.11139315366745,-2.929021289345985
-3.6866027116775513,-3.46880012721537
-3.4775267243385315,-3.1224693946817
-3.6747575998306274,-3.5476587714067467
-3.6901466846466064,-3.268161341009714
-4.2556761503219604,-3.8378491835628097
-3.2903144359588623,-3.1310930822263585
-3.333074629306793,-2.675499651968288
-3.952770173549652,-3.585888129657446
-3.6603885889053345,-3.311308569485126
-3.6386032104492188,-2.97228455845987
-3.5142444372177124,-3.345765623912162
-3.897643029689789,-3.5083149282761084
-3.2332409024238586,-2.955325378955132
-3.4914243817329407,-3.2416489014915073
-3.3643364310264587,-3.145137563509654
-3.483809232711792,-3.0919866652092063
-3.761023759841919,-3.388514293432146
-3.837506949901581,-3.6345565200677066
-3.336767017841339,-3.1001097641630135
-3.6262804865837097,-3.2109150685216234
-3.381578743457794,-3.1244558965605753
-3.544621467590332,-3.3501544205433667
-3.5753936767578125,-3.182947932715467
-3.751041352748871,-3.318295480218518
-3.508326470851898,-3.1318845615345996
-3.6328622102737427,-3.317619849476895
-3.8049842715263367,-3.52517255082921
-3.6382325291633606,-3.404998551070373
-3.378838539123535,-3.0605879007229797
-3.2410258650779724,-2.5203634012431992
-3.307923674583435,-3.141791402707861
-4.031945705413818,-3.6196003031188067
-3.761987268924713,-3.4512274012149753
-3.724478006362915,-3.5265110816268996
-3.547453999519348,-2.876358006740234
-3.6402437686920166,-3.388322844254991
-3.1834371089935303,-2.65101815795362
-3.922908067703247,-3.4937576643189923
-3.040664792060852,-2.604029159539352
-4.1347057819366455,-3.7867834689719206
-3.9559178352355957,-3.3468339688671125
-3.553252935409546,-3.276528145443348
-3.626799762248993,-3.147284250391018
-3.7994667291641235,-3.31901717795462
-3.6460493206977844,-3.139248864550851
-3.7953027486801147,-3.6033317797806044
-3.4454901218414307,-3.2352335382724147
-3.2019571661949158,-2.839602924907311
-3.61920166015625,-3.221647934220383
-3.8939708471298218,-3.3250715324276374
-4.007371306419373,-3.673555346796924
-3.8053463101387024,-3.386707365319091
-3.560965418815613,-3.2769861585694233
-3.5131187438964844,-3.4869403412454556
-3.616651773452759,-3.073027150935154
-3.4607918858528137,-3.0384780755490826
-3.301169276237488,-3.1066273908405666
-3.549744188785553,-3.226126695335382
-3.761367440223694,-3.4187566840666364
-3.6120882630348206,-3.0829643699983937
-3.4966054558753967,-3.155272088037775
-4.025402784347534,-3.6709352006707343
-3.5705662965774536,-3.308856707423566
-4.402536511421204,-3.644015298434704
-3.902450203895569,-3.6082990474832077
-3.349247455596924,-2.781422338136724
-3.7279239296913147,-3.459020578649898
-3.288457930088043,-2.720836165869278
-3.458223342895508,-3.2995305043908885
-3.8908045887947083,-3.5233877147348154
-3.5158185362815857,-3.267954120654312
-3.3497681617736816,-3.007432660288339
-4.1647104024887085,-3.8573222462823225
-3.5939568281173706,-3.089396965764377
-3.4655110836029053,-3.260409089813164
-3.7138466835021973,-3.1869788198157925
-3.9012330770492554,-3.349353615518873
-2.810391366481781,-2.3421955079007835
-3.4893417954444885,-3.231571006741092
-4.1745805740356445,-3.580003988513313
-3.1739806532859802,-2.9466293268229857
-3.3346760869026184,-3.1000334686405187
-4.325154542922974,-3.6539377580147043
-3.690346896648407,-3.241289603725682
-3.9444953203201294,-3.4282703832405903
-3.5368854999542236,-3.295631416388994
-3.622098386287689,-3.308334581725464
-3.248271346092224,-2.915221019252692
-3.512036979198456,-2.9620396862603102
-3.302363932132721,-2.9072618901160396
-4.093241095542908,-3.6803488903278696
-3.479158341884613,-2.851931811845702
-3.342517614364624,-3.102998264053358
-3.75525563955307,-3.372331159762588
-3.7437819838523865,-3.452078597494483
-3.662072479724884,-3.3307543510788093
-3.6891711950302124,-3.646936204295414
-4.496654033660889,-3.995300128928315
-4.218406915664673,-3.879129183463708
-3.8614643812179565,-3.6650924171983275
-3.9138545989990234,-3.4818339493616484
-2.103542149066925,-1.8711518530413238
-3.368417501449585,-3.0564124537707333
-3.890234649181366,-3.5614928225669615
-3.5549184679985046,-3.1155982519036556
-3.216066300868988,-2.662867613668731
-3.7405266165733337,-3.35776425139227
-3.89556622505188,-3.5715131945589564
-3.731480300426483,-3.4318676181838055
-3.5900139808654785,-3.0034236614830547
-3.9980427026748657,-3.093293190863954
-4.416277766227722,-3.4418415649647764
-3.919709086418152,-3.648053923045171
-3.388678789138794,-3.130764516782272
-3.4491278529167175,-3.090396867593452
-3.3599095344543457,-3.250985588228531
-4.497193455696106,-4.243092467922208
-3.7677899599075317,-3.425818411842689
-3.718253791332245,-3.313101349041469
-3.4393176436424255,-3.1576517106097874
-3.674897789955139,-3.3133668965455727
-3.7757619619369507,-3.3185579948595674
-4.135334730148315,-3.729885117068846
-3.583609879016876,-3.299007710318586
-3.394212305545807,-3.2406459463385815
-3.343309223651886,-3.1530723438498716
-3.6580904126167297,-3.4391271973741198
-3.552128255367279,-3.3560414671114787
-3.796096384525299,-3.3971380724639597
-3.465772867202759,-3.1164135811525746
-3.5002573132514954,-3.0717706684583588
-3.9769625663757324,-3.7519193159247424
-3.7806018590927124,-3.278978855026781
-3.495216727256775,-3.3002311941370315
-3.759580612182617,-3.4018087542857884
-3.7303531765937805,-3.4599978429109615
-3.3351911902427673,-2.990225309103161
-3.3776742815971375,-3.1737787610844475
-3.6935914754867554,-3.3529275117274064
-3.8749929070472717,-3.452607653257085
-3.9097514748573303,-3.5230443236562214
-3.143789529800415,-3.102002657291297
-3.7983293533325195,-3.422295555595354
-3.6706045269966125,-3.3610317896749353
-3.7011454701423645,-3.354729462535729
-3.7454375624656677,-3.539543124299612
-3.726423978805542,-3.4974787970951784
-4.258810758590698,-3.802171422285692
-3.535291850566864,-3.428529256167232
-3.7419843673706055,-3.4408180322991355
-3.8840003609657288,-3.6440463181634035
-3.870904505252838,-3.3963127038942735
-3.5098797082901,-3.2853595696826514
-3.556473433971405,-3.3125682361636546
-3.534695625305176,-3.335725536658474
-3.76145738363266,-3.4171479329055194
-3.3030569553375244,-3.1031260714912396
-3.8560380935668945,-3.5159886145221937
-4.343060493469238,-3.6882693933393558
-3.3972517251968384,-2.7424928822130705
-3.5231993198394775,-3.289328557566517
-3.5707790851593018,-3.1631495981363624
-3.1998435258865356,-2.608848091200293
-3.492203652858734,-3.1340611854490334
-3.401906728744507,-3.1870243459442538
-4.303109645843506,-3.8127703719734454
-3.8751859068870544,-3.6449160745937292
-4.076213002204895,-3.8346326393571695
-3.4848732352256775,-3.053219349021083
-3.88129860162735,-3.6810662651304167
-3.4948264956474304,-3.306663706177988
-3.7470773458480835,-3.4399709539137295
-3.7203873991966248,-3.3210086716875318
-3.120943605899811,-2.9320442207438115
-3.7515395879745483,-3.360417347931456
-3.844723403453827,-3.5345749665807866
-3.112003266811371,-2.834928150114129
-3.493738889694214,-3.1707891981009095
-3.574399769306183,-3.4716680086579093
-3.737586200237274,-3.270271264002178
-3.1813442707061768,-2.8946499950099316
-3.7680490612983704,-3.4577391043914463
-3.5537174940109253,-3.1391630213681165
-3.7183867692947388,-3.4179141490308287
-3.951725661754608,-3.521986397398049
-3.989930033683777,-3.797665055258186
-4.144066631793976,-3.6755089295974863
-3.4155336022377014,-3.1937739641185128
-3.592751204967499,-3.416332910508635
-3.2620720267295837,-2.8626291252270426
-3.4697329998016357,-3.2362440332518365
-3.698329508304596,-3.477285653748025
-3.3915831446647644,-3.1682608346371475
-4.407635688781738,-4.101662159824442
-3.100269377231598,-2.7206108569749485
-3.4222007989883423,-2.93685892902621
-3.3179898858070374,-3.1058964681872854
-3.7111918926239014,-3.3150033335875833
-3.683358669281006,-3.21140859174109
-3.706282079219818,-3.363589502934111
-3.211282730102539,-2.9197800884332428
-3.6817694306373596,-3.3559894510050987
-3.9235623478889465,-3.573879512195431
-3.5754842162132263,-3.2202410119608644
-4.366713523864746,-3.935370675187748
-3.513112187385559,-3.3024122954727915
-3.5055278539657593,-3.1207537577896436
-3.4724923372268677,-3.0312211636283495
-3.9467201828956604,-3.4667614111414156
-3.464715838432312,-3.0918093468590255
-3.445997714996338,-3.2720323002107525
-3.3034303188323975,-2.898528240307287
-3.5207430720329285,-3.4053928732790233
-4.01841676235199,-3.4398648351451984
-3.3385388255119324,-2.925939085386786
-3.9386661052703857,-3.4681570902613865
-3.7430357336997986,-3.5380301051116474
-3.635941982269287,-3.252717016038955
-3.2931037545204163,-2.903577548599055
-3.5374176502227783,-3.134481481660258
-3.0813498497009277,-2.6776442930873756
-3.4701855778694153,-3.0104873251413595
-3.351273775100708,-3.2259066384401285
-4.394232153892517,-3.561178851264046
-4.114593267440796,-3.78013489775272
-3.8052110075950623,-3.6113127074194655
-3.8802136182785034,-3.5439712692570717
-3.784633159637451,-3.448533998546439
-3.84027361869812,-3.290911212862386
-3.432081937789917,-2.9170033742904122
-4.392541289329529,-3.9872212338665136
-4.251739740371704,-3.7997574998624017
-4.111083507537842,-3.6902606599965457
-3.841893494129181,-3.295510090862601
-3.943276047706604,-3.492960545592956
-3.5631614327430725,-2.869366396496811
-3.818107843399048,-3.489759882510892
-3.1128315329551697,-2.6515302534791707
-4.017733931541443,-3.3359046563707513
-2.935337245464325,-2.3299859126691342
-4.162991046905518,-3.39297414408553
-3.947196125984192,-3.7017376965605195
-3.6228312849998474,-3.348513165171325
-4.1859869956970215,-3.833494666165074
-4.045347809791565,-3.6536837185437827
-3.565221428871155,-3.2465828224394166
-3.2923868894577026,-3.0354594612282058
-3.245603084564209,-3.0680162956258705
-3.469256579875946,-3.1426763162023663
-3.4298150539398193,-3.109239314111716
-3.3780457973480225,-3.0362145802599194
-3.1321017146110535,-2.753025788943429
-3.9748075008392334,-3.785471936860208
-3.58266019821167,-3.1667699509927205
-3.5455202460289,-3.210634022814389
-2.963111937046051,-2.4528061991388803
-4.042675971984863,-3.7062566038580216
-3.8525702357292175,-3.431419881420869
-3.885289490222931,-3.3748114098275575
-3.166533648967743,-2.7272691839580965
-4.0915080308914185,-3.532323817510594
-3.838496208190918,-3.637537470957585
-3.8196954131126404,-3.583746946585715
-3.477169990539551,-3.182803434233893
-3.936123847961426,-3.468605797471415
-3.9188773036003113,-3.532633265115639
-3.979112982749939,-3.5919125052101517
-4.158172369003296,-3.639805355099942
-3.619893431663513,-3.3937859387257663
-3.817995011806488,-3.5076299390549894
-3.4835973381996155,-3.1782670333011573
-3.7649571299552917,-3.3761818345996684
-3.8005518913269043,-3.453388643499028
-4.783618211746216,-4.5000643748965965
-3.8002553582191467,-3.505118415718367
-3.801853120326996,-3.6118445577115126
-3.204058527946472,-2.865201701457683
-3.635144054889679,-3.033665670157821
-3.274141788482666,-2.957549504216627
-3.55587375164032,-3.3032177025820455
-3.552782654762268,-3.171924175740015
-3.9655835032463074,-3.740216497353757
-4.115162491798401,-4.059225578661057
-3.376684069633484,-2.9963848506488135
-3.51266086101532,-3.2901010863436784
-3.390944719314575,-3.1086890248383057
-2.8794702291488647,-2.623992927573988
-3.88694828748703,-3.523298248575949
-3.743109405040741,-3.54454324295879
-4.910166501998901,-4.663234735014488
-3.4253332018852234,-3.104342165824978
-3.3897029161453247,-2.9973061229040856
-3.9359301924705505,-3.4380955503414183
-3.5996888279914856,-3.1857683882364465
-3.5031129121780396,-3.2820102912859457
-3.3239364624023438,-2.9804456426562536
-3.48879212141037,-3.210629484208837
-3.6602399945259094,-3.339468900631604
-3.8522446751594543,-3.5639586930786327
-3.85345321893692,-3.5721066120806433
-3.8157220482826233,-3.2506110786687286
-3.559674859046936,-3.281497747052203
-3.532862067222595,-2.9110081721644443
-2.9877856969833374,-2.6480589561660315
-3.771868348121643,-3.334095016244489
-3.9360933899879456,-3.688112978500737
-4.145251154899597,-3.860962902393786
-4.060184121131897,-3.7741992280003465
-3.5257174372673035,-3.1877782974343445
-3.830613076686859,-3.568568671666312
-3.540580987930298,-3.1988756652464128
-3.9555764198303223,-3.6837682620370336
-4.050933241844177,-3.784065735279674
-3.8089241981506348,-3.533873773639126
-3.7715792655944824,-3.32243972941743
-3.684328258037567,-3.3099911083219458
-3.660025954246521,-3.152799093296526
-3.5972235202789307,-3.4657282733760915
-3.890015721321106,-3.6504180351433853
-3.7574079632759094,-3.3176810882544414
-3.2569428086280823,-2.9721251159556656
-3.451404571533203,-3.321403795668588
-3.54641854763031,-2.964552910522649
-3.998977839946747,-3.5867187949363957
-3.4164150953292847,-3.1269508009816733
-3.9423511624336243,-3.6875652860721377
-3.399132788181305,-3.207604194542301
-3.4079856276512146,-3.029381756414658
-2.5798263549804688,-2.2505745791537053
-3.605430245399475,-3.2931821307111737
-3.6670034527778625,-3.4157846189823395
-3.1417394876480103,-2.9063871527185996
-4.336100935935974,-3.54038518552653
-4.3157265186309814,-4.116658629290587
-3.600925028324127,-3.340659365617834
-4.078492164611816,-3.71433211209064
-4.084159433841705,-3.8223135672266872
-3.8524251580238342,-3.5281598906829186
-3.8818649649620056,-3.6610231203072816
-3.7417821884155273,-3.1278291341014364
-3.8476213216781616,-3.3702442521104667
-3.736029326915741,-3.3475381861671742
-3.642167031764984,-3.2722704293960923
-3.3573877811431885,-2.9313971822440026
-4.078143358230591,-3.5421283703601567
-3.612940490245819,-3.2082412458409966
-3.5384304523468018,-3.2359111403105136
-3.038036048412323,-2.3794823065565804
-3.5275139212608337,-3.10648133441293
-3.838046371936798,-3.402834643827125
-3.1697792410850525,-2.451433945831784
-3.2011086344718933,-3.138176493990671
-3.5996862053871155,-3.142452011225709
-2.456976056098938,-1.9152584268998125
-3.7506853342056274,-3.3097367152865407
-3.3966567516326904,-3.2143400257123456
-3.3551305532455444,-3.0819067850427135
-3.967353343963623,-3.704375940800546
-3.7510896921157837,-3.427237999454813
-3.4150869250297546,-2.888655685829326
-3.855086028575897,-3.3793199181394975
-3.59234756231308,-3.4173595923378377
-3.465972363948822,-3.1058092512030333
-3.849973440170288,-3.3016169149981662
-3.3088964223861694,-3.05990481481482
-3.5247894525527954,-2.9869659338893597
-3.57238233089447,-3.3994600589782444
-3.6073166131973267,-3.127442398080473
-4.0631773471832275,-3.810425086156143
-3.3841288089752197,-3.1315129623310267
-4.026293516159058,-3.6360700743011445
-3.7051905393600464,-3.486070721045822
-3.6503072381019592,-3.2396700808191348
-3.6323097944259644,-3.2142911276958173
-3.589710235595703,-3.208540463540449
-3.692044198513031,-3.4958854567482773
-3.2162569165229797,-2.7642478282226506
-3.905182361602783,-3.654886477065993
-3.352133095264435,-2.93566443654444
-4.065562009811401,-3.7864768749185074
-4.141690254211426,-4.023682662901336
-2.9825233221054077,-2.706860516148211
-3.4884374737739563,-3.072518653413376
-4.46842885017395,-3.6373858680629043
-3.4401206970214844,-3.1201441719687875
-3.5004748702049255,-3.2239971185600287
-3.3604331016540527,-3.014303697667868
-3.877523124217987,-3.463170808123057
-3.691137671470642,-3.238889958498617
-4.110349655151367,-3.690529569737717
-4.3833441734313965,-3.937412515706267
-3.741470515727997,-3.121733401123404
-3.8585125207901,-3.5181092697504908
-2.972067654132843,-2.5175553034664246
-3.8681254386901855,-3.5032012875371215
-3.8988097310066223,-3.772994528132559
-3.447140872478485,-3.1713223643849067
-3.6584232449531555,-3.127906597056822
-3.8790136575698853,-3.6741356379985617
-3.942402422428131,-3.664038956233758
-3.5105539560317993,-3.32266168374094
-2.91341894865036,-2.6811905238123264
-3.9452269673347473,-3.638566056667789
-3.482882797718048,-3.1316683115907744
-3.3436439633369446,-2.990871138829126
-4.06885838508606,-3.9923407794967196
-3.1503145694732666,-2.7839872725599375
-3.876675307750702,-3.301005118004626
-3.591846764087677,-3.1485080909750307
-4.55018937587738,-4.3298883290808785
-3.615085184574127,-3.1725270635765375
-3.5613036155700684,-3.3628809124704597
-3.5376365780830383,-3.3625426856591036
-3.4691271781921387,-3.005054247254193
-3.7814164757728577,-3.4073796581365015
-3.854299247264862,-3.525317446475956
-3.8028956055641174,-3.6332199562800236
-3.595940887928009,-3.1517126873060843
-3.4097383618354797,-3.009640761558229
-3.833204746246338,-3.6108293458857865
-3.889689564704895,-3.437770065224923
-3.676245152950287,-3.3196654469387674
-3.6480013728141785,-3.270627472142793
-3.066419303417206,-2.8461794477763602
-3.695542812347412,-3.290897369451173
-3.990765869617462,-3.7089996232352336
-3.720817983150482,-3.3819839819824002
-3.70919132232666,-3.3729193604582313
-3.636361598968506,-3.2830717275043027
-3.3369295597076416,-2.8366031216173155
-4.013614773750305,-3.5650122329211236
-3.3890799283981323,-3.01815815666385
-3.5006884336471558,-3.118201560234301
-3.609871983528137,-3.2121135867267903
-4.018763899803162,-3.4095368527364363
-3.03371399641037,-2.555122919566911
-3.2443971633911133,-2.961001108698343
-3.5310474634170532,-3.2442074648491133
-4.059525489807129,-3.7799212544413416
-3.4845144748687744,-3.297650803794781
-3.2633068561553955,-2.8308827674632897
-3.4131638407707214,-3.1144316881164458
-3.8685608506202698,-3.4255902940218546
-3.501089572906494,-3.256266671171311
-4.026585280895233,-3.379813873626825
-3.3458794355392456,-3.034830340337402
-3.6881420016288757,-3.228276008164662
-3.609172284603119,-3.2119076335895804
-3.8794705867767334,-3.6508117091549814
-3.632729232311249,-3.441916465613862
-3.6969905495643616,-3.6022994610047077
-3.6708648204803467,-3.4121117240373136
-3.05059552192688,-2.7226670123664984
-3.6471270322799683,-3.339271749835327
-3.660168468952179,-3.3088074079829024
-3.7750778794288635,-3.6059293726099027
-3.5926018953323364,-3.254205469086412
-3.2088634371757507,-2.6065135222309674
-4.2508474588394165,-3.872296500321178
-3.7625275254249573,-3.4569332442839595
-3.8111965656280518,-3.3451979414820543
-3.6866862773895264,-3.2938890507826035
-3.6250158548355103,-3.264350868745881
-3.9101644158363342,-3.695747352727197
-3.448995292186737,-3.058370104751052
-3.8269803524017334,-3.5908002654602607
-3.5949193835258484,-3.299396065552474
-3.5327572226524353,-3.223594669315794
-4.2030802965164185,-3.8113579375965774
-3.5421972274780273,-2.973116898259465
-3.2599872946739197,-2.949287631679871
-3.592597186565399,-3.3506148406602665
-4.01228129863739,-3.6519946717425897
-3.5110800862312317,-3.1156256601981682
-3.948846399784088,-3.7254407060816597
-4.038137912750244,-3.7816075679015237
-3.958267033100128,-3.5761020084480037
-3.3808062076568604,-2.917502017576358
-3.7482743859291077,-3.424910781514259
-3.594629645347595,-3.0999747824255115
-3.8595211505889893,-3.39717937408289
-3.3332545161247253,-3.144244715037941
-3.180781602859497,-2.700942507084934
-4.100038290023804,-3.6742937704335468
-3.5440343022346497,-3.2670049924001745
-3.6294196248054504,-3.3339100637981596
-3.537413775920868,-3.316538775617506
-3.4167075157165527,-2.9360656949601895
-3.7085232734680176,-3.338025791516987
-3.6959458589553833,-3.4235720678194252
-3.922492802143097,-3.391098904968584
-3.655582547187805,-3.1892342799457625
-3.5854629278182983,-3.233611086049129
-3.924726128578186,-3.459072362708226
-3.552129030227661,-3.3325801191863764
-3.806940972805023,-3.34695506458752
-4.530653595924377,-3.851499119924052
-3.468959391117096,-3.1527802653523516
-3.313620686531067,-2.9291610482239214
-3.5882670879364014,-3.156750243114099
-3.7475972771644592,-3.243848862122181
-3.1709145307540894,-2.898378352145018
-3.3600387573242188,-2.9254272393729304
-3.706036627292633,-3.4034974129871314
-3.5555033087730408,-2.7669446558376003
-3.384058892726898,-3.1317987496977655
-4.3124306201934814,-3.904538631084661
-3.4463547468185425,-3.1898638960743635
-3.1697327494621277,-2.7797649407079628
-3.6544970870018005,-3.233882967826355
-4.1382206082344055,-3.6055841697065008
-3.303593337535858,-3.1300220145574533
-3.9642590284347534,-3.8209195715370305
-3.3174944519996643,-2.9556260136958197
-3.500338137149811,-3.2052118825393583
-3.668290615081787,-3.350983398557314
-3.709904909133911,-3.3967130199237934
-3.798838794231415,-3.359291359545417
-3.1274757981300354,-2.531943271717458
-3.6645904183387756,-3.2820255475224966
-3.30749249458313,-3.0333690554023773
-3.6013046503067017,-3.451356145740449
-3.4750183820724487,-3.2408640526733747
-3.6855388879776,-3.5719630877169215
-3.7425053119659424,-3.122158321324868
-3.4969430565834045,-3.318333815382446
-3.676972985267639,-3.1943149575205525
-4.366979002952576,-3.9632062969699513
-3.7636160850524902,-3.4481796837533896
-3.391825258731842,-3.2527283005309178
-3.4754022359848022,-3.1414504242248986
-3.3754906058311462,-3.175776248544716
-3.548720955848694,-3.261360620738037
-4.109604120254517,-3.4508544988657333
-4.443926453590393,-3.86204359297086
-3.6862056851387024,-3.4407484883801063
-3.9504091143608093,-3.587067614410966
-3.141477108001709,-2.830562658583046
-3.912568151950836,-3.575175286334907
-3.5451249480247498,-3.291918285980517
-3.7986316084861755,-3.1146710030367135
-3.287782847881317,-2.968242916096285
-3.406838297843933,-3.072861006023745
-3.6903600096702576,-3.216282132122102
-3.7032382488250732,-3.4717555794426214
-3.630505681037903,-3.24059055378791
-3.6487695574760437,-3.3787409982308
-3.3902645111083984,-3.122849660048001
-3.651962637901306,-3.4430722884725418
-3.7819575667381287,-3.4642243196300484
-3.6321941614151,-3.5186266899423377
-3.844671845436096,-3.645818728309341
-3.506846249103546,-3.1539439972291
-3.3599085211753845,-3.2033198167113506
-3.805836021900177,-3.42180253102978
-4.196533441543579,-3.898467028903019
-4.17045783996582,-3.7625160297664944
-4.318814992904663,-3.9131237787493625
-3.447653651237488,-3.111154023405285
-4.093044221401215,-3.85028889785366
-3.6003409028053284,-3.3265810550483907
-3.1809447407722473,-2.915383079518588
-3.5813037157058716,-3.0954203650421754
-5.963443994522095,-5.309286646498125
-3.08604896068573,-2.6151542621627826
-3.418453097343445,-3.1034817390462854
-3.9775100350379944,-3.703277071596886
-3.588240623474121,-3.2893417116838894
-3.4969563484191895,-3.158885295528846
-3.588280975818634,-3.4234550541353435
-3.433480203151703,-3.092861708570248
-3.433053493499756,-2.9725174765180857
-3.608596086502075,-3.23257000594271
-3.5860460996627808,-3.324835564336921
-3.2022512555122375,-2.8755419509404176
-3.723901391029358,-3.476914623432195
-3.723458766937256,-3.465014486044086
-3.5048495531082153,-3.174981861659976
-3.6739646792411804,-3.449112386302344
-3.963509202003479,-3.6243574123327673
-3.721332848072052,-3.459168183146199
-3.4825947880744934,-3.1222150477488455
-3.8380223512649536,-3.408585539060576
-3.1708890199661255,-2.7618220408738905
-3.192193925380707,-2.7090325751652515
-3.383547365665436,-3.0648138963921383
-3.442707896232605,-3.3495779109309303
-3.529071271419525,-3.189421697781566
-3.7297415733337402,-3.226037769394801
-4.144930124282837,-3.6942641576833286
-3.8890109062194824,-3.559304458019256
-3.7142720818519592,-3.468110353212045
-3.715995132923126,-3.389029472210991
-3.3358388543128967,-3.0544967355952553
-4.445897817611694,-4.108261577407795
-3.318174660205841,-2.9030416741011527
-4.23427951335907,-3.9684483642583963
-3.6850903034210205,-3.449383672556845
-3.5867391228675842,-3.312709598493149
-3.2607327699661255,-2.8648982633670492
-3.9235413670539856,-3.5175845641922403
-2.7805153131484985,-2.307401641739063
-3.5186225175857544,-3.2306029805441687
-3.755104899406433,-3.392910743949009
-3.0849154591560364,-2.7870721618790655
-3.7905975580215454,-3.4955279761979487
-3.718709111213684,-3.2524480681774426
-3.488942265510559,-3.392732381459796
-3.8289295434951782,-3.5329680297576536
-3.511228024959564,-3.3772604531539603
-3.6753255128860474,-3.272573723282815
-3.5797046422958374,-3.287027125292528
-3.6332659125328064,-3.3186910560724443
-3.656643331050873,-3.271130772960028
-3.7614826560020447,-3.3874199698697613
-3.6685680150985718,-3.408873091315493
-3.876135766506195,-3.5396977988453564
-3.4948230981826782,-2.9166634446610336
-3.3524475693702698,-3.1196973329389217
-3.6285866498947144,-2.979623744309729
-3.0956897735595703,-2.7688827397024216
-4.039525985717773,-3.607577365916328
-3.4258437156677246,-3.198527292061957
-3.440770387649536,-2.965707807716942
-3.735943019390106,-3.46918178311705
-2.9429842829704285,-2.801245497412321
-3.3043737411499023,-3.119340644966205
-3.3918853402137756,-2.911699549232321
-3.5758824348449707,-3.104382032376408
-4.17005980014801,-3.8569740648056543
-3.6755767464637756,-3.3974428471948706
-3.6241700053215027,-3.1515858820652185
-3.7095621824264526,-3.5291573829308467
-3.2354403138160706,-2.8481922141167115
-3.4534292817115784,-3.013889563098553
-3.4536500573158264,-3.1190352567328263
-4.308548450469971,-3.9544188096880335
-3.299461007118225,-2.9972179476527647
-3.745639443397522,-3.353656122573481
-4.11646568775177,-3.6948015581658686
-4.138035416603088,-3.7884597274338607
-3.9681460857391357,-3.3381645487810157
-3.0074137449264526,-2.6949922940463433
-3.9093762040138245,-3.4995202132139327
-3.4862584471702576,-3.351618828487662
-3.5071911811828613,-3.152962987394574
-3.5757963061332703,-3.42301106102235
-3.8233458399772644,-3.566711216684612
-3.4382688403129578,-3.14250776279246
-3.362466037273407,-3.103816052250015
-3.483841359615326,-3.00553797537631
-4.057509183883667,-3.5169415745207036
-3.90339332818985,-3.4900477640388106
-3.2755619883537292,-3.077613646526081
-3.3401809334754944,-2.999456200416539
-3.7510687708854675,-3.345015972912487
-3.231931746006012,-3.0390101123233264
-3.0507975220680237,-2.832036940227834
-3.9039899706840515,-3.480882852494846
-3.5292546153068542,-2.8773350857408
-3.1931174993515015,-2.810367072847967
-4.0165780782699585,-3.5879552192219046
-3.5133891701698303,-3.0198925476881326
-3.2581788897514343,-2.848228466944823
-3.9305736422538757,-3.664533139377959
-4.196569442749023,-3.7577905351467646
-4.205492377281189,-3.9682822130878526
-4.379970908164978,-3.9191022280964933
-3.3364554047584534,-3.062790354720537
-3.560402512550354,-3.158685745694137
-3.444922983646393,-3.1692089986192507
-3.4336867332458496,-3.1151861910197645
-3.442333698272705,-3.210526013799685
-3.983465552330017,-3.7699317837835555
-3.615234911441803,-3.21065086932266
-3.5767699480056763,-3.0453497938504483
-3.6066516041755676,-3.346011217251615
-3.174360990524292,-2.8081467567007046
-3.9504170417785645,-3.3568770787895166
-3.9362131357192993,-3.545746625192358
-3.1549176573753357,-2.890012052028667
-3.634497582912445,-3.197135001513231
-3.337582767009735,-3.0047109332253186
-3.7373568415641785,-3.658839657383131
-4.5845863819122314,-3.8184860328357
-3.56981360912323,-3.242960208388906
-3.6335724592208862,-3.1847367340380934
-2.845981538295746,-2.171091069672044
-4.08760392665863,-3.787543537813194
-3.949517846107483,-3.2141762309404664
-3.8814087510108948,-3.5215454615474084
-3.8584630489349365,-3.4609980485418887
-3.2438716292381287,-2.664759224279342
-3.4934436678886414,-3.1004101641559783
-3.88383948802948,-3.7934348590749782
-4.3059176206588745,-3.781450487848138
-3.8453004360198975,-3.285901033014952
-3.780173122882843,-3.421881189662844
-3.329009711742401,-3.005086654243656
-3.574474275112152,-3.29721238946803
-3.743296444416046,-3.2976099750559973
-3.244139850139618,-2.804299164816545
-3.614306330680847,-3.2549009568405824
-3.681445300579071,-3.552021021620253
-3.7602118253707886,-3.576678733489736
-3.528564691543579,-3.230592951700687
-3.360207200050354,-3.1477308939654463
-3.6018078923225403,-3.2812833806694206
-3.4777260422706604,-3.236919152842863
-3.7560335397720337,-3.395461523847716
-3.580464780330658,-3.419704242155638
-3.9169926047325134,-3.590214262516423
-3.4924197793006897,-3.26040125844062
-3.692538022994995,-3.4293792788046744
-3.3286226391792297,-2.943421342795005
-3.71018648147583,-3.333172565845982
-3.1666447520256042,-2.8848700569501857
-3.624572515487671,-3.4941489174977
-3.779652953147888,-3.4463918221360506
-3.779979109764099,-3.6427316745611087
-3.7824702858924866,-2.9536032291622645
-3.135645866394043,-2.682188993487355
-4.061745762825012,-3.5762107834932584
-3.9243982434272766,-3.5599665693711535
-3.5736823678016663,-3.362539976211269
-3.439046800136566,-3.1941277507636716
-4.156664490699768,-3.7376975923387055
-3.7226060032844543,-3.327680072951227
-3.9174927473068237,-3.6318610074283812
-3.5322219133377075,-3.314506734594158
-3.832713007926941,-3.4643483577527694
-3.665147840976715,-3.3661990294218507
-4.093943953514099,-3.6452524486815494
-3.8428381085395813,-3.5404336422356697
-3.3672661781311035,-3.136343786078631
-3.7641050219535828,-3.5194735501934873
-3.8976446986198425,-3.537698251327016
-3.8333157896995544,-3.5244303335275227
-3.0910868048667908,-2.6572647348050937
-3.110910654067993,-2.7272273964949907
-3.513669490814209,-2.9159417173659983
-3.898704767227173,-3.4956584887630924
-4.093702673912048,-3.5471189080799066
-3.3518587946891785,-2.8470732567203965
-3.8342615365982056,-3.709846923629044
-3.2857897877693176,-2.919484227383075
-3.970292389392853,-3.2866644498127497
-3.6466991305351257,-3.4230034718092845
-3.9677008390426636,-3.544533767832319
-3.2593387365341187,-3.1493850386969777
-3.655500829219818,-3.274251674695017
-3.313172996044159,-2.9742021246014216
-3.770100176334381,-3.2091772270065793
-3.743399202823639,-3.3238150939772426
-3.9217265248298645,-3.699827000878718
-3.748966157436371,-3.5099441481572367
-3.847775161266327,-3.491361378388602
-3.459940016269684,-2.940586150929344
-3.3983094692230225,-3.217551171657287
-3.8863108158111572,-3.619985146821935
-4.204201817512512,-3.791049068445532
-3.7211228013038635,-3.4554505019504522
-3.1312066316604614,-2.8048109939633816
-3.131929099559784,-2.573104627144583
-3.7378023862838745,-3.4559707351092364
-3.9944215416908264,-3.544705628264885
-3.9522368907928467,-3.537029550940005
-3.566281497478485,-3.1329121499124124
-3.3903032541275024,-2.9854677329951382
-3.7991133332252502,-3.365922978224454
-3.2789688110351562,-2.911717390249359
-3.509687602519989,-3.2044546343200135
-3.703851342201233,-3.3361718170249577
-3.4667600989341736,-3.0829066837719434
-3.7561705708503723,-3.488255943224475
-3.890800654888153,-3.518682770125255
-3.9283701181411743,-3.408450600151785
-3.380955934524536,-2.674207249351997
-3.8211517930030823,-3.3870318435889724
-3.563205301761627,-3.106361127031147
-3.676418662071228,-3.330393819805742
-3.6589967608451843,-3.124633556089175
-3.5259602069854736,-3.3421328105043218
-3.629107892513275,-3.3431442006437977
-3.233034312725067,-2.8138210939695707
-3.913914680480957,-3.4692976056445186
-3.9787409901618958,-3.5755527219300256
-3.32659113407135,-2.998678311950884
-4.009294152259827,-3.611077807845683
-3.792162835597992,-3.438007310278387
-3.935993194580078,-3.5423959349175
-3.755672574043274,-3.459151743723551
-4.102979898452759,-3.611162744994821
-3.3971768021583557,-3.3070022263492147
-3.3061147332191467,-2.7383241452770326
-3.6717782616615295,-3.272366258220572
-3.6182106733322144,-3.311389670816206
-3.6553080081939697,-3.0942757252798225
-3.7559877038002014,-3.291683016987073
-4.0013792514801025,-3.566885664704959
-3.821607291698456,-3.532072285941359
-3.2732736468315125,-3.0607426925122456
-3.6802598237991333,-3.2475528582179574
-3.4288604259490967,-3.237816857091719
-4.415289759635925,-3.8739645926162654
-3.424008369445801,-3.1163985354618546
-3.4444496631622314,-3.260928165717534
-3.5887584686279297,-3.234663324632568
-3.759794056415558,-3.286566986868644
-4.083588242530823,-3.5884652618303776
-3.368584454059601,-3.2333056664734205
-3.5120019912719727,-3.2915783090975146
-3.6394333243370056,-3.3872580969709634
-3.754463315010071,-3.3643574229608806
-3.7649638652801514,-3.6044940969393218
-3.6430660486221313,-3.1999541128579536
-3.5567846298217773,-3.3547847409628577
-3.5017659664154053,-3.176434532041181
-3.4211187958717346,-3.1313040436335715
-3.503185510635376,-2.927500212801228
-3.5505330562591553,-3.1944699982382065
-3.549076735973358,-3.1375952322922984
-3.302273392677307,-3.030024818829726
-3.6667603850364685,-3.4673376266714855
-3.5371168851852417,-3.183669875008677
-3.454783618450165,-3.372768140023353
-3.8873980045318604,-3.5874156789429197
-3.97034227848053,-3.783745730059731
-3.4113627076148987,-3.021288867380615
-4.12638258934021,-3.580549241927998
-3.6608927845954895,-3.5621280474645336
-3.4682605862617493,-3.1509113572365717
-3.5433470606803894,-3.11821607258106
-3.5232604146003723,-3.0379890902751616
-3.539679706096649,-3.285121966933338
-3.361004114151001,-2.897615634758442
-3.521756589412689,-3.0820298805887654
-3.726123631000519,-3.56321671535408
-4.0179455280303955,-3.6130092713276767
-3.7295886874198914,-3.3196351646432745
-3.5387470722198486,-3.1867747144133527
-3.713582158088684,-3.3814332553643047
-3.8928518891334534,-3.4925766026192604
-3.647670328617096,-3.235745439960052
-3.4843084812164307,-2.989790910543379
-3.9620407819747925,-3.7265099904954524
-3.6160611510276794,-3.2790222475770627
-3.360687732696533,-3.2001583446708666
-3.532432436943054,-3.168994416857604
-3.614553391933441,-3.1518931571269535
-3.6691083312034607,-3.49876758355761
-3.891152501106262,-3.371064939400815
-3.79645574092865,-3.4572622304971623
-3.766954183578491,-3.4985792222445293
-3.428282916545868,-3.109311079757328
-3.473787784576416,-3.099482559084385
-3.798898935317993,-3.494413645085581
-3.6514121294021606,-3.496221533866451
-3.454904317855835,-3.234745779839274
-3.72277694940567,-3.4365653822103703
-3.273965001106262,-2.75730086878076
-3.4620127081871033,-3.408790374089268
-3.825341045856476,-3.5194902699604773
-3.4376689791679382,-2.932879241175352
-3.5931220650672913,-3.306071981436237
-3.4006453156471252,-3.0126118096862697
-3.9817859530448914,-3.585072749620871
-3.752562999725342,-3.4106316258231173
-3.4390189051628113,-3.2465963284017056
-3.2627277970314026,-2.858945028353395
-3.6653704047203064,-3.2460609221955803
-3.5994849801063538,-3.3337202479838783
-4.101719260215759,-3.7746329465509505
-3.6308332681655884,-3.32508305837529
-3.4790098667144775,-3.1294432507678733
-3.4854360818862915,-3.0432233256065073
-3.959881603717804,-3.6075389871174752
-3.5412250757217407,-3.489551774249151
-3.1869361996650696,-2.9707858894093477
-3.199996054172516,-2.8437915630965875
-3.7061282992362976,-3.5516533039462805
-3.5976495146751404,-3.1524708168334414
-3.889583706855774,-3.536546445813831
-3.3208566308021545,-2.766737714613385
-3.21687114238739,-2.612384078492021
-3.4176244735717773,-2.850869395654249
-3.610731780529022,-3.3315296260328604
-3.45701265335083,-2.9136214364188975
-3.5172300934791565,-3.219008186103183
-3.3376941680908203,-3.0304014672236934
-3.4258464574813843,-3.116099096041994
-3.6676799058914185,-3.3137678958150176
-3.927006185054779,-3.2611823370638153
-3.830828070640564,-3.388898369165322
-3.63261216878891,-3.2516670751252787
-3.901179254055023,-3.6150505761462646
-3.8449363112449646,-3.5709972194876625
-3.80665123462677,-3.432806042966862
-3.8642794489860535,-3.5372116957034168
-3.665799379348755,-3.3180143798631843
-3.4031501412391663,-3.3405954649839735
-4.234689950942993,-3.893079056298361
-3.71742707490921,-3.458126986390917
-3.9406319856643677,-3.5124438233871467
-4.519618511199951,-3.972644036934827
-3.5966836810112,-3.2567787192081807
-3.4157468676567078,-3.2265963415607763
-3.7929078340530396,-3.3204794141781067
-3.672576904296875,-3.2809341037093165
-3.635347902774811,-3.193332865712966
-3.6150832176208496,-3.3915628769377446
-3.6235512495040894,-3.2351500724031887
-3.9779242277145386,-3.8256233187592468
-3.4275952577590942,-3.2492279915595508
-3.795126259326935,-3.5501049353000016
-3.7587679624557495,-3.4528932077091232
-3.3578282594680786,-3.0727014562099373
-3.5142242908477783,-3.1296830042083865
-4.007399141788483,-3.8698071986636324
-3.356730341911316,-2.8513034006220312
-3.6561638712882996,-3.1367453171043267
-3.66733717918396,-3.1903398125395537
-3.4864964485168457,-3.2397646767395805
-3.578621029853821,-3.24121141679696
-3.846827447414398,-3.50851745531853
-3.5623830556869507,-3.132813288469388
-3.749230980873108,-3.3013589070840474
-3.348078668117523,-3.1126506098362636
-3.513442039489746,-3.2485012895001675
-3.4326380491256714,-3.1099572493486454
-3.5536816716194153,-3.313856152359086
-3.6299796104431152,-3.385713281689743
-3.646142840385437,-3.4697244294737057
-3.74372661113739,-3.4932003046380053
-2.9282010197639465,-2.430119034608473
-3.9108739495277405,-3.760617716872886
-3.3983449935913086,-2.932090262052631
-4.004157721996307,-3.2971914372533644
-3.5433329939842224,-3.1461412917211034
-3.7928205132484436,-3.4687418916830506
-4.4251967668533325,-3.8794992147203566
-3.4084351658821106,-3.081290729733164
-3.6148064732551575,-3.4089182011834236
-3.461041510105133,-3.2735974741592284
-3.47538959980011,-3.106186083342357
-3.569510817527771,-3.2162373067555268
-3.8461771607398987,-3.285281398326931
-3.891746401786804,-3.434815450557173
-4.005174458026886,-3.5453186869850346
-3.3731348514556885,-2.6773758661238065
-3.6786797642707825,-3.4887719142758242
-3.7843400835990906,-3.4842027092856718
-3.5991591811180115,-3.162281494995229
-3.6069419384002686,-3.4427065789693216
-3.526969015598297,-3.213529604308687
-3.4619839787483215,-2.9867804293376157
-3.8383771777153015,-3.398561196659939
-3.426080107688904,-3.1535871037812115
-3.3915891647338867,-2.7228159966050183
-3.8424617052078247,-3.541228306943596
-3.4877686500549316,-3.1418993508737287
-3.8708418011665344,-3.4391262179826585
-4.082037508487701,-3.793999319250976
-2.960383415222168,-2.67092992128133
-3.727835476398468,-3.312304074707638
-3.704060912132263,-3.2596509921202013
-3.7878255248069763,-3.4448094256844732
-3.6498379707336426,-3.392122490203118
-3.026472568511963,-2.813571455183697
-3.5360849499702454,-3.331377809757394
-4.314695477485657,-4.1447124630244865
-3.4095983505249023,-3.0854099121031737
-3.5560038685798645,-3.1485869970229334
-4.093923509120941,-3.66844990228377
-3.5159910917282104,-3.0388808746105593
-4.196199417114258,-3.941731643678052
-3.406194269657135,-3.130490101909014
-4.447811841964722,-3.583121495187494
-3.2071645259857178,-2.931589385406387
-3.3320887684822083,-2.98041436398464
-3.9486680030822754,-3.137790016591645
-3.8905903697013855,-3.457508057790483
-3.5049928426742554,-3.1792499759475685
-3.657758593559265,-3.286209351246321
-3.5624104142189026,-3.2699777824400673
-3.4240570068359375,-3.077327237955313
-3.385885536670685,-3.1018802808014603
-3.863662838935852,-3.6088940765179873
-2.9358848333358765,-2.8854853977005517
-3.6978782415390015,-3.299781807273795
-3.196932017803192,-2.8039801349234414
-3.762243390083313,-3.424325427380508
-3.428143620491028,-3.2182668901154123
-3.3958487510681152,-2.9189739058174307
-3.0307772755622864,-2.771948900154193
-3.4297966361045837,-2.7925279447024933
-3.0884435176849365,-2.8435888266197815
-3.428373396396637,-2.794852775793533
-3.8101357221603394,-3.4785151510950842
-3.993680238723755,-3.527431992517978
-3.8181025981903076,-3.3842132198590216
-3.8431549072265625,-3.6249928810565555
-3.3542298674583435,-3.257040703513463
-3.511849105358124,-3.3939347186998337
-3.4413429498672485,-3.293712863158822
-3.6659725308418274,-3.337555133014525
-3.168829023838043,-3.1224052888834177
-3.6370822191238403,-3.373479108728014
-3.4209011793136597,-3.023860671374951
-3.8612539768218994,-3.4736697916217327
-3.729783594608307,-3.6335717772545615
-3.0461649298667908,-2.5604401375663466
-3.9614145159721375,-3.567913524864554
-3.7122393250465393,-3.366586439360881
-3.411333203315735,-2.92122222484609
-3.693533182144165,-3.2930605076415995
-3.5755797624588013,-3.160926549494125
-3.371488034725189,-3.1621141954509
-3.737411856651306,-3.263596994823425
-3.5096283555030823,-3.3163287463126294
-3.4777036905288696,-3.144411825270461
-3.3224907517433167,-2.952202293410017
-3.864223599433899,-3.4468214264938193
-3.5914271473884583,-2.812321179948864
-3.6133894324302673,-3.335397485898911
-3.228115439414978,-2.965361822663583
-3.336866557598114,-3.109235057387304
-3.2127930521965027,-3.05378859767416
-3.4707351326942444,-3.20498995919637
-3.805245518684387,-3.387137916310402
-3.6565089225769043,-3.3298985938792574
-3.552200198173523,-3.1832043720383116
-3.890421211719513,-3.4766153888126907
-3.6760268211364746,-3.4070494544673555
-3.707277297973633,-3.3593420771582125
-3.59095162153244,-3.507775798565562
-3.558878004550934,-3.4273807702762054
-3.8740692734718323,-3.5584205981989157
-4.382231116294861,-3.7505244579094317
-3.3182833790779114,-2.761648928054002
-3.56331866979599,-3.2225436355075554
-3.865996539592743,-3.472867381366513
-4.569659233093262,-3.889584567956824
-3.8501375317573547,-3.375682363728454
-4.259490966796875,-3.811644093072738
-3.6134254336357117,-3.2432978364677574
-3.8394631147384644,-3.4510295050704918
-3.137797176837921,-2.8136895322575
-3.65792316198349,-3.290487517665222
-3.9583335518836975,-3.3006019902196453
-3.7663245797157288,-3.5649113010173106
-3.359199345111847,-3.1115612936173656
-3.759859561920166,-3.2930510151781194
-3.5010098814964294,-3.107772310955808
-3.955211818218231,-3.5533196384421704
-4.100368022918701,-3.8181731693251737
-4.196874499320984,-3.7243277527106313
-3.794806122779846,-3.2518513446778994
-4.204130172729492,-3.696714868784908
-3.7821258306503296,-3.488957938802361
-3.6937009692192078,-3.2522103365346178
-3.9015021920204163,-3.520696631316616
-4.039215445518494,-3.5701353444768125
-3.487705886363983,-3.2445387976567583
-3.5322393774986267,-3.3463065884869354
-3.792204260826111,-3.512379882993225
-3.428272247314453,-2.897535995946188
-3.3401416540145874,-3.096035716036224
-3.5314123034477234,-3.3381666479378014
-3.4461681842803955,-3.148220980854293
-3.976797938346863,-3.6437247035756095
-3.7000519037246704,-3.403251836697617
-3.7142945528030396,-3.412757628204551
-3.5567131638526917,-3.262473334198418
-4.0313867926597595,-3.5853815300796263
-3.8886768221855164,-3.727343323762252
-3.710161864757538,-3.1816497032253173
-3.9896145462989807,-3.794029710165709
-3.702365458011627,-3.288187045741713
-3.997204601764679,-3.8429563440745373
-3.996628761291504,-3.7092762496507827
-3.6439098715782166,-3.3385112561930557
-4.123139381408691,-3.822761534732881
-3.513654351234436,-3.4667146088150815
-3.3301496505737305,-2.939479641924598
-3.448680818080902,-3.146818384715773
-3.654021680355072,-3.5320022250865613
-3.5862414240837097,-3.2447934513994943
-3.7304484844207764,-3.1697470947858406
-3.659274458885193,-3.35776617700601
-3.8306586742401123,-3.367258076925035
-3.2763046622276306,-2.8669119257605566
-3.3845589756965637,-3.0244550299361808
-4.077646017074585,-3.3429419774753213
-3.8040709495544434,-3.439948568989669
-3.7863364219665527,-3.3029371008525574
-3.8043450713157654,-3.459793280631856
-3.6149646043777466,-3.154674323755917
-3.216194272041321,-2.970259224685573
-4.262473106384277,-4.066635113553591
-3.8268969655036926,-3.460979004067831
-4.194694519042969,-3.861895124404595
-4.391595959663391,-4.01793340344229
-3.737121343612671,-3.52864415297981
-3.412436366081238,-2.919275991632691
-3.7459546327590942,-3.4079671194551726
-3.322660982608795,-3.026526219052174
-3.730867087841034,-3.4489872316960892
-3.419959545135498,-2.9212041416170003
-3.9154186248779297,-3.666432921493993
-3.501224398612976,-3.03942940336968
-3.6375425457954407,-3.3185274718358135
-3.767599046230316,-3.1891823310915592
-3.6701802611351013,-3.2959840035939574
-4.037248611450195,-3.657376441341998
-3.805180609226227,-3.570298458895173
-3.653887450695038,-3.3969700396363853
-4.393513798713684,-3.799453919247978
-3.2937235236167908,-3.0003961017443426
-3.4058581590652466,-2.751643620229726
-3.43094539642334,-3.1033148402637583
-3.6924827098846436,-3.4052829574253236
-3.543706774711609,-3.076341362035228
-3.7432666420936584,-3.453994747613835
-3.7834757566452026,-3.3850502467592976
-3.965230107307434,-3.4164130650466267
-3.606606900691986,-3.3785175570668837
-3.2046051621437073,-2.940263520390064
-3.538809061050415,-2.9498994392857685
-3.313650906085968,-2.9295172379878585
-5.728242635726929,-5.022819070320008
-3.9555630683898926,-3.532131409913749
-3.5039870738983154,-3.0920236494901547
-3.243541717529297,-2.9850323227022457
-3.5812541246414185,-3.347363017014611
-3.9597067832946777,-3.663750602510039
-3.507163941860199,-3.1886085922752447
-3.8878965973854065,-3.5750331635589694
-3.6601020097732544,-3.207141211937476
-3.4327391982078552,-3.2103242734150235
-3.5582249760627747,-2.952448101795651
-3.705405294895172,-3.45651439983861
-2.933911681175232,-2.5049121273451194
-3.6925161480903625,-3.4245545792156586
-4.160484075546265,-3.798684053955165
-3.6502621173858643,-3.234201885564739
-3.145689606666565,-2.7582514127714917
-3.4927759766578674,-2.9116629326596457
-3.1022967100143433,-2.6739971681641195
-3.682177484035492,-3.2763030581976813
-3.7205297350883484,-3.395451804310711
-4.336183071136475,-4.155925721757398
-3.38899689912796,-2.962719447275659
-4.0765111446380615,-3.6910742141227733
-3.482058346271515,-3.254073413867695
-3.242123603820801,-2.826053165191197
-3.5985074639320374,-3.1442324663130305
-3.7193766236305237,-3.477714500735868
-3.722711145877838,-3.411480882774373
-3.834059953689575,-3.4169731534108703
-3.4298277497291565,-3.1611397169806743
-3.6900128722190857,-3.438725688901783
-3.7311732172966003,-3.4101996698024624
-3.9251672625541687,-3.6379938476707023
-3.365775406360626,-3.247206948665369
-3.85232412815094,-3.635875914488911
-3.4815086722373962,-3.324367786354419
-3.680013418197632,-3.3478496712775656
-3.992269814014435,-3.7980293774160474
-3.3794789910316467,-2.771259311036765
-3.1123668551445007,-2.8147089688198297
-3.981767773628235,-3.731141116161102
-3.718031942844391,-3.095843065859834
-3.5038703083992004,-3.2985367786809006
-3.9856844544410706,-3.3787913241300203
-3.4195433855056763,-3.273971345125816
-4.061710894107819,-3.5181438858830374
-3.742659270763397,-3.311980065519956
-3.999391734600067,-3.2526171464225655
-3.713727056980133,-3.4776029475281414
-3.545737385749817,-3.083411238097517
-3.554391026496887,-3.1989820603014705
-3.2944019436836243,-2.7572658254233775
-3.7095022201538086,-3.31012106620491
-3.773343026638031,-3.3843660170946395
-3.39262592792511,-3.1899788717324786
-3.9281309843063354,-3.605753210694679
-4.017768859863281,-3.706517686322766
-3.7171825766563416,-3.381220079382185
-3.7305123805999756,-3.471949653525028
-3.679977834224701,-3.390140036851596
-3.2899473309516907,-2.816266133245697
-4.14950692653656,-3.7822532753835483
-3.614789366722107,-3.344790920896003
-4.029950797557831,-3.6475775668095443
-4.03890585899353,-3.4669482413507486
-3.192656099796295,-2.7245671833814464
-3.643327057361603,-3.3150870462555417
-3.3418831825256348,-3.0272649174559736
-3.3074533939361572,-3.025899409009018
-3.7978931069374084,-3.68572258281937
-3.672976315021515,-3.2293920060258317
-3.268703281879425,-2.92769806628555
-3.7849336862564087,-3.540025448275798
-3.3741490840911865,-3.3264321853394945
-3.2975069880485535,-3.0578637766017
-3.3823845386505127,-2.790949495666954
-3.5060741901397705,-3.1767065734886675
-3.46456241607666,-3.0766339461301704
-4.06422758102417,-3.8289347534323865
-3.423608422279358,-3.0183256241943295
-4.004433274269104,-3.7054083183129056
-3.7131727933883667,-3.4700582559124644
-3.5783097743988037,-3.016316682916359
-3.953633725643158,-3.658680634635565
-3.648658812046051,-3.1748075842967136
-3.233803868293762,-2.9844255353727047
-3.7494155168533325,-3.4888957403382235
-3.3472483158111572,-3.029535553799631
-3.436583936214447,-3.0908321894164676
-3.8516704440116882,-3.4241993683783285
-3.8273358941078186,-3.573784821401194
-4.303324103355408,-4.051595190075582
-3.60062575340271,-3.042817268288267
-3.643799662590027,-3.334552082821772
-3.8791009187698364,-3.5511636423878237
-4.290734171867371,-3.968004223145201
-3.494619071483612,-3.2884301841991577
-3.5037816762924194,-3.3464162640733104
-3.6782606840133667,-3.1819618120279336
-3.565919816493988,-3.3943981452434646
-4.020888090133667,-3.6012109010041033
-3.458983600139618,-3.1131134136825387
-2.9081809520721436,-2.0868304248463545
-3.7177106738090515,-3.213447605523435
-3.5219622254371643,-3.0159969334507006
-3.5089062452316284,-3.329801636047235
-3.754092276096344,-3.390871784584298
-3.235485255718231,-3.0755272006169574
-3.7101938724517822,-3.265546842562735
-3.3868221640586853,-3.2066736127457722
-3.0868877172470093,-2.686160845336917
-3.909961521625519,-3.4083783896272712
-3.722320258617401,-3.4559662208831496
-4.046697676181793,-3.163102568628564
-4.234098672866821,-3.8873271713207447
-3.439708113670349,-2.944468291673708
-3.300960898399353,-3.076929346336056
-4.226277709007263,-3.831483697978057
-3.5551573634147644,-3.2283039724212044
-3.1493929624557495,-2.9277944265619986
-4.0230912566185,-3.8485372339915584
-4.204455733299255,-3.67606876937078
-3.6116625666618347,-3.433720140018012
-3.6177839636802673,-3.2747915370782246
-3.698597252368927,-3.402206686087537
-3.8694055676460266,-3.6491666231253976
-3.5887925028800964,-3.4062478542085812
-3.874531388282776,-3.537626475680129
-3.656878113746643,-3.142232433471364
-3.957619845867157,-3.5000247619695006
-3.6797664165496826,-3.268536305770397
-3.296579658985138,-3.072968535478135
-3.777578294277191,-3.463606586059576
-3.3657009601593018,-3.137323679056202
-4.039328753948212,-3.6820752567494908
-3.2059325575828552,-2.941210051435792
-3.5675107836723328,-3.4165751704867087
-3.8395475149154663,-3.419272379419098
-3.8995413780212402,-3.6342060527038096
-3.184372842311859,-2.8804710274737095
-4.120528936386108,-3.7039720851191755
-3.994809627532959,-3.5677327971059953
-3.1056657433509827,-2.4534871917802303
-3.8272408843040466,-3.5577767069695017
-3.609914779663086,-3.212425009314203
-3.9989799857139587,-3.8287091465345746
-3.652248501777649,-3.09552437395579
-3.47870534658432,-3.2165124997460985
-3.9045539498329163,-3.520347348310942
-3.8811684250831604,-3.5195386201459686
-5.097226858139038,-4.906433661614531
-3.8030555844306946,-3.5736038674996964
-3.8753535747528076,-3.6026256317377534
-3.7877649068832397,-3.485016308497323
-3.2334218621253967,-2.852096091955109
-3.879435658454895,-3.5855820435046506
-3.8020488619804382,-3.4788758229889507
-3.6896936893463135,-3.4183926580321935
-3.2707180976867676,-2.6697402059318853
-3.748228669166565,-3.359644141729081
-4.446272850036621,-3.6965796432208435
-3.547392249107361,-3.450000503608188
-3.386133909225464,-3.0659370898840996
-3.8409388065338135,-3.4528584310666344
-4.149110555648804,-3.6169471295972975
-3.3968472480773926,-3.1978800467806083
-3.645783245563507,-3.4889655095123553
-4.0164653062820435,-3.549138988253761
-3.6558379530906677,-3.4630818846633886
-4.040341317653656,-3.6092109776817702
-4.079746723175049,-3.436648288226446
-3.8640870451927185,-3.1817006987385152
-3.2887430787086487,-2.951273393079518
-3.724656641483307,-3.2044045538642414
-3.512435734272003,-3.244112767537691
-3.1822452545166016,-2.577763080913202
-3.610008180141449,-3.4137337395618808
-3.1974440813064575,-2.8108131611561737
-3.5596198439598083,-3.052735629121942
-3.5897397994995117,-3.366330903893215
-3.499273717403412,-3.163073769021592
-3.634318172931671,-3.47007736564691
-3.7380913496017456,-3.1781761315999217
-3.4635068774223328,-3.181602981450705
-3.0033569931983948,-2.8314416437935384
-4.851604223251343,-4.1919874231139245
-3.8243929147720337,-3.535261100735803
-4.050103783607483,-3.7264270506708193
-3.5820868015289307,-3.3737070766252653
-3.3442903757095337,-2.8442260978374287
-3.1758135557174683,-2.813759776925198
-3.4321781396865845,-3.2714657559810707
-3.6469674110412598,-3.4140889209259377
-3.5628424882888794,-3.0005652414548103
-3.4971787333488464,-3.2592401463127345
-3.4446693658828735,-3.1493005520244135
-3.4502381682395935,-3.1571486963675297
-2.8361507654190063,-2.908730710691895
-4.064218163490295,-3.646435235921845
-3.853433609008789,-3.4048893519916663
-3.438895106315613,-3.0188256220142264
-3.96261066198349,-3.562377002719684
-3.571060538291931,-3.317452218517062
-3.3135530948638916,-2.9565377899151115
-3.693088471889496,-3.3614370840759102
-3.9310595989227295,-3.4073808586781733
-3.971702218055725,-3.6520137690485592
-3.5483440160751343,-3.187766491798554
-3.415121912956238,-2.966053083664533
-3.4371615648269653,-3.046821780355447
-3.2177865505218506,-2.90895207517389
-3.7436007857322693,-3.5289416480466977
-3.8521742820739746,-3.3005171264051
-3.7012614607810974,-3.2472314962454965
-3.605933666229248,-3.035022914265523
-3.035995900630951,-2.357266201708533
-3.661813795566559,-3.369975874981802
-3.3718732595443726,-2.9792682898023455
-3.9217729568481445,-3.4904850131822274
-3.3998849987983704,-2.9814919942047293
-3.514048933982849,-2.9721043172329606
-3.6473814249038696,-3.315907516737636
-3.965281069278717,-3.640613353992077
-3.5863029956817627,-3.3263762078842114
-3.682791233062744,-3.0354297652082125
-3.802687346935272,-3.2532501981974393
-3.5573455095291138,-3.242227519417526
-3.887142837047577,-3.794197787867104
-3.720444977283478,-3.4797231547415484
-3.553077816963196,-3.2714283320653528
-3.0808265209198,-2.7469308593229735
-3.96818345785141,-3.4966669568693063
-2.6749550700187683,-2.3634958210518997
-3.722409963607788,-3.261243840478609
-3.8057055473327637,-3.7150070375580038
-3.4643253087997437,-3.2834985042227927
-4.316549301147461,-4.070071174857448
-3.4952332377433777,-3.0312540221892297
-4.286231756210327,-4.107036052844585
-3.71752667427063,-3.362883620994704
-3.7026809453964233,-3.465575493835806
-3.6588180661201477,-3.5454986678811267
-3.1198315024375916,-2.5754172927173906
-3.628406524658203,-3.4299941146075845
-3.8402546644210815,-3.554431460246961
-3.4732797145843506,-3.2336027412589377
-3.2889012694358826,-3.13216782980994
-3.5957398414611816,-3.2805979026234793
-3.648079216480255,-3.4457959882385136
-4.089713931083679,-3.7732234179866504
-3.658873975276947,-3.191462708649614
-3.563940167427063,-3.3749234862004447
-3.827067255973816,-3.641286588109924
-3.291419267654419,-2.836609159733258
-3.6652397513389587,-3.2396434040486706
-3.939426362514496,-3.4544401480120013
-3.5464341044425964,-3.180805920227981
-3.5594018697738647,-3.2785806907735586
-3.4487942457199097,-2.9233311973070184
-3.5858800411224365,-3.3936368803697845
-3.705264389514923,-3.1706057013880042
-3.7229164242744446,-3.313886679539206
-3.7926496267318726,-3.368685781104525
-3.8188599348068237,-3.235701778710724
-3.383875846862793,-2.9213368813477683
-4.500342607498169,-3.7779682301876107
-3.3328633904457092,-2.616217093050784
-3.7572686076164246,-3.4307587640677775
-3.820362150669098,-3.354886565150932
-3.8239541053771973,-3.286213416816551
-3.572425901889801,-3.3525352400744604
-3.74515837430954,-3.3623996035546804
-3.121781289577484,-2.583888071825467
-3.899608075618744,-3.8393492694401252
-3.826927423477173,-3.623328661362185
-3.045169234275818,-2.469082076704508
-4.093076705932617,-3.9291591228613836
-3.495870530605316,-3.1056582906102532
-3.423074781894684,-3.1453986281366215
-3.8807049989700317,-3.5634727512281805
-3.8337835669517517,-3.506044459869467
-3.5113805532455444,-3.2834980035857857
-3.225886642932892,-2.7909445799544526
-4.718355774879456,-4.602456087451384
-3.7414368987083435,-3.2240097944844974
-3.637925684452057,-3.304869908823682
-3.5730258226394653,-3.272647833339464
-6.071288108825684,-5.5245013350513155
-3.980451762676239,-3.7018005861310677
-3.5932440757751465,-3.257225600934105
-3.7063013315200806,-3.2947809091012035
-3.975600242614746,-3.223662400840509
-4.028316140174866,-3.559209571212956
-3.785454213619232,-3.303857511032876
-3.7617024779319763,-3.374311711004367
-3.548306882381439,-3.163814792433059
-4.56498646736145,-3.9005043593823094
-3.562824070453644,-3.130574276032155
-3.70041686296463,-3.3333371061124795
-3.45977246761322,-3.263227909407486
-3.9272111654281616,-3.6421777333904797
-3.405306816101074,-3.190948727476144
-3.536706864833832,-3.2651257373337366
-4.367276668548584,-3.9705155161814605
-3.7035478353500366,-3.3503895067844383
-3.512008845806122,-3.0021884573303232
-3.9032265543937683,-3.463010285970327
-3.714199662208557,-3.6455285575287575
-4.153818845748901,-3.658061699132727
-4.241061210632324,-3.9171184913520167
-4.616628885269165,-4.309456372530581
-3.314707338809967,-2.9732949089287732
-4.05341911315918,-3.678123497164934
-3.482266664505005,-3.092213399779431
-3.672453224658966,-3.4157059179552816
-3.6378981471061707,-3.369356141893368
-3.7440226674079895,-3.4912874767172983
-3.1727466583251953,-2.7570288419943108
-4.0439170598983765,-3.7146764163132184
-3.3065842390060425,-3.0227637217661014
-3.8255661129951477,-3.5085396131485256
-4.073270678520203,-3.716885358307588
-3.7403476238250732,-3.46954179872597
-3.821237862110138,-3.582289426541233
-3.704777956008911,-3.35307148846934
-3.452997148036957,-3.239090653694286
-3.3210312724113464,-3.009120716872338
-3.8464189767837524,-3.5661314082616857
-3.5723870396614075,-3.31695102447125
-3.9473882913589478,-3.6643922204219566
-3.5562227964401245,-3.3289864772044426
-3.7814390063285828,-3.3853814639214286
-4.51672089099884,-4.201296789865177
-3.3290603160858154,-3.113397385726641
-3.8790249824523926,-3.219797107510313
-3.3816731572151184,-3.068505539672879
-3.6789064407348633,-3.169053359260108
-3.5918012857437134,-3.2597325111695015
-3.9675655364990234,-3.568289729941217
-3.5160902738571167,-3.132745102468929
-3.8204877376556396,-3.5020014432591693
-3.689150393009186,-3.3893348621331034
-3.5403326749801636,-3.1171319606977392
-3.535716712474823,-3.345732492751708
-3.5899824500083923,-3.349755972357907
-3.3941715359687805,-3.21354862645238
-3.527972459793091,-3.2866787797006722
-3.1084985733032227,-2.939939071456367
-3.78678160905838,-3.3770405888710755
-3.1354174613952637,-2.8003349153539974
-3.481509029865265,-3.0964450499239264
-3.6983596086502075,-3.498759048662345
-3.2140332460403442,-2.9004402324706566
-3.237071931362152,-3.1220490613668272
-3.152802586555481,-2.7534032357394436
-3.5230146646499634,-3.0919806886981935
-3.613710343837738,-3.275468604999114
-3.8964797854423523,-3.5788252936615454
-3.7160743474960327,-3.3651199420352516
-3.603994369506836,-2.8853533502395208
-3.3944368958473206,-3.0105735864413616
-3.773820996284485,-3.4678468961604136
-3.8168343901634216,-3.1508195677564963
-3.9515460729599,-3.672712579675063
-3.4908111095428467,-3.039051026506928
-3.8320502042770386,-3.509017714336608
-3.7110877633094788,-3.1203863334039097
-3.632411301136017,-3.1580036700910448
-3.77450692653656,-3.4103556036970137
-3.8932340145111084,-3.58402139856663
-3.696566343307495,-3.361745130272046
-4.689048171043396,-4.298423354817285
-3.5841898322105408,-3.2622845100801445
-3.5171990394592285,-3.3029303671268675
-4.075268030166626,-3.757318990573148
-3.4811679124832153,-3.2526281369943146
-4.001059710979462,-3.547594517244057
-4.036364555358887,-3.751403068032253
-4.007939338684082,-3.819061566635721
-3.8964643478393555,-3.686933210213074
-3.799172520637512,-3.433994526215997
-3.6213738918304443,-3.443877694824973
-4.246693968772888,-3.870227073726537
-3.7473461627960205,-3.4643724114882186
-3.525110900402069,-3.0436818520444344
-3.7370525002479553,-3.4096138341690385
-4.194696068763733,-3.7300314722953916
-4.416787624359131,-4.198468198758273
-3.9963550567626953,-3.6571631432852083
-3.3734909296035767,-3.0902840814831674
-3.6207507252693176,-3.460221063017762
-3.709042489528656,-3.474351960856417
-3.5948793292045593,-3.3737647792925856
-3.3729435801506042,-2.895122047283058
-3.253134071826935,-2.9265493984697524
-3.3152321577072144,-2.8314554683978614
-3.3686100840568542,-3.027793900930416
-3.424722909927368,-3.181177633730457
-3.540688216686249,-3.2666842945356076
-3.000337541103363,-2.577930225114426
-3.8505895137786865,-3.405328039582497
-3.435798227787018,-3.1332381820518274
-3.833573818206787,-3.3884913704034254
-3.604525923728943,-3.1687075944445087
-3.799281656742096,-3.7405574391698684
-3.4636871218681335,-2.975928978685567
-3.981648325920105,-3.5618595392921515
-3.764694929122925,-3.54425906031063
-3.7572560906410217,-3.4896595583193517
-3.466836452484131,-2.9374880900846856
-4.060979962348938,-3.179430068083954
-3.5356462597846985,-3.341411883473653
-3.637250244617462,-3.167566307847008
-3.3863841891288757,-2.943423754527602
-3.710854470729828,-2.9624686580127384
-3.622308373451233,-3.4131228314066138
-3.691588044166565,-3.353895253189836
-3.82559734582901,-3.689495528644307
-3.4255200028419495,-3.174950851120974
-3.3782272338867188,-3.1014954733977045
-4.146853804588318,-3.6586277524950015
-3.918447434902191,-3.46659443708489
-3.77931809425354,-3.458790548214711
-3.6833837032318115,-3.2229490153458022
-3.516612708568573,-3.1655059032543367
-3.540710926055908,-3.0616290663399743
-3.897369384765625,-3.5035750901332943
-3.87417072057724,-3.5322968269091213
-3.4975883960723877,-3.126412183393656
-3.7474122047424316,-3.40747215880884
-3.855048656463623,-3.6770398704543448
-4.263076543807983,-3.8418102128939102
-3.5174384117126465,-2.7553236303318127
-3.121425449848175,-2.4577538875278644
-3.6166404485702515,-3.282471814789282
-3.813479959964752,-3.228618856428496
-3.5282121300697327,-3.249239463516334
-3.7023401856422424,-3.2909865318598497
-3.890936315059662,-3.583843029236784
-3.704643666744232,-3.343646246171542
-3.3788129091262817,-3.0834934421767466
-3.490325689315796,-3.3016502762578033
-3.207493484020233,-2.8865365762011157
-3.3526763916015625,-3.2803847780896893
-3.7939773201942444,-3.4122049828085554
-3.599187672138214,-3.2937371447760286
-4.212949275970459,-3.695654622734846
-3.6944796442985535,-3.159303224594387
-3.9421395659446716,-3.801059221730952
-3.775947093963623,-3.352160709985169
-3.852901816368103,-3.575892431014808
-3.5203696489334106,-3.0949444618207864
-3.6312453746795654,-3.3558736356075283
-3.4839500784873962,-2.8993934944729336
-3.6334375739097595,-3.112852094947641
-3.6702967286109924,-3.30127101606071
-3.703698754310608,-3.4992773537506223
-3.246662437915802,-2.9237646952324994
-3.4951606392860413,-3.1758818642665507
-3.4075374007225037,-3.244974903737514
-3.5756901502609253,-3.313055938565126
-3.6919177174568176,-3.3814332553643047
-4.104802846908569,-3.915335612656976
-3.2534279227256775,-3.169091930570748
-3.6565006375312805,-3.3339028553999674
-3.792557954788208,-3.463265220883526
-3.1587809324264526,-3.0914248903185224
-3.3542031049728394,-3.3370492736697726
-3.915396571159363,-3.565623543765925
-4.251721978187561,-3.88138437309595
-3.4882614612579346,-3.0791449222029557
-4.709884166717529,-3.9904837928288175
-3.580465257167816,-3.1311553008966855
-3.7999992966651917,-3.1739513824366687
-3.5929394960403442,-3.0107200632584257
-3.7772985100746155,-3.4250211685357383
-3.8549453020095825,-3.5660009346790584
-3.773337423801422,-3.502468546027166
-3.6547367572784424,-3.265055438750858
-3.916048228740692,-3.5906809671488
-3.840352177619934,-3.505507426640386
-3.7008092999458313,-3.276189378888187
-3.6423617005348206,-3.1913029659001895
-3.7051016688346863,-3.379954355917763
-2.9718023538589478,-2.4436183455217733
-3.549506425857544,-3.0267630206359764
-3.7972386479377747,-3.613502275345416
-4.275323867797852,-4.209618620777845
-3.4527480602264404,-3.1016752859247565
-3.8151564598083496,-3.3783001807641684
-4.052176356315613,-3.8258008898656093
-3.700079560279846,-3.511923762452052
-3.819740653038025,-3.3685002855918813
-4.091928243637085,-3.847452094443113
-3.5792879462242126,-3.2416739587578025
-3.176276683807373,-2.7397244027569427
-3.8614391088485718,-3.637658636347939
-3.6747822761535645,-3.2370877304431653
-3.7062920928001404,-3.432744748996928
-3.3027029633522034,-3.0767218981541573
-3.489194869995117,-3.1961164181904276
-3.203494668006897,-2.6030051252803825
-3.478754162788391,-3.062209611402746
-3.779921233654022,-3.360496748079603
-3.3758768439292908,-3.033641154564594
-3.026313602924347,-2.532422347413757
-3.689186215400696,-3.2920007624269965
-3.6686633825302124,-3.2793222081448405
-3.568788766860962,-3.3043716127603933
-3.8398298621177673,-3.5054893258072886
-3.410463273525238,-2.9376141376021385
-3.8025452494621277,-3.376593156469519
-3.4419424533843994,-3.062818535830545
-3.265662729740143,-2.805619249637697
-3.271256148815155,-2.7237300908513014
-3.37412029504776,-2.965714883434788
-3.9604629278182983,-3.5443186803480717
-3.72677481174469,-3.4545290596274945
-3.7602890729904175,-3.3708827682783262
-4.230082154273987,-3.8926787813499364
-3.6677498817443848,-3.2916752848687936
-3.5270033478736877,-3.159415047692791
-3.6353480219841003,-3.3773746645109908
-3.4893587231636047,-2.966673573215129
-4.036572217941284,-3.496301199732358
-3.7135061025619507,-3.3520522636807075
-3.7976301312446594,-3.3431520165132333
-3.5507625341415405,-3.1689438920329827
-4.007055401802063,-3.6508117091549814
-3.1265002489089966,-2.7880396189694516
-3.8839600682258606,-3.5073004194337565
-3.788838028907776,-3.453137395033344
-3.6985049843788147,-3.3844745064165003
-3.7514736652374268,-3.5069678169535567
-3.545857846736908,-3.3696329531632045
-3.6182056665420532,-3.440791633068085
-3.523784339427948,-3.156721665909776
-3.630752205848694,-3.389985611888192
-3.80560702085495,-3.243288976490356
-3.527519166469574,-3.282183897809346
-3.502743124961853,-3.022647127971971
-3.308988094329834,-2.9051854349849178
-3.2922399044036865,-2.6079924412281716
-3.9489946961402893,-3.42119217145161
-2.984260857105255,-2.730143583650447
-3.399544656276703,-3.044106730979644
-3.7726649045944214,-3.5193498378258266
-3.9605331420898438,-3.674010682140677
-2.518568277359009,-2.14813570955255
-3.5532581210136414,-3.3302724080510036
-3.6235777139663696,-3.2656240235294227
-3.9087379574775696,-3.4870337033950842
-4.283421635627747,-4.047768541630055
-3.4418745040893555,-3.1131291873116265
-3.392595589160919,-3.1610980086022553
-3.863896608352661,-3.546838534395234
-3.955587387084961,-3.662180359058093
-3.0258496403694153,-2.542101894205007
-3.6131847500801086,-3.411009253340096
-3.219557762145996,-2.5793878587068146
-3.605141580104828,-3.344008023416791
-3.8664357662200928,-3.643161928519924
-3.459853708744049,-3.0687737417871657
-3.572039306163788,-3.3629984953057206
-3.671790301799774,-3.4443273187430385
-3.4980093836784363,-3.184817568936331
-3.6069995760917664,-3.4042477883209545
-3.5744996666908264,-3.3900855215195635
-3.9286320209503174,-3.6075580215306604
-3.241929769515991,-3.0223581841293345
-3.381702959537506,-2.9200906740717554
-3.86351877450943,-3.530375724350614
-3.6331567764282227,-3.120428259435284
-3.762853503227234,-3.3485710667575432
-3.479070782661438,-3.0614937001926443
-3.3064868450164795,-2.6089931321310837
-3.8832057118415833,-3.4690721254289176
-3.6400529742240906,-3.3212313570598173
-4.1788517236709595,-3.8681969591154948
-3.6866918206214905,-3.264336142397162
-3.8112303018569946,-3.439897987001684
-3.7185774445533752,-3.517011112974534
-3.5357804894447327,-3.305538884773441
-3.3829049468040466,-3.106821217715538
-3.793714940547943,-3.476712431756274
-3.7307810187339783,-3.377856695866162
-3.734431028366089,-3.050213634986052
-3.702108860015869,-3.4994933597996316
-3.7156731486320496,-3.362938186286383
-3.8624830842018127,-3.7407131069371338
-3.8190924525260925,-3.6049717139425197
-3.4588271379470825,-2.9618537413382384
-3.2985536456108093,-2.6363967204469074
-3.685848891735077,-3.180610935287572
-3.778375029563904,-3.435064337673767
-3.808440625667572,-3.53586719464377
-3.9095972776412964,-3.685008924716282
-3.413641095161438,-3.2128954536286605
-3.737300932407379,-3.3510458366749094
-3.709684371948242,-3.413663416519772
-4.0488943457603455,-3.4612486472180453
-3.9432705640792847,-3.752034190504078
-3.6092593669891357,-3.0656096998942584
-3.850039482116699,-3.557026862173116
-3.456645369529724,-3.0482451837100286
-3.8897002935409546,-3.7771528264039063
-3.225594937801361,-2.7702412415455675
-3.7824761271476746,-3.304304159855261
-3.5243080258369446,-3.306755526689497
-2.824193835258484,-2.2896868875274525
-3.7018216252326965,-3.350008283313423
-3.95867782831192,-3.5560225993881778
-3.6696908473968506,-3.499245306189272
-4.045841574668884,-3.7132485094288934
-4.038591623306274,-3.68155556539661
-3.8007362484931946,-3.3070365959828925
-4.079629421234131,-3.766637131688056
-3.547128200531006,-2.9773242879168964
-3.521375834941864,-3.169981945145936
-3.3061165809631348,-2.8832130292379787
-3.461774468421936,-3.1336248437168477
-3.2479753494262695,-2.996675489322193
-2.650805950164795,-2.4445395736349074
-3.7778884768486023,-3.4708297140421127
-3.873834013938904,-3.6772079649921894
-3.69943368434906,-3.5022420330305746
-3.351088285446167,-2.9119187019915382
-3.5861629843711853,-3.401091327454622
-3.994879901409149,-3.6245621609450596
-3.262391209602356,-2.897244213328585
-3.6317887902259827,-3.248030706137036
-3.742519497871399,-3.4881991794772156
-3.7666863203048706,-3.4843891176366975
-3.6179592609405518,-3.2105977903213234
-3.5196364521980286,-3.153378510902318
-3.564744710922241,-3.1695036928348506
-3.176196038722992,-2.8897921798441253
-3.9311222434043884,-3.520184797013797
-3.5800337195396423,-3.2369425306339625
-4.030165791511536,-3.7410402110066294
-3.7313770055770874,-3.322600130227207
-3.4267109632492065,-3.2737508092168883
-3.767660975456238,-3.3938162345057745
-3.6048790216445923,-3.374428545233154
-3.769851863384247,-3.4928523046080455
-3.5274744629859924,-3.352277290000388
-4.297090411186218,-3.538770389823602
-4.558002471923828,-3.66894560788178
-3.6725956201553345,-3.314201402059312
-3.8196974992752075,-3.511629586373481
-3.6557434797286987,-3.2162583428006375
-3.5774194598197937,-3.4311876083938335
-3.9162662625312805,-3.5112509236110765
-3.426271915435791,-3.285635940309982
-3.3069428205490112,-3.1131408053631784
-4.482766151428223,-4.008752839665931
-3.3695592880249023,-2.816851369898214
-4.0705496072769165,-3.5795876991493976
-3.26320743560791,-2.9591352973973573
-3.1885530948638916,-2.9102173224697045
-3.378813087940216,-3.1999635984717765
-3.468437671661377,-3.164760172724106
-3.550547778606415,-3.1915419039873867
-3.101097822189331,-2.664325994916934
-3.3326834440231323,-2.9498297484633826
-3.3692257404327393,-2.97738956333645
-4.020025670528412,-3.4051051416860343
-3.489524483680725,-2.981780513698892
-3.5943784713745117,-2.9019064251630264
-3.858367443084717,-3.431833520769339
-3.187850534915924,-2.9001601041721634
-3.519641160964966,-3.1720595413919916
-3.4181488156318665,-2.971810550103995
-3.7295663356781006,-3.4216277534409794
-3.1947580575942993,-2.9845082876318743
-3.352856695652008,-3.186041292793813
-3.272055983543396,-2.9990146727884204
-3.5059694051742554,-3.2394640459394735
-4.016714453697205,-3.7052912439778867
-3.4521459341049194,-2.8594448369454213
-3.6491190791130066,-3.5210942929810507
-3.7670358419418335,-3.550044563544739
-3.331109404563904,-2.9364800482698166
-3.5666418075561523,-2.882949810500408
-3.8223243355751038,-3.4375195822193083
-3.4435717463493347,-3.19526030877415
-3.275777518749237,-2.9115114731027405
-3.5107471346855164,-2.9739198899364343
-3.9487075209617615,-3.5267682774901448
-3.773132026195526,-3.2053292058616485
-3.827346086502075,-3.3304059669947326
-3.611086428165436,-3.3579396662268923
-3.5861676931381226,-3.297987735903188
-3.680286169052124,-3.3906662013014013
-4.187301158905029,-4.025623859591586
-3.5494609475135803,-3.2661917030583925
-3.71303391456604,-3.349720027924784
-3.8037543892860413,-3.4425792170008847
-3.6346110701560974,-3.422550005117782
-5.103076815605164,-4.771006106505148
-3.592424213886261,-3.0401165800506744
-3.8083425164222717,-3.4815463919545095
-3.7038097381591797,-3.498045435283465
-3.7460023164749146,-3.3111359812119003
-4.061830163002014,-3.7027887885695843
-3.295283794403076,-2.950515063524515
-3.85606187582016,-3.4970417075959945
-3.719010829925537,-3.5010319456639385
-4.216120600700378,-3.9490509463866514
-4.134550631046295,-3.751676092834329
-4.300045371055603,-3.538906348417494
-3.4921119809150696,-3.047472293172431
-3.5983972549438477,-3.289010104027676
-3.4154193997383118,-3.234729334398207
-3.4738376140594482,-3.1464682072985393
-4.326675295829773,-4.091578007921089
-3.8824954628944397,-3.5469517484421185
-2.805226743221283,-2.3250890254302794
-4.032141327857971,-3.4339694844440745
-4.163652062416077,-3.747449839817659
-3.4471362233161926,-3.0776557352571285
-3.403840124607086,-3.03736851168324
-3.962403118610382,-3.6816673828276807
-3.163433611392975,-2.930262736473253
-3.4207845330238342,-3.1190659430664005
-2.76921409368515,-2.3067925188713723
-3.304577648639679,-3.1468587251496842
-3.5444231033325195,-3.136720635094339
-3.8142877221107483,-3.5203868533154976
-3.69773006439209,-2.977107061048226
-3.7412996888160706,-3.4253204187272375
-3.072852373123169,-2.7166968059856695
-4.140958189964294,-3.7898257155145587
-3.785563826560974,-3.424435879032832
-3.3981065154075623,-3.0726320480688467
-3.3732343316078186,-3.1574509409108176
-3.618628680706024,-3.3495305117945096
-4.034118175506592,-3.7692854603730126
-3.5181437134742737,-2.9616384558083144
-3.44870662689209,-3.1772949740434777
-3.5830602645874023,-3.389135075861925
-3.6005590558052063,-3.2052797878935517
-3.462534248828888,-3.1075547055708874
-3.5673407912254333,-3.2700006900027607
-3.6535797119140625,-3.4358286220876706
-3.4020827412605286,-3.182575294511405
-3.7469683289527893,-3.3166031942180365
-3.430854558944702,-3.1756727725518306
-3.94498348236084,-3.24849277177569
-3.8916229605674744,-3.6028087896890253
-3.036445379257202,-2.664436777120431
-3.6285194158554077,-3.3325709945470723
-3.638566315174103,-3.4937691398583297
-3.2365567684173584,-3.092919342604875
-3.1759368181228638,-2.6727307477272384
-3.8733582496643066,-3.469157191377058
-3.9981035590171814,-3.4336228345216058
-3.2468231320381165,-2.8171112511605103
-3.3032583594322205,-3.130314646926916
-4.25358772277832,-3.9047293970297217
-3.911796271800995,-3.6051705154614293
-3.8813688158988953,-3.4958880014591363
-3.438212275505066,-2.9638893600843166
-3.954725682735443,-3.375613422373159
-3.5029284954071045,-3.143349423090038
-3.539770483970642,-3.2728317471561175
-3.4658512473106384,-3.3180744890629637
-3.7484318614006042,-3.521831550975188
-3.699012279510498,-3.419737382630343
-3.5861252546310425,-3.419503690766606
-3.8207420706748962,-3.3977244339229387
-3.9800702929496765,-3.614882278105749
-3.6617403626441956,-3.29802248724518
-3.6190950870513916,-3.4833726358063664
-3.6434434056282043,-3.2917116040245133
-3.5830068588256836,-3.2769656421111377
-3.651026725769043,-3.420975898783662
-3.3800469636917114,-3.209040167920686
-3.923295557498932,-3.502048232330423
-3.7913421392440796,-3.5628225861009755
-3.688888430595398,-3.5925809988795776
-3.498616337776184,-3.0786563803939773
-3.796443283557892,-3.587050931297001
-3.661084532737732,-3.4050355392379
-3.297915816307068,-3.0965140319731
-3.809124231338501,-3.5459656965364967
-3.9880571365356445,-3.3842289338976626
-3.8109500408172607,-3.458191428588615
-3.7675565481185913,-3.2980609026377325
-3.550149619579315,-3.3598856879521133
-3.8278141021728516,-3.579605571031619
-4.178571701049805,-4.108165203484423
-3.7911210656166077,-3.648100215078171
-3.261373460292816,-2.9862196654134783
-4.336503982543945,-4.180152876225361
-3.187793731689453,-2.8073923527674367
-3.9240588545799255,-3.746559555946022
-3.430355727672577,-2.897405635510974
-3.5724738240242004,-3.403709000499336
-3.6681236028671265,-3.3537399947981297
-3.3942342400550842,-3.004109447986826
-3.218956232070923,-2.6172191995363887
-3.356095016002655,-2.9175865786610675
-3.1605709195137024,-2.7127631352757495
-3.919997811317444,-3.706579151677454
-3.3704030513763428,-2.970616819675307
-3.630837082862854,-3.285953543714911
-3.2782636880874634,-2.98920965892832
-3.4910958409309387,-3.1787102196441954
-4.452393651008606,-3.7144539892613797
-3.5241587162017822,-3.175877563391681
-3.8243472576141357,-3.4007350606562485
-3.8677971959114075,-3.4259462517012653
-3.591701090335846,-3.330417841070568
-3.3904231190681458,-2.8173194267383224
-3.2671815156936646,-2.935941476972749
-3.9679285883903503,-3.6083439091804945
-4.2247008085250854,-3.9317399853631825
-4.105062007904053,-3.661036456564132
-3.6553561091423035,-3.496568710349986
-3.425973892211914,-3.148130909368588
-4.2635685205459595,-4.008519684211281
-3.549381136894226,-3.052682658792701
-3.2170767784118652,-3.0771963538337657
-3.33638596534729,-3.1250130833476093
-3.5433417558670044,-3.0791310599272963
-3.2273385524749756,-3.0447135176342766
-3.655454635620117,-3.3627858452281516
-3.0958102345466614,-2.7556266764202384
-3.5856434106826782,-3.4399700365086563
-3.8052955269813538,-3.546445703180452
-3.3997307419776917,-3.145308219948518
-3.014965534210205,-2.6985776442041867
-4.060300230979919,-3.646734195817234
-3.7480599880218506,-3.3873207605563045
-3.6656256914138794,-3.1771476677245736
-3.5925386548042297,-3.338596069836447
-4.027923762798309,-3.5365200131965127
-3.8028395771980286,-3.6078384267951593
-3.261289358139038,-3.0010490584318963
-3.776834785938263,-3.3482921164827424
-3.636965811252594,-3.5117499312430835
-3.3772647976875305,-3.1443279037501024
-3.6323349475860596,-3.47726361735557
-3.346280574798584,-2.879623405707421
-4.267019748687744,-3.9496011701981457
-3.4794787764549255,-3.4284167190252934
-4.06707489490509,-3.955568801678587
-3.6556867957115173,-3.1891545872545697
-3.533098340034485,-3.2469322861608485
-3.670260012149811,-3.3056664845490835
-3.422134757041931,-3.200668858337262
-2.8783429861068726,-2.454282121813204
-3.3934022784233093,-3.1673937052169876
-2.8972748517990112,-2.5348260833676504
-2.853874921798706,-2.2846279259421576
-3.928619086742401,-3.5781750232428675
-3.5506858229637146,-3.099462270192922
-3.022530198097229,-2.448895204283689
-3.5341177582740784,-3.4094409486570885
-3.9569226503372192,-3.601140523147863
-3.7120991349220276,-3.530472045960274
-3.5900646448135376,-3.2530030717962624
-3.6079620718955994,-3.474572000072027
-3.4680397510528564,-3.143187566539927
-4.339837074279785,-4.107931158652481
-3.7963867783546448,-3.457709543019121
-3.4456331729888916,-3.2510943382060127
-4.0291964411735535,-3.7306911320757763
-3.2695632576942444,-2.9658832117916303
-3.2551300525665283,-2.7725434812910406
-4.104783475399017,-3.8164370689174705
-3.498255431652069,-3.1464765736221185
-4.062384486198425,-3.5859720623058786
-3.769537091255188,-3.5491611413869664
-3.886903703212738,-3.4297371036119064
-3.4500375986099243,-2.8888718814735346
-3.4263123869895935,-3.290934497757695
-4.469354867935181,-4.03374291574547
-3.8546239137649536,-3.4138965309862774
-3.0023472905158997,-2.3552026930164036
-3.6553269624710083,-3.4447290805216104
-3.847355365753174,-3.482980189191933
-3.663514733314514,-3.3321077756730517
-3.4590653777122498,-3.1753259423575866
-3.8168097138404846,-3.5412759490648336
-3.57090026140213,-3.3092611221092403
-4.439490795135498,-4.083386854501203
-3.580614686012268,-3.4862163720978128
-3.976428210735321,-3.8348429858502153
-4.010822772979736,-3.378221010749513
-3.6065667271614075,-3.2101206451683884
-3.42430579662323,-3.241225219323173
-3.4819841980934143,-3.2648244020723753
-3.5220418572425842,-3.213820726219883
-3.5891904830932617,-3.266004089292435
-3.6503775119781494,-3.246165086468747
-3.155342161655426,-2.715512573450383
-3.3973108530044556,-3.2672555160402363
-4.0085529088974,-3.7601552300787886
-3.0261646509170532,-2.660499874324638
-3.650550961494446,-3.383981231225489
-3.562000811100006,-3.2223835358896737
-3.4877761006355286,-3.215444116259729
-3.955404579639435,-3.523342701315745
-3.430640995502472,-3.0969515260399647
-3.520509958267212,-3.1245103128604588
-3.655722200870514,-3.479506480194158
-3.566926419734955,-3.1938908378450335
-4.085107862949371,-3.4958548040405044
-3.8577731251716614,-3.5121710811707127
-3.62864488363266,-3.3978085180967326
-3.453415632247925,-3.134483889011978
-3.689043879508972,-3.418021872594762
-3.9035762548446655,-3.451449322490553
-3.633499026298523,-3.4030955525468247
-3.7616928815841675,-3.2743577794732244
-3.7635579109191895,-3.3061685407064862
-3.438302993774414,-3.166665378039909
-3.6737974882125854,-3.3735832954594898
-3.2453301548957825,-2.9322898515128157
-3.840416669845581,-3.511922624166524
-3.12527334690094,-2.889809461809732
-3.5115590691566467,-3.1559129660194376
-4.050035774707794,-3.5661842398288397
-3.7612854838371277,-3.2495675057866302
-3.197174370288849,-2.8512485266992624
-3.0649847388267517,-2.72166702826837
-3.5764166116714478,-3.4543857724031257
-3.5509766936302185,-3.1567909966915906
-3.085975766181946,-2.6643319062677273
-3.09046870470047,-2.7720216020764337
-3.9382508397102356,-3.636821221207283
-3.5796624422073364,-2.896559510513798
-3.412561535835266,-3.008709419148828
-3.389700412750244,-3.156454120936164
-3.201123893260956,-2.6449286578904436
-3.561358392238617,-2.8177847578951347
-3.5774768590927124,-3.1894180833462658
-3.64920312166214,-3.438629849158009
-3.9199339747428894,-3.485148667781883
-3.4457529187202454,-2.9381658507156208
-4.087143301963806,-3.508657475414955
-3.734272599220276,-3.439063718581387
-3.5925979614257812,-3.2119374421891793
-3.4011311531066895,-3.1424048217248948
-3.9176706075668335,-3.766353864091207
-3.729518175125122,-3.2839629873599523
-3.365062415599823,-2.9850523723153994
-3.593070149421692,-3.1264832292552955
-3.5817920565605164,-3.438428402656303
-4.084669351577759,-3.8605020079235124
-3.422155439853668,-2.746808972449192
-3.653899312019348,-3.4524149832334983
-3.601720154285431,-3.270907871427124
-3.5495596528053284,-3.2870249872612276
-2.848954916000366,-2.2551905390183076
-3.754859209060669,-3.3330374020985714
-3.7680402398109436,-3.472536149148867
-4.296271085739136,-3.829582023190848
-3.8979254364967346,-3.504560932483308
-3.2954311966896057,-2.9018702862506998
-3.7984458804130554,-3.5994815660657844
-3.572944462299347,-3.1258750338667176
-3.534194529056549,-3.3012917424576917
-3.4745365381240845,-2.928024265494092
-4.089851975440979,-3.3731165274987536
-3.5606424808502197,-2.978141283409635
-3.655567705631256,-3.2608773236949893
-3.6316924691200256,-3.2505143248122743
-3.6951441168785095,-3.376107451420194
-3.416049838066101,-3.1451773147718853
-3.737368404865265,-3.577324646215853
-3.3595630526542664,-2.9826217067229193
-3.0047648549079895,-2.7693321708691436
-3.833559572696686,-3.525102903590201
-3.5641239881515503,-3.2230009869264773
-3.5031296014785767,-2.875674009869433
-3.353052020072937,-2.928544983852324
-3.718371331691742,-3.5596137004575326
-3.1053879857063293,-2.9458985409933196
-2.8513501286506653,-2.415516800701257
-3.3584580421447754,-3.016446627835684
-3.5083749294281006,-3.353852057912513
-3.76053124666214,-3.3459135918828093
-3.7725361585617065,-3.268682724590987
-3.3101528882980347,-3.226936890191009
-3.8318838477134705,-3.395436073807231
-3.6038520336151123,-3.551745191349709
-3.4811765551567078,-2.920132434772864
-4.033233106136322,-3.5608796309091075
-3.3907766938209534,-3.0047905116825837
-4.143439054489136,-3.74040844993925
-4.271347284317017,-3.7448652527273945
-3.742996037006378,-3.3771167262579986
-3.729533076286316,-3.4005215068461907
-3.554241180419922,-3.427565382058002
-3.6798089742660522,-3.4633474363809067
-3.393948256969452,-3.0466125225975667
-3.589066445827484,-3.2457453934132516
-3.2011533975601196,-3.0979414093010544
-3.5823129415512085,-3.389405694636683
-3.781334161758423,-3.403195176204264
-3.9148634672164917,-3.609416785691919
-3.5279096364974976,-3.1225471899079014
-3.3191455602645874,-2.829592257974132
-3.4831494092941284,-3.205691375079817
-3.240460455417633,-2.4363279405400635
-3.297975778579712,-2.789854567906519
-3.2729068398475647,-2.7634800069765157
-3.3782110810279846,-3.0901770096672907
-3.4489835500717163,-3.2349278631088962
-3.609310209751129,-3.23116466140413
-3.8368571996688843,-3.711657769696767
-3.9115135073661804,-3.647976930476207
-3.1642852425575256,-2.8178543736928674
-3.42535001039505,-3.036331617557037
-3.4379072189331055,-3.3128211460087558
-3.7736480832099915,-3.0620770011964202
-3.4860792756080627,-3.029895059720694
-4.069149851799011,-3.724224287614774
-3.4125455021858215,-3.0470304507421204
-3.6314977407455444,-3.0930545012902027
-3.9120876789093018,-3.724607257454345
-3.4228020906448364,-3.11958595007335
-3.5186988711357117,-3.0741252905473386
-4.248222589492798,-3.853002759212179
-3.720852494239807,-3.5736782434095984
-3.5929219126701355,-3.330639669288757
-3.0026525259017944,-2.6579282694051702
-3.640277147293091,-3.2715735319289494
-3.5590405464172363,-3.0808322272226767
-2.971713900566101,-2.560286332404609
-3.6677990555763245,-3.3273651838727676
-3.609370768070221,-3.1849343890795403
-3.8841158151626587,-3.6017978842311558
-3.074007511138916,-2.6937479448103505
-3.6954506039619446,-3.4056072250894043
-3.504182457923889,-3.173729914128018
-3.9283456802368164,-3.4869132645915633
-4.34438419342041,-4.008162018124856
-3.706418752670288,-3.441174781331322
-3.50404292345047,-3.368818050442656
-3.863772749900818,-3.4182434102986163
-3.4428338408470154,-3.27878241552445
-3.538382411003113,-3.1873216325856926
-3.6579232215881348,-3.343665304520091
-3.3239473700523376,-2.875515924240894
-3.7572322487831116,-3.4072852531365805
-3.7044346928596497,-3.205250940282524
-3.991378366947174,-3.387288784567175
-3.698826849460602,-3.053382127447503
-3.769481599330902,-3.248356552393684
-3.837624251842499,-3.4567284750853426
-4.0335692167282104,-3.7390679982078616
-3.7925992012023926,-3.443717213825177
-4.239726781845093,-3.8841127756423655
-4.91135573387146,-4.551471705894624
-3.5687339305877686,-3.167229829642846
-3.786535620689392,-3.3775043573728243
-3.7685486674308777,-3.30540609096432
-3.985081970691681,-3.6930017859180992
-3.8388792872428894,-3.5291569353962755
-4.1128129959106445,-3.6897456826809365
-3.8143083453178406,-3.5568315317874717
-3.590977430343628,-2.8815500441502024
-3.443311095237732,-3.029087742112083
-3.909785509109497,-3.2554479077391467
-3.2007118463516235,-2.7630250488456323
-3.5800246000289917,-3.252811639567738
-3.325805425643921,-3.0117015337173147
-3.9380805492401123,-3.710618016390591
-3.4418694376945496,-2.739995511836773
-3.8162556886672974,-3.6793420056949686
-3.6844444274902344,-3.4225649414339974
-3.712189197540283,-3.379528301865203
-3.8529656529426575,-3.4449982722648373
-4.1934120655059814,-3.7883307447145174
-4.030446410179138,-3.4800175828763833
-3.7051080465316772,-3.498150576692698
-3.8936513662338257,-3.444239078787546
-3.7596384286880493,-3.2527086816592146
-3.3199799060821533,-3.2360870871747145
-3.088730573654175,-2.5242185630588763
-3.421045422554016,-3.057031196212651
-3.8284804224967957,-3.6149325959243974
-3.8845208287239075,-3.5742485602172596
-3.4331964254379272,-3.1287289053185607
-4.2155338525772095,-4.05048558104261
-3.5254056453704834,-3.1630692513609273
-3.77630877494812,-3.472762388605531
-3.788557529449463,-3.3805866390798798
-3.6780319213867188,-3.4183444736987982
-4.2714327573776245,-3.8691291544095394
-3.8936391472816467,-3.629087746341305
-3.4415228366851807,-3.0901678117156575
-4.342783808708191,-3.951187376850031
-3.571596920490265,-3.096588096150908
-3.809644401073456,-3.3470743335648105
-3.9085816144943237,-3.6587221127219216
-3.5258783102035522,-3.0509305350942375
-3.619464635848999,-3.4544498533252352
-3.3538389801979065,-2.992050424512988
-3.702805995941162,-3.165086050423649
-3.1341053247451782,-2.7846714409806492
-3.700296998023987,-3.516419881925148
-3.23275625705719,-2.9628671902797814
-3.886890709400177,-3.5639049873597006
-3.4601559042930603,-2.932266886525681
-3.85978502035141,-3.719714920226486
-3.5721718072891235,-2.960246071649955
-3.6782625913619995,-3.402215514515456
-3.861942410469055,-3.459321944659755
-3.8836454153060913,-3.6550335757373533
-3.581651031970978,-3.1988182212206575
-3.654065430164337,-3.4452071000462627
-3.3535958528518677,-3.071942650270778
-3.748344361782074,-3.234262741908175
-3.735039710998535,-3.5068726366027363
-3.668060600757599,-3.3483994297262147
-3.6515974402427673,-3.332895072485205
-3.4659369587898254,-2.814445490035349
-3.879605770111084,-3.4282260142076804
-3.5232728719711304,-3.207115119856514
-3.6614726185798645,-3.347006814438952
-3.2203481197357178,-2.918087507978396
-3.669885218143463,-3.151211737384233
-3.308285117149353,-2.9630263419416485
-3.540624499320984,-3.2267896790193453
-3.661729097366333,-3.2177533689783457
-3.661011517047882,-3.2597105390341232
-3.348378896713257,-3.0104489843972004
-3.7497336864471436,-3.2649996334556644
-3.507121980190277,-3.178063843878132
-3.6620795130729675,-3.425783114990107
-3.6236680150032043,-3.283122526773577
-3.523190140724182,-3.311737024480279
-3.825382649898529,-3.6154432298823025
-3.6088517904281616,-3.2501521354144614
-3.6183930039405823,-3.3390562259741885
-3.4220081567764282,-3.2214779509261207
-3.219822108745575,-2.8618543373871215
-3.3368488550186157,-2.8953037411949083
-3.6597569584846497,-3.254541383732791
-3.8416466116905212,-3.299809460104678
-3.8319186568260193,-3.3780465153413837
-3.5594831705093384,-3.2379819900409608
-3.9112866520881653,-3.36651851358372
-3.7861266136169434,-3.4414329005282416
-3.870538115501404,-3.271584243745828
-3.9117530584335327,-3.575511919175343
-3.8317346572875977,-3.433190846295109
-4.047182083129883,-3.8164565443124503
-3.737570285797119,-3.250788227052469
-3.7372268438339233,-3.5500538770296846
-3.3669503927230835,-3.0227677131919615
-3.5329432487487793,-3.2446763559073175
-4.106882214546204,-3.666608756781545
-4.049764394760132,-3.7993997841135196
-3.8427903056144714,-3.5861923255763366
-3.7678468823432922,-3.3273851710864273
-4.280835270881653,-3.7472155130502047
-3.5703455805778503,-3.0844311910075546
-3.469227373600006,-3.232763094923016
-3.8383408188819885,-3.6299681773924255
-3.561823070049286,-3.2031814873983233
-3.80630362033844,-3.5309979636725313
-3.8817387223243713,-3.49235201641839
-3.941641628742218,-3.6259933146001986
-4.135410785675049,-3.933732956409983
-3.7402120232582092,-3.4297380304529166
-3.4602341055870056,-2.9242217709772715
-3.245474934577942,-2.6925203196671816
-3.8599719405174255,-3.4297070734983737
-4.217512488365173,-3.5105574567676556
-3.516815662384033,-3.12183950098264
-3.674776077270508,-3.5996846941344542
-3.5195769667625427,-3.3086242744930705
-3.5722612142562866,-3.030837273565329
-3.943800926208496,-3.6374478171882343
-3.8447576761245728,-3.6964037942498593
-3.2633203268051147,-2.9747841769206356
-3.4429982900619507,-2.9655611718500965
-4.114349722862244,-3.938401223192944
-3.7533406615257263,-3.4632015231258984
-3.9378671646118164,-3.697594098562161
-3.911305785179138,-3.595210087854163
-3.3811336159706116,-3.0325636194844305
-3.587950825691223,-3.2965001913520116
-2.848533511161804,-2.6172964090844983
-3.729575991630554,-3.458001633520471
-3.8812289237976074,-3.586197398247101
-2.914797365665436,-2.42581177777326
-3.4370784163475037,-3.2008958595496866
-4.484436631202698,-4.30194806820313
-3.7515010237693787,-3.314892583711007
-3.352368474006653,-2.9998157597858723
-3.5015819668769836,-3.06674310423409
-3.872121274471283,-3.324305857152659
-3.723048508167267,-3.503921329841014
-3.9988136887550354,-3.5460801095007546
-3.5630049109458923,-3.2751705150439734
-3.414167284965515,-3.274842037297334
-4.187651515007019,-3.549474303473492
-4.014054000377655,-3.4031467616154734
-3.8523518443107605,-3.4615066054385655
-3.329246163368225,-3.1106464450767186
-3.6575135588645935,-3.4180915147354622
-3.931614398956299,-3.8254022880941068
-3.374272584915161,-2.9771393177525227
-3.718153476715088,-3.2633111078110586
-3.3584324717521667,-2.9808456909539625
-3.9991143941879272,-3.4455389929294222
-3.7042250633239746,-3.423894188853065
-3.452616274356842,-3.2086193199817985
-3.2125133275985718,-2.9994560103906194
-4.064813137054443,-3.8894498873700467
-3.531124770641327,-3.2025691988776597
-3.531698763370514,-3.2875528709341686
-3.3687204718589783,-2.9382248437728418
-3.4182039499282837,-2.67647199291566
-3.427966892719269,-3.0974866894824378
-3.2805380821228027,-3.042938902663219
-3.3560929894447327,-3.2213832834232043
-4.2005568742752075,-3.7836689656126135
-3.5847418904304504,-3.233700243154457
-3.2985779643058777,-2.8826959191713657
-3.7518277764320374,-3.304707058588548
-3.090514659881592,-2.6579091512188144
-3.9371672868728638,-3.6769096790916773
-4.1254382729530334,-3.5374390803509392
-3.796339750289917,-3.51700850820106
-3.5670103430747986,-3.3664582190091603
-3.5394551157951355,-3.075330470215699
-3.619756042957306,-3.295950876567595
-3.8204758167266846,-3.533467125929269
-4.040388643741608,-3.6499753259741667
-3.4367111921310425,-2.9918853909822802
-3.9915354251861572,-3.427851676559048
-3.3894113302230835,-2.9680599839941713
-3.4845285415649414,-3.0154731719073617
-3.497604727745056,-3.2534509065889066
-3.333191215991974,-2.824850879584591
-3.582567811012268,-3.1141865553640597
-3.4479851722717285,-3.0180456877815214
-3.570694923400879,-3.351681761389384
-3.428580343723297,-3.1641972259487927
-3.5394935607910156,-3.09702538546242
-3.498975396156311,-3.0709608252698124
-3.3468284010887146,-2.798365818593928
-4.2879958152771,-3.7936813611728257
-3.6578782200813293,-3.32352021808268
-3.9821738600730896,-3.081238725312952
-3.605643093585968,-3.3583131003931164
-3.4762306213378906,-3.081549223357545
-3.627748429775238,-3.437643237692267
-4.217027306556702,-3.845761809932523
-3.4179937839508057,-3.1461970841254576
-3.9532594680786133,-3.498529386494844
-3.347188413143158,-2.997626097575408
-3.5310664772987366,-3.0846626988001606
-3.3855152130126953,-3.0975575808160882
-3.9507853984832764,-3.065867210632928
-3.990695357322693,-3.680667690955496
-3.5602041482925415,-3.3282475946759087
-3.154622972011566,-3.0306198546238203
-3.3946950435638428,-3.1320361916081105
-3.9946653246879578,-3.668850456135591
-3.567838966846466,-3.2221224257824534
-3.8224786520004272,-3.5004112683414172
-3.626563549041748,-3.2582106789868717
-3.8458484411239624,-3.4331273590190676
-3.4192460775375366,-3.1502602375037263
-3.8753225803375244,-3.7677406685763306
-3.628546893596649,-3.2381036140532387
-3.5347293615341187,-3.3511014527857883
-3.669217586517334,-3.5332333762389148
-4.304232954978943,-3.824524421482352
-3.413551390171051,-3.28383537609643
-3.768887221813202,-3.434492831658751
-3.8924418687820435,-3.660100427609866
-3.781338930130005,-3.5227430418552586
-3.370513379573822,-3.0846474294885495
-3.981607496738434,-3.807818183596659
-3.3007283806800842,-3.1667771043154733
-3.379330098628998,-3.125632606852077
-3.424999475479126,-2.9662275431842766
-3.585153341293335,-3.1745949183948796
-3.4351750016212463,-3.0680029879662656
-3.2872040271759033,-2.885596240211824
-4.200437068939209,-3.5500565067038483
-3.6457024216651917,-3.4138095196613785
-3.588733434677124,-3.3544642834018745
-3.72587513923645,-3.442342016999358
-3.3924520611763,-3.074063035774688
-3.980199635028839,-3.2589738269003816
-3.6694570779800415,-3.2642123450106015
-2.845510721206665,-2.349620774739225
-3.801503002643585,-3.3721955582716014
-2.473786950111389,-1.9651892350807227
-3.642248213291168,-3.395884743634686
-3.6783891320228577,-3.4713443212498833
-3.786692976951599,-3.413528407534248
-3.656842529773712,-3.091591532295467
-3.440930962562561,-3.269353711980926
-4.306814908981323,-3.9672562817892314
-3.637813687324524,-3.350512045484112
-3.733824610710144,-3.324143600935317
-4.051682829856873,-3.686925374818283
-4.284492611885071,-3.793100738864973
-3.4969805479049683,-3.1946899693833197
-4.053969740867615,-3.9552032278840232
-3.4668559432029724,-3.0871911321537717
-2.496579945087433,-1.9929259957390364
-4.180027008056641,-3.9054205226769954
-3.4470529556274414,-2.8996955687553694
-3.511212706565857,-3.2818598652253357
-3.910045027732849,-3.4843373995307854
-4.283350110054016,-3.8248007574852085
-3.528606355190277,-3.364736579186854
-3.7444151043891907,-3.4793014014609622
-3.654215455055237,-3.391567434686687
-3.6120861768722534,-3.365350218713631
-3.9083300828933716,-3.3753120987420933
-3.7329596281051636,-3.394495502823756
-3.5847203731536865,-3.396817879173018
-3.7553386092185974,-3.344804979722641
-3.428033769130707,-3.197922430407757
-3.8178452849388123,-3.5144953672675516
-4.1596609354019165,-3.791110287228869
-3.9972384572029114,-3.6314494979416736
-3.76602441072464,-3.3756408820823154
-3.4891467094421387,-2.960305456152821
-3.2342249155044556,-2.894495514325883
-3.6691182255744934,-3.491022268839605
-3.752147078514099,-3.6071165161027863
-3.1298580169677734,-2.9248945554681067
-3.811623215675354,-3.5290434789211456
-3.527115762233734,-3.016928425687803
-3.382568359375,-3.2394139693896085
-2.7857401967048645,-2.3778951980877037
-3.5118829011917114,-3.1634891452386382
-3.632332742214203,-3.255059981616514
-3.818705976009369,-3.4101715046035506
-3.69377601146698,-3.331082359803822
-4.131057620048523,-3.8292492412868695
-3.738503158092499,-3.569611781162193
-4.6725194454193115,-4.0903496623778635
-3.462706983089447,-3.14902757775539
-3.451128125190735,-3.234906615512342
-3.3596470952033997,-2.7915739457321482
-3.686539351940155,-3.2974583511602606
-3.409514009952545,-3.1185963559878838
-3.8867852091789246,-3.6307449440016
-3.694865584373474,-3.169859919583953
-3.8295540809631348,-3.655715511176361
-3.6957595348358154,-3.261222340309422
-3.2944812178611755,-3.001768136324941
-3.6777225136756897,-3.1855587507476373
-4.695075154304504,-4.12494419792614
-3.546859323978424,-3.3959636779587172
-2.6611826419830322,-1.946413017678001
-3.5495595932006836,-3.226696270051426
-3.5802599787712097,-3.4416465649977375
-3.726991593837738,-3.384826659996331
-3.478031635284424,-3.2231092523784275
-3.3615416288375854,-3.107541828533251
-3.4031981229782104,-3.072786576157151
-3.737193763256073,-3.3374614219580327
-3.51732861995697,-3.130965467700687
-3.38089781999588,-3.0589704491432363
-3.4656826853752136,-3.133048078831524
-3.428362488746643,-3.0961908962411657
-3.863936126232147,-3.506622058469619
-3.7677192091941833,-3.2060582817136156
-3.7691805958747864,-3.58661960787411
-4.197546601295471,-3.768656682308877
-3.8225650787353516,-3.6404483029452375
-4.045844912528992,-3.6375816423115257
-3.7375537157058716,-3.498517273263821
-3.1709064841270447,-2.6167101914083943
-3.2872862219810486,-2.8237762723967763
-3.892556309700012,-3.6025762502717926
-3.675899922847748,-3.5153857753082307
-3.716086685657501,-3.4125089095646732
-3.546194016933441,-3.2732562680497663
-3.8253352642059326,-3.57558038567792
-3.414416551589966,-3.13014866568625
-4.039473176002502,-3.5973682775875293
-3.5148282647132874,-3.1481337754044625
-4.124825716018677,-3.966356264433787
-3.660594880580902,-3.2606311239585954
-3.344262719154358,-3.1906092750772377
-3.1668463349342346,-2.671300147547109
-4.1124608516693115,-3.799041940358289
-3.6201226711273193,-3.084643328547999
-3.4308419823646545,-3.049286165847138
-3.7413081526756287,-3.3634068891520466
-3.5173850059509277,-3.3029930731924164
-3.6822009086608887,-3.26262597444406
-3.8191258907318115,-3.6298041926083484
-4.146296381950378,-3.908319715054839
-3.8236746788024902,-3.285028923793137
-3.553484261035919,-3.360246208910785
-3.3144899010658264,-2.9103677317588006
-3.794300854206085,-3.2283809078808563
-2.993051290512085,-2.6452472335666926
-4.042167663574219,-3.309481630352361
-3.914528548717499,-3.3523953251032834
-3.6938626170158386,-3.408427056558912
-3.760355591773987,-3.297804866146058
-3.7147790789604187,-3.4451205805397715
-3.802266836166382,-3.441683015908698
-3.8439239859580994,-3.493663304891343
-3.765010714530945,-3.4109921917076558
-3.698331594467163,-3.332149536151779
-3.525796353816986,-3.1959383696959014
-3.827293276786804,-3.584490154837363
-3.4124756455421448,-3.157726329879194
-4.124419450759888,-3.8908810523752493
-3.700243830680847,-3.4172518599689616
-3.477333664894104,-3.1166863929488637
-3.898820459842682,-3.388036535846321
-3.4119393825531006,-3.0095115282380123
-3.418905556201935,-2.9999507155453284
-4.034602880477905,-3.504904079956106
-3.6514434218406677,-3.465275768305709
-3.7206053733825684,-3.5194651902051595
-3.403467297554016,-2.9532904434156606
-4.13689911365509,-3.574829775310999
-3.0353309512138367,-2.717225369638884
-3.8893083333969116,-3.303782664704337
-3.715032696723938,-3.5595031048981625
-3.6523098945617676,-3.2149257729327823
-4.144125580787659,-3.803060786400498
-4.277765870094299,-3.819210756052725
-3.637545585632324,-3.2134199131146013
-3.9201599955558777,-3.510628694304465
-3.4937146306037903,-3.321552796140102
-3.863062620162964,-3.406653002852635
-3.4419164061546326,-3.0507324255818102
-3.6111700534820557,-3.356080311134639
-3.459098517894745,-3.1516873928211617
-4.17026960849762,-3.7542419083579817
-4.0392186641693115,-3.8849909102580553
-3.724339544773102,-3.405873802982739
-3.3817739486694336,-2.9806049259765426
-3.852498471736908,-3.4638459620490853
-4.1445794105529785,-4.036769855833357
-3.622808516025543,-3.196372780433474
-4.369468092918396,-3.4771859558232263
-3.1227391958236694,-2.604488885592199
-4.178101062774658,-3.833527016109612
-3.33614981174469,-3.218068079906815
-3.455461323261261,-2.9859028574789597
-3.510206401348114,-3.14024085541931
-3.3712276816368103,-2.851963524853555
-3.8224332332611084,-3.4367346848138345
-3.0742154121398926,-2.6797165868082966
-3.6775445342063904,-3.1170749451860837
-3.7064834237098694,-3.3432212112445843
-3.868153929710388,-3.6511829465058017
-3.481704533100128,-3.120690551891359
-3.2835704684257507,-2.971698020685785
-3.5506969690322876,-3.245553086641689
-3.5087616443634033,-3.1286068338235893
-3.747993230819702,-3.4991919297335907
-3.5407814979553223,-3.2738017953176985
-4.147626280784607,-3.7943808556903815
-3.2280017137527466,-2.878054637196727
-3.3136232495307922,-2.9297943565636775
-4.085575461387634,-3.564637924104642
-3.5022603273391724,-3.4849148055876222
-5.904061794281006,-5.343839649922319
-3.909858286380768,-3.5424912161083193
-3.920594811439514,-3.5792350896867875
-3.5198092460632324,-3.1439535000354324
-3.2428983449935913,-2.5674319886069172
-3.494855225086212,-3.278302219331255
-3.3617751598358154,-3.211569074616574
-3.101134955883026,-2.800061474590834
-3.712876558303833,-3.4071493170300067
-3.298841118812561,-3.0258219555276837
-3.133430242538452,-2.7582662266775415
-3.7090421319007874,-3.528813393532265
-4.067475199699402,-3.703228752268158
-3.7163992524147034,-3.2160633408253285
-4.035808324813843,-3.4966421071910765
-3.6747355461120605,-3.4848222979950045
-4.112859129905701,-3.822969388902077
-3.847355842590332,-3.3585503239247196
-3.9559571743011475,-3.6348266385202668
-3.2268893122673035,-3.087621674829524
-3.9670870304107666,-3.598055171199155
-3.673615574836731,-3.162200432495109
-3.5070056319236755,-3.1648103456414924
-3.6796022057533264,-3.380243831382843
-3.615140974521637,-3.1977948845400603
-3.386338472366333,-3.077320382126967
-3.3379201889038086,-3.0918349893662644
-4.309763550758362,-3.7234980738454286
-3.8670942187309265,-3.232302434061089
-3.671550691127777,-3.4913769481699806
-3.606209397315979,-2.800549510502988
-3.3716381788253784,-3.0400562770696866
-4.02006059885025,-3.726072343314217
-3.7132328152656555,-3.41663145356066
-3.6612515449523926,-3.4995695386369223
-3.196539878845215,-3.0303416809994994
-3.7142300605773926,-3.452544964076003
-3.306857407093048,-2.89245442565676
-3.484415352344513,-3.3035960150465686
-3.4875593185424805,-3.155798637805438
-3.9692314863204956,-3.6327684561994147
-3.4686206579208374,-3.24238939197633
-3.7704917192459106,-3.508971935224924
-3.2184451818466187,-2.9519753550486096
-4.001884043216705,-3.5867348498509637
-3.5983133912086487,-3.2399282931069315
-3.707241952419281,-3.329632278692433
-3.408000886440277,-2.9750542899481234
-3.764511525630951,-3.4926223261358946
-3.286203622817993,-2.743726471740415
-3.589565694332123,-3.2985741880306003
-3.6995604634284973,-3.536358625802162
-3.651016592979431,-3.351694187162924
-3.6502614617347717,-3.3941524368328104
-3.6501890420913696,-3.2554796090635403
-3.8792672753334045,-3.393223282429969
-3.8405836820602417,-3.444964680508251
-3.9107425808906555,-3.367391324399663
-3.5597407817840576,-2.936678662413223
-3.3181450963020325,-3.177502852196773
-3.7463648319244385,-3.1311619639786143
-3.5811977982521057,-3.231653039381918
-2.9809579849243164,-2.6060614851069546
-3.747735619544983,-3.6878256611540805
-3.5977341532707214,-3.426693734916922
-3.5480785965919495,-3.2026348800807427
-3.7278687357902527,-3.356530964424944
-3.413759768009186,-3.1893539642355666
-3.9091424345970154,-3.622065498644609
-3.047362506389618,-2.283386664694165
-3.041539788246155,-2.8639299498901885
-3.1492061018943787,-2.8823511729328994
-3.653463840484619,-3.4246666202550915
-3.654947578907013,-3.306989861374995
-4.345379590988159,-3.657752530388414
-3.3559733629226685,-3.1677446620477605
-3.417027533054352,-3.2466709789466592
-3.693620026111603,-3.242092083798191
-3.6943336725234985,-3.494910471774629
-3.657155990600586,-3.4126658037342836
-3.6322150230407715,-3.50520826260741
-3.512756586074829,-3.1313369372760618
-3.5705907940864563,-3.2918672223462817
-3.4926589131355286,-3.1412269984338557
-3.593817174434662,-3.2766916890645446
-3.9445659518241882,-3.249642896639965
-3.204605996608734,-2.929770926714986
-4.248407244682312,-3.9048445153550415
-3.6642528772354126,-3.249599024145855
-3.9784786105155945,-3.4749794529085607
-3.5436596870422363,-3.1308679965520696
-3.9690228700637817,-3.5458780077407854
-3.4661755561828613,-2.9950766937182483
-2.9527421593666077,-2.612284169172938
-3.401762068271637,-3.0238157000603834
-3.2778748869895935,-2.853152257194467
-3.736827254295349,-3.499629463447437
-3.1086432933807373,-2.9623106008670113
-3.7222684621810913,-3.3890826937263836
-3.6533133387565613,-3.24338702749773
-4.007921516895294,-3.648608392479663
-3.0834657549858093,-2.973426080074196
-3.6588531136512756,-2.7945949741590934
-3.6274346709251404,-3.2612638045075246
-4.325297951698303,-3.670076616778163
-3.5406423807144165,-3.372697623715741
-3.848321557044983,-3.6974585190844884
-2.6983514428138733,-2.4633040980878564
-3.687311053276062,-3.5177395037511263
-3.721609592437744,-3.3383929924415328
-4.076597571372986,-3.5356426759076274
-3.5372164845466614,-3.1118998795365216
-3.899422287940979,-3.6251899783597814
-3.088217556476593,-2.5165672386219686
-3.8556109070777893,-3.3971130480875344
-3.7255921959877014,-3.413334151001526
-3.475994110107422,-3.020912118263546
-3.5708837509155273,-3.3211009753846703
-3.5022076964378357,-3.1985244890145776
-3.893957495689392,-3.614771159178086
-3.0395660996437073,-2.472503650120084
-3.1017345786094666,-2.3881740151530084
-3.6663525104522705,-3.231992247097175
-3.5489511489868164,-3.359676550084435
-3.738442897796631,-3.394093017292549
-3.445192337036133,-3.0270465354880405
-3.3051599860191345,-3.02902723158028
-3.4056689739227295,-3.185430485829447
-3.8082424998283386,-3.245510817275952
-3.5874192118644714,-3.061530579461753
-3.7760071754455566,-3.4907238549473223
-3.263857424259186,-3.13493180459987
-4.373674750328064,-3.953701029934537
-3.6351171731948853,-3.34697231483556
-3.848222076892853,-3.55887511571316
-3.589671313762665,-3.1913609216685046
-3.4285534024238586,-3.043193131677813
-3.5648022294044495,-3.026578743727455
-3.3411399722099304,-2.938856073826456
-3.760916292667389,-3.095663582235464
-2.9252373576164246,-2.4093074624325674
-3.966597616672516,-3.6996700249591052
-3.92974317073822,-3.495448827303099
-3.770326614379883,-3.517214151176365
-3.4050479531288147,-2.946442397490344
-3.7800601720809937,-3.4562022574866496
-3.9316874742507935,-3.2417494996329275
-3.2824572920799255,-3.1051718494220997
-3.760227918624878,-3.3335850221967407
-4.016001105308533,-3.891778724831371
-3.424065113067627,-3.278737072323298
-3.2000322341918945,-2.61963889113902
-3.8008070588111877,-3.268585235416255
-3.4255272150039673,-3.109408802153106
-3.576226770877838,-3.441282776834709
-1.8982927799224854,-1.4860452045085308
-3.584435820579529,-3.2695813114903283
-3.967197835445404,-3.399066894180055
-3.479982376098633,-3.0178351709787843
-4.107049584388733,-3.85719604450437
-3.295849084854126,-2.840290311874382
-3.5573232769966125,-2.9449031602296745
-2.3462254405021667,-2.1829039830439907
-3.884389817714691,-3.446732495131642
-3.769648253917694,-3.252553487245076
-4.153241395950317,-3.6506354519335154
-4.019713759422302,-3.663785025500532
-3.623804211616516,-3.5704567156575444
-3.6108131408691406,-3.2849063764099595
-3.8524685502052307,-3.3469949343596936
-3.768581211566925,-3.33100652289025
-3.6825451254844666,-3.08478763663677
-2.4983065128326416,-2.123275049285217
-3.755280554294586,-3.422803892157708
-3.2808215618133545,-2.6858501672574167
-3.434461772441864,-3.2041382416183737
-4.0832109451293945,-3.703623323136108
-3.9402014017105103,-3.685102934295755
-3.643232047557831,-3.4654346155425837
-3.831945538520813,-3.616208076915563
-3.994412362575531,-3.5914170442279207
-4.070721864700317,-3.5101200040352447
-3.4784015417099,-3.272738637784491
-3.733898401260376,-3.49594097624188
-3.79962557554245,-3.375494051928826
-3.511003255844116,-3.096476782257556
-3.2085145115852356,-2.8738440648275527
-3.469245672225952,-3.0882606210622443
-3.9883108139038086,-3.5545971562000664
-3.833745241165161,-3.491891544060364
-3.6310077905654907,-3.478010580577361
-3.8794907927513123,-3.618592222332987
-3.968561053276062,-3.7199494931838886
-3.6348698139190674,-3.1649903997822295
-3.250432014465332,-2.8597855518183426
-3.8644171357154846,-3.410043900643722
-3.8021609783172607,-3.5340540446529762
-3.685369610786438,-3.3142997455404357
-3.581424295902252,-3.470762937983665
-3.8189446926116943,-3.385841381161224
-3.7215704917907715,-3.316636266817515
-3.875181794166565,-3.6922366587652062
-4.085182428359985,-3.725816225372481
-3.659991681575775,-3.35690259890136
-3.3763776421546936,-2.916887807053265
-3.361729681491852,-2.8872271108952776
-3.7885866165161133,-3.485552769661032
-3.011519432067871,-2.6465058501863754
-4.015612185001373,-3.5279860589059426
-3.926952362060547,-3.566257229055199
-3.530987858772278,-3.1634060837970743
-3.8073664903640747,-3.3503096345051206
-3.9506126642227173,-3.5687036502326195
-3.503761947154999,-3.165816815579325
-3.1653905510902405,-2.641090878381061
-4.183708429336548,-3.808258048464669
-3.8588720560073853,-3.655977215380839
-3.860999584197998,-3.400468381671911
-3.415070593357086,-3.028297680860159
-3.3273841738700867,-3.1327004464345207
-4.316758155822754,-4.010947763485457
-3.5980688333511353,-3.2398627003534877
-3.705254316329956,-3.1496603682734103
-4.046074867248535,-3.564976179271562
-3.8756721019744873,-3.603539008942052
-3.3147066235542297,-2.9197276116418633
-3.796530783176422,-3.3319826200416562
-4.052558898925781,-3.725833228416808
-4.043913006782532,-3.511185653857598
-3.885794937610626,-3.474983468723786
-2.9367446899414062,-2.439082385092163
-4.038017809391022,-3.459971165854029
-3.7234262824058533,-3.0640320668847147
-3.98263818025589,-3.657187654697216
-3.5399739146232605,-3.307979832707718
-3.2880650758743286,-2.7476431691944234
-3.3787181973457336,-3.0642974641820167
-3.755764663219452,-3.3679993283483287
-3.8585237860679626,-3.704285885721804
-3.648718774318695,-3.1884569658415907
-3.5202534794807434,-3.2968437921748106
-3.5147184133529663,-3.213748030373368
-3.5776275992393494,-3.4772746945333313
-4.0066521763801575,-3.6819606040366573
-3.598373830318451,-3.163722244918349
-3.2304521203041077,-2.798422278383885
-3.5798076391220093,-3.1101646363237
-3.644533693790436,-3.2397158107700337
-3.3977125883102417,-3.158617761646782
-3.593758285045624,-3.1635699420793806
-3.809767246246338,-3.360052383771058
-4.119110584259033,-3.8179638966508747
-3.0529156923294067,-2.668369818107949
-3.952922761440277,-3.592659436704752
-3.4617559909820557,-3.3099147693442506
-3.706225097179413,-3.6187012806939483
-4.2593584060668945,-3.809912918358679
-3.4626073241233826,-3.2982595113484274
-3.2937875390052795,-3.203276343846258
-3.4154043197631836,-3.095423213563139
-4.1237828731536865,-3.859831126924921
-4.334999203681946,-3.9674892254777183
-3.345454216003418,-2.933435196023316
-3.1732925176620483,-2.7281940484518383
-3.234450876712799,-2.98037669270682
-3.0723045468330383,-2.6998836933038777
-3.905280590057373,-3.5510144531293704
-3.9512023329734802,-3.7799005319201657
-3.841373562812805,-3.2661108544286326
-4.051456928253174,-3.830846098427691
-3.6361382603645325,-3.5107736612671814
-3.107985198497772,-2.8198456565299943
-3.41881000995636,-3.0947566111143017
-3.49875807762146,-3.2188086076433535
-3.7554144263267517,-3.4139499519375165
-3.6919848918914795,-3.450165004333873
-3.4424975514411926,-2.9881570381706424
-3.8758696913719177,-3.6196299431871934
-3.2956328988075256,-3.168543613131914
-3.932893455028534,-3.6204905528796703
-3.2222099900245667,-3.0689387944044886
-3.693544328212738,-3.44889758349068
-3.9767934679985046,-3.501218579999606
-3.8052122592926025,-3.2900541219204285
-3.5889651775360107,-3.4924404641366182
-3.7079437971115112,-3.334889650453166
-3.635303795337677,-3.2916671980022265
-3.755572736263275,-3.3302479055214573
-3.581057608127594,-3.0174205368902207
-3.732792913913727,-3.5835151237515683
-3.2253206372261047,-2.9049532098156776
-3.948397397994995,-3.6600861954847894
-4.313801527023315,-3.6893918274059563
-3.6143802404403687,-3.210543400653962
-3.534504532814026,-3.2383990426569613
-3.5150910019874573,-3.2434122645839647
-3.5880342721939087,-3.3159480206352066
-3.743636667728424,-3.575651303914243
-4.166623115539551,-3.655447033028283
-3.3055847883224487,-3.1202733432585172
-3.5721402764320374,-3.146315796721541
-3.577037990093231,-3.20904610060285
-3.3206242322921753,-2.9590210356800277
-3.8363163471221924,-3.6404871409365653
-2.9047332406044006,-2.572348617355132
-2.5359598994255066,-2.1752905323347873
-3.4126341938972473,-3.2694516339889534
-3.4411840438842773,-3.024392570305562
-4.083782434463501,-3.767750715978033
-3.3710314631462097,-2.979086878858114
-3.9621596932411194,-3.312345280706473
-3.312769591808319,-3.125569624829152
-3.694616913795471,-3.191914038085855
-3.6847657561302185,-2.914091552829495
-3.3804325461387634,-2.960079163539301
-3.5724105834960938,-3.522429954885025
-3.483252704143524,-3.159890621753026
-3.4428086280822754,-3.0435009396966097
-3.5747060775756836,-3.26048659513712
-3.5783400535583496,-3.3134455406108687
-4.060969054698944,-3.8904982158245542
-3.8696457743644714,-3.4520885674489676
-3.6074557304382324,-3.260464859122625
-3.6255640387535095,-3.343725911694908
-4.077344179153442,-3.812334342297305
-3.593972623348236,-3.2025007989898646
-3.806020438671112,-3.1116874168950104
-3.7051496505737305,-3.5658044373776216
-4.092980742454529,-3.618023719085369
-3.5969426035881042,-3.2699718379867786
-3.3101380467414856,-3.178586712810874
-3.7444167137145996,-3.3815388212888635
-3.584433078765869,-3.3143312300554313
-3.4732497334480286,-3.2954683266031832
-3.160597085952759,-3.1359921587128303
-3.7854313254356384,-3.5059811395354834
-3.605868637561798,-3.310521628585079
-3.2572798132896423,-2.953215416001763
-3.1908481121063232,-2.949698241233066
-4.129721522331238,-3.8822788962539283
-3.416315019130707,-3.06510426678907
-3.8233307600021362,-3.4389457487339636
-3.4796364307403564,-3.182592224836236
-3.813271999359131,-3.446394374425162
-3.2811214327812195,-2.938253833948558
-3.553933560848236,-3.1568112916784132
-3.7265230417251587,-3.211001427677718
-3.6901817321777344,-3.2188224176803435
-3.3362271785736084,-2.8723535914776304
-3.486706554889679,-3.1770717790031764
-3.91913104057312,-3.3000089881469448
-4.100012898445129,-3.683462530136792
-3.3986504077911377,-3.160083377316587
-3.8406790494918823,-2.7808105503285763
-3.6055120825767517,-3.368285451401987
-4.065134525299072,-3.906461763463278
-3.1194313168525696,-2.991509177386191
-4.539354681968689,-4.197866000728795
-3.792558491230011,-3.319870500859942
-3.5107139945030212,-3.1903736465149835
-3.63696825504303,-3.3829514758534542
-3.5616617798805237,-3.0717864891922972
-3.919019937515259,-3.622403632816961
-3.5408859252929688,-2.904808981699812
-3.309763729572296,-2.734738605644654
-3.977326512336731,-3.6629335888981656
-3.418076992034912,-2.8361585490441468
-3.56474769115448,-3.255708990789603
-3.5206214785575867,-3.2724232448953963
-3.7148004174232483,-3.3637375633088213
-4.014176249504089,-3.7710721012078365
-3.7427092790603638,-3.3666408029862844
-3.732393264770508,-3.504405772368481
-3.6424404978752136,-3.4039400085168103
-3.5603626370429993,-3.3166871189945026
-3.8608338832855225,-3.650346576552097
-3.3478920459747314,-2.8839689974861895
-3.8736009001731873,-3.4801127686391093
-3.5024856328964233,-3.0605385625075363
-3.370629847049713,-2.9428763430634635
-3.699663817882538,-3.422657230473252
-3.533675253391266,-3.202933531684935
-3.496448338031769,-3.3409292433356907
-3.446939706802368,-2.9852223922989403
-3.3845476508140564,-3.1485731643587993
-3.1758938431739807,-2.911746744253307
-3.3046880960464478,-3.135269206405935
-4.5641279220581055,-4.143156948269966
-3.153916656970978,-2.512952830478728
-3.3794912099838257,-3.1483063775068536
-3.0968799591064453,-2.5390074749649654
-3.665450930595398,-3.393068050955944
-3.3105311393737793,-2.9874625279788227
-3.811627745628357,-3.257975854258683
-3.1644211411476135,-2.749852366953029
-3.9377999901771545,-3.365330251198734
-3.9628111720085144,-3.8451876591528817
-3.87430739402771,-3.5913124342116003
-3.2844473123550415,-2.9528693612980788
-3.626897394657135,-3.3378232079081394
-3.4808414578437805,-3.2323050687324075
-3.5427547097206116,-3.4408770002866547
-3.6069077849388123,-3.2765596176063485
-3.688413679599762,-3.2926242571231565
-3.0879546999931335,-2.623645508982935
-3.1221259236335754,-2.901086641108143
-3.4617999792099,-3.0986752422233845
-3.9001006484031677,-3.4208159391086186
-4.022209525108337,-3.77943773317092
-3.2595890760421753,-3.0828892898476754
-3.9173953533172607,-3.695240784932891
-3.6985931396484375,-3.098249691607614
-3.28720885515213,-3.0255219864617686
-3.564262807369232,-3.303763812077319
-3.5288443565368652,-3.2755041477749747
-3.8474904894828796,-3.620089558416212
-3.4999834299087524,-3.2432067759827214
-5.010254979133606,-4.745227309190182
-3.432445764541626,-2.9221112902989193
-3.5984148383140564,-3.20063187447675
-3.452027678489685,-2.9739276875440694
-3.4813427329063416,-3.318033242104532
-3.7777953147888184,-3.378728123756727
-3.4978915452957153,-3.169836281919698
-3.8264132738113403,-3.334219975775576
-4.191881775856018,-3.8257460832255425
-3.8639079928398132,-3.5689199006163497
-3.8068403601646423,-3.5102984513106774
-4.0416882038116455,-3.5382574146327923
-3.48172527551651,-3.1200170895357835
-3.7918660044670105,-3.508959376997561
-4.1675496101379395,-3.7884466917835584
-3.4967904090881348,-3.1713605282516744
-4.003414273262024,-3.719350330689496
-4.13283371925354,-3.6882464909260606
-3.861832022666931,-3.5040774829358443
-4.041229486465454,-3.588373945776172
-3.4657660722732544,-3.1180884917157554
-3.427753746509552,-3.0570470724696954
-3.497318923473358,-3.313692538544497
-3.6864505410194397,-3.284534714633609
-3.672910451889038,-3.302726299702535
-3.4933844804763794,-3.3335252258898826
-3.654043734073639,-3.2730795869165865
-3.6824012994766235,-3.1788072670446206
-3.7695429921150208,-3.4648106492162816
-4.05021870136261,-3.8037705013991463
-4.1378114223480225,-3.507444154563436
-3.843151569366455,-3.435044731378621
-3.5043448209762573,-3.2006783371737395
-3.9059956669807434,-3.3469002242736736
-4.1997294425964355,-4.013999536482287
-3.0240217447280884,-2.6198413328365895
-3.1701887249946594,-2.970179785246217
-3.5653258562088013,-3.2644398054500514
-4.2984819412231445,-3.891560553562011
-4.0045188665390015,-3.6667723738302604
-3.408125638961792,-3.1528074883261956
-3.6670873165130615,-3.107720557226981
-3.506503939628601,-3.3347819646232435
-3.6812039613723755,-3.306475426799349
-3.3776511549949646,-2.9107387761564474
-3.7114500999450684,-3.396840356703949
-3.6919421553611755,-3.3880691321195138
-3.5315308570861816,-3.319664964084758
-3.258557379245758,-2.953134013846611
-3.7437737584114075,-3.513401416071814
-3.718491315841675,-3.3015894525787473
-3.520456850528717,-3.303138039612465
-4.023778080940247,-3.7341854600020126
-3.6578466296195984,-3.328302099758658
-4.060535192489624,-3.885911268834276
-3.409136652946472,-3.224430741247551
-3.9685620069503784,-3.6888492221811258
-4.071343660354614,-3.810102931708766
-3.408771574497223,-2.814165131824448
-3.902410566806793,-3.528204687790108
-3.5946273803710938,-3.3532421921380924
-3.6024062633514404,-3.2475500410028753
-4.227095365524292,-3.883338455468685
-3.213070809841156,-2.844454333293749
-3.372821807861328,-3.0890118410913567
-3.945714235305786,-3.7442979817908877
-3.2131404876708984,-2.925669693104074
-3.8402310013771057,-3.4377649164261714
-3.696985363960266,-3.3377745031548205
-3.7230958938598633,-3.5312871675487623
-3.7255921959877014,-3.374665502427055
-3.8686257004737854,-3.3084773808231076
-4.013463735580444,-3.793428931969867
-3.4602879881858826,-3.1346387774610625
-3.5830984115600586,-3.24968624935552
-3.32951021194458,-2.9181709889838365
-3.307880997657776,-3.00434849707189
-4.050397872924805,-3.6553749467452112
-3.386935234069824,-3.351721576763629
-3.4698615074157715,-3.369883316703393
-3.669732391834259,-3.349746467624148
-3.8034912943840027,-3.617101657775326
-3.9127321243286133,-3.410254674715587
-3.6612175703048706,-3.3801915657674155
-3.663108468055725,-3.337564686576895
-3.5660398602485657,-3.1858940077040176
-3.9968270659446716,-3.45185445876805
-4.070199966430664,-3.620719168267339
-3.4021148681640625,-3.1702418107686747
-3.6045877933502197,-3.412685853739248
-4.043556332588196,-3.7738136786850225
-3.523639678955078,-2.9563980361958504
-2.755589723587036,-2.1644763938926537
-3.6013013124465942,-3.323753336630357
-4.922553777694702,-4.284325550762878
-3.7853092551231384,-3.434011199873603
-3.929421901702881,-3.5640814381778427
-3.789673089981079,-3.4798645615870862
-3.9196735620498657,-3.671145193321763
-3.6725659370422363,-3.313694967274373
-3.5153034329414368,-2.993109953235237
-3.9774369597434998,-3.531024989353407
-3.6364287734031677,-3.444211003573375
-3.132126748561859,-2.854414713759804
-3.7356231212615967,-3.4368121776750047
-3.6720224618911743,-3.2912304100639114
-3.7583269476890564,-3.386203315521308
-3.7206133604049683,-3.474932443048647
-3.44585520029068,-3.2122378601918617
-4.13339376449585,-3.9246537767925798
-3.561915099620819,-3.155276315845726
-2.626550853252411,-1.9681456723009199
-3.773791253566742,-2.9212360952831595
-3.608479857444763,-3.3124456828187534
-3.947978973388672,-3.089008105506966
-3.9249517917633057,-3.640479333420269
-3.8518205285072327,-3.4905897896459246
-3.7561511993408203,-3.568497356908811
-3.506637930870056,-3.131585395053132
-3.87053906917572,-3.4428810653685007
-3.099158763885498,-3.0553458037656887
-3.7641063928604126,-3.4836679820903176
-3.817712962627411,-3.339172111337648
-3.949591636657715,-3.6982092698350217
-3.776857376098633,-3.5466084395622772
-3.8201459646224976,-3.5813953957633484
-3.7703628540039062,-3.6183963784986846
-3.984789192676544,-3.6689819927618235
-3.529369294643402,-3.284223521136878
-3.738453209400177,-3.0348148411088554
-3.362823188304901,-3.1450645451940575
-3.3870237469673157,-3.1678337870761024
-3.787225365638733,-3.456556328270993
-3.3688763976097107,-2.839404578097767
-3.788126766681671,-3.552143272559813
-3.5578251481056213,-3.178533731249676
-3.820509135723114,-3.1491367927658627
-2.8834163546562195,-2.1307997612992517
-3.4411800503730774,-3.322390544769896
-3.754177451133728,-3.5450982625823904
-3.184181034564972,-3.0800151409714682
-4.125222206115723,-3.3081250549840653
-3.495119869709015,-2.982444768892043
-3.7247862815856934,-3.518909772281281
-3.825316846370697,-3.487728627334598
-3.0962360501289368,-2.761313704156017
-3.562414288520813,-3.343071698805447
-3.0724249482154846,-2.440239684070186
-3.3042638897895813,-2.9681450819750377
-3.774223506450653,-3.4842154652646715
-3.5214074850082397,-3.2626421135099366
-3.9672993421554565,-3.409575754004487
-3.2573189735412598,-3.030342602231917
-3.612290382385254,-3.237718108632899
-3.7015917897224426,-3.446856717417529
-3.6958658695220947,-3.2294564018939043
-4.029823303222656,-3.689256656523732
-3.6049606800079346,-3.3619349246770005
-3.9134013652801514,-3.4526729352115906
-2.4828964471817017,-1.8664895487074997
-3.945293426513672,-3.7047590772260675
-3.2638455033302307,-3.0354137253244455
-3.682123363018036,-3.475322983011417
-3.2072193026542664,-2.854711136855585
-4.070264399051666,-3.599455598569267
-3.839788854122162,-3.6078917890130464
-3.3427091240882874,-2.997148525597064
-4.079457402229309,-3.664088229121391
-3.5978108048439026,-3.433099955409185
-3.548088312149048,-3.2345388028826703
-3.9402916431427,-3.845232438619522
-4.516540169715881,-3.7202339211346
-3.647474944591522,-3.4591986613607877
-3.8939314484596252,-3.404341276300164
-3.56467741727829,-3.1162927020724203
-4.038385212421417,-3.7002585576434286
-3.913597822189331,-3.323931247908464
-3.457223892211914,-3.08410002338291
-3.8799291849136353,-3.3859216932265794
-4.070462226867676,-3.740101887989231
-3.767700731754303,-3.461818951716121
-4.33941376209259,-3.9659568800845757
-3.792267382144928,-3.4410808255299434
-4.40761125087738,-4.151787787421372
-2.8419143557548523,-2.4984293008108645
-3.4612231850624084,-3.214133994058318
-4.0175312757492065,-3.4732218132629398
-3.450792074203491,-3.253741468034435
-3.5511183738708496,-3.0986073555905933
-3.6585710048675537,-3.1375286957415285
-4.136810541152954,-3.6614358734639136
-3.504029154777527,-3.1297421412258286
-4.005779385566711,-3.1034176031995186
-3.8780428767204285,-3.331088088257913
-3.351421535015106,-2.987494933160135
-3.6052505373954773,-3.3196266109358565
-3.4478103518486023,-3.0263550323454624
-4.062283039093018,-3.7581584632484732
-3.6254666447639465,-3.3167190818965073
-2.914557099342346,-2.355503310070674
-3.8000306487083435,-3.316141378171026
-3.6410422325134277,-3.547302740426643
-3.267228603363037,-2.964078470560296
-4.169353008270264,-3.82071379847357
-3.9056036472320557,-3.150246591393372
-3.6714348196983337,-3.364479581174784
-3.4780874252319336,-3.0881485501804677
-3.7273539304733276,-3.4061754211789745
-3.6544249653816223,-3.3283529776067002
-3.1207967400550842,-2.507260352830382
-2.402029275894165,-1.8499097068350152
-3.483681797981262,-3.2316105549975593
-3.493422508239746,-3.158741490784816
-4.017304241657257,-3.618683377932846
-3.9660761952400208,-3.769402404869519
-3.8736461400985718,-3.6199128083267893
-3.710333287715912,-3.4740190920312015
-3.3786866068840027,-3.227632311822543
-3.5812052488327026,-3.197185759216201
-3.603934407234192,-3.1897861386487456
-3.576542019844055,-2.90430260869707
-3.779896080493927,-3.3673278597764176
-3.4614890217781067,-3.0945970614465708
-3.8306896686553955,-3.3706851602782755
-3.673926532268524,-3.284234241237481
-3.868165671825409,-3.5440972638136783
-3.7658326029777527,-3.6271126619147602
-4.048028528690338,-3.418098453677678
-3.554274320602417,-3.287645394651094
-3.4665839672088623,-3.172552395772933
-3.0492799282073975,-2.9228510448632403
-3.4128845930099487,-3.2386035765776877
-3.5526346564292908,-3.3157622431122915
-3.9159497022628784,-3.5937173784997256
-3.7121015191078186,-3.4046578662564
-3.726880431175232,-3.3954687494949267
-3.230786979198456,-2.951709299385007
-3.2984331250190735,-2.937730770469999
-3.9214425086975098,-3.7747734226215206
-3.8811869025230408,-3.618468315147394
-3.5642650723457336,-3.406772125548267
-4.175589680671692,-3.8546144418233443
-3.44699364900589,-3.226312172124675
-3.5757992267608643,-3.3604495325711605
-4.18317174911499,-3.2868090225503046
-3.3687928915023804,-3.316301062059562
-3.811927556991577,-3.371717206776787
-4.244676232337952,-3.980257542984492
-3.980299651622772,-3.5279009240747223
-3.72380930185318,-3.2259359569051385
-3.5957640409469604,-3.3345346169837105
-4.075043261051178,-3.442493201897556
-3.7360777854919434,-3.455067122657604
-3.5561041235923767,-3.126864062823584
-3.999667167663574,-3.670294076543862
-3.3920173048973083,-3.23588991359619
-3.5719358325004578,-3.1440794679203665
-3.706176221370697,-3.418420967588886
-3.6322245001792908,-3.3810074418213265
-3.6754873991012573,-3.1252472823819115
-3.7269572615623474,-3.416597583925758
-3.66896790266037,-3.296917889447769
-3.652176856994629,-3.2787651695412547
-3.297822952270508,-3.011612929180517
-3.492292642593384,-3.2420468351199836
-3.6014968752861023,-3.1144256748667156
-3.2943411469459534,-2.9901426450021673
-3.560928761959076,-3.1577897518806157
-3.712360918521881,-3.4643275863196488
-3.333669364452362,-3.0178285478880125
-3.874274253845215,-3.234294671224335
-3.47454971075058,-3.0569383554257876
-3.3771146535873413,-3.335755810753754
-3.5474364161491394,-3.200289087106977
-3.7568191289901733,-3.3831937371848233
-3.51904159784317,-3.2845880829857386
-3.2495198845863342,-2.7742061564303993
-3.7586334943771362,-3.5186727075820268
-3.2874730229377747,-3.158396031850373
-3.5142284631729126,-3.110825554789717
-3.709215462207794,-3.4092755382233237
-3.986840844154358,-3.6080977652828685
-3.4474802017211914,-3.213639820333357
-4.019773423671722,-3.5484965532979493
-3.7719886302948,-3.1504347605541625
-3.074217736721039,-2.5196487980755413
-3.4284563064575195,-3.0195613683827975
-3.431750476360321,-2.682811292290622
-3.710344672203064,-3.4802300344425148
-3.824948310852051,-3.373996013991836
-3.8237648010253906,-3.2813534794478025
-3.9409866333007812,-3.6569867221470176
-4.053255677223206,-3.667134615254676
-3.800932824611664,-3.334575188909228
-3.8508793115615845,-3.5478091209972833
-3.696695625782013,-3.1476089901421687
-3.9508423805236816,-3.6162300236481775
-3.5190908312797546,-3.1715810820682395
-3.892473876476288,-3.537842119915898
-3.4094929099082947,-3.0021768025566584
-3.2674779891967773,-2.8921196919205703
-3.6117542386054993,-3.2559376582489996
-3.475273549556732,-3.186163645922122
-3.654704749584198,-3.5414887080976856
-4.163344860076904,-3.6770867699354484
-3.899256408214569,-3.6233021856573084
-3.4366109371185303,-2.7491491348103305
-2.9338293075561523,-2.5758550937988103
-3.20394366979599,-2.918203554992614
-3.150227129459381,-3.1095673679154814
-3.355485737323761,-3.081229619883726
-3.6708403825759888,-3.455030915383426
-3.3287984132766724,-2.9472510712029427
-4.036296606063843,-3.7631199918343543
-4.281213998794556,-3.9635686674128956
-3.762100100517273,-3.639196872586712
-3.164995312690735,-2.8445253341878356
-3.616452395915985,-3.155825209920881
-3.8965330123901367,-3.538787122481767
-3.5234042406082153,-3.2411832888970844
-3.645456850528717,-3.3701725082896514
-3.4629619121551514,-3.3107271043192017
-2.920075237751007,-2.4995450927107434
-3.5097532868385315,-3.237431315979175
-3.019678831100464,-2.43723515146093
-3.982996344566345,-3.659124125108354
-3.4543803930282593,-3.1383183248302178
-3.465788960456848,-3.2305617334538455
-4.209361791610718,-3.5441188675850803
-4.314988851547241,-4.008297491756991
-3.686126470565796,-3.355518322613301
-3.745806872844696,-3.3839199104893645
-3.8096466064453125,-3.3980641084350998
-3.840526044368744,-3.5456421890612577
-3.996558368206024,-3.6476793357202637
-3.9124388694763184,-3.266327333602744
-3.409169316291809,-3.080628390564072
-3.093983829021454,-2.66916471312676
-3.5447240471839905,-3.260184004892065
-3.482197642326355,-3.126528749509976
-3.677878677845001,-3.5141783241056928
-3.3448023796081543,-3.0451448570697326
-3.773728609085083,-3.3708944334669657
-3.9048758149147034,-3.159902922966031
-4.063482701778412,-3.6880173424901748
-3.6129696369171143,-3.3756759067928392
-3.1363970041275024,-2.675964636998941
-3.9958982467651367,-3.4929037002342427
-3.5554457902908325,-3.3184847932858115
-3.6573585867881775,-3.4577984047535355
-3.4475974440574646,-3.0268566716994862
-3.794700264930725,-3.4508511714548886
-3.4148168563842773,-3.0993349394041694
-3.9775465726852417,-3.8777365161817876
-4.061539053916931,-3.827796747855125
-3.805810332298279,-3.4901751548340965
-3.7944375872612,-3.4657933600265918
-3.5448731780052185,-3.353697592867422
-3.645780086517334,-3.1743197491620725
-3.2436870336532593,-2.996192410899661
-3.5907944440841675,-3.2538824811245735
-3.7643818259239197,-3.5268248001172102
-3.8674089312553406,-3.4281427782845673
-3.4662857055664062,-3.115167149195073
-3.4625391960144043,-3.0286223809699746
-3.3567522168159485,-3.0032803711971336
-3.849275588989258,-3.33800696401141
-3.320195734500885,-3.1772413672358777
-3.764756143093109,-3.4803492836566536
-3.2471009492874146,-2.5280453708551556
-3.5217612981796265,-3.122427974235982
-3.514118194580078,-3.1001143176531416
-3.385231614112854,-3.242234003766897
-3.7284396290779114,-3.3147065406678458
-3.833386540412903,-3.6215069242196773
-3.76577889919281,-3.361549346384818
-3.0601590871810913,-2.7163258001998702
-4.028729796409607,-3.8426706703638063
-3.690399408340454,-3.3832940687581012
-3.3317644000053406,-2.9251260852381167
-3.554423213005066,-3.1078385552307006
-3.7280834913253784,-3.448962198895088
-3.7305402755737305,-3.277588650812714
-3.611062467098236,-3.201468959778934
-3.5746535062789917,-3.302688133279245
-4.186988830566406,-3.874826182767521
-3.0943323969841003,-2.6557431559095446
-3.5163735151290894,-2.963256598921573
-3.340798795223236,-2.9643679244083794
-3.7268494963645935,-3.382264058723443
-3.6791446208953857,-3.4618089586248177
-3.811966598033905,-3.3355989321369215
-3.4540162682533264,-3.0276997834006423
-3.7299121618270874,-3.571538503741183
-3.6676318645477295,-3.4652361718224913
-4.067977786064148,-3.371471624795376
-3.5876179933547974,-3.3132471485576733
-3.4565519094467163,-3.081890773634191
-3.5841671228408813,-3.1762533422623043
-3.810231864452362,-3.323883098211666
-3.740719258785248,-3.4037521243560054
-3.7887153029441833,-3.401443526496238
-3.4605743885040283,-3.131876488377817
-3.1691409945487976,-2.6488675913782744
-3.563003361225128,-3.270074846013341
-3.45089590549469,-3.0747490351559645
-4.157170653343201,-3.4465024761185177
-3.25312876701355,-2.915873751111527
-3.7242796421051025,-3.642920014577108
-3.38854843378067,-3.0273463248522177
-4.428936123847961,-4.200414207491597
-3.4433414340019226,-3.023853995348867
-3.5824851393699646,-3.195034993650388
-4.1061732172966,-3.707398172907227
-3.402103066444397,-2.9856405724256185
-4.019086837768555,-3.825953234881461
-3.596099019050598,-3.1663961387766704
-3.6710398197174072,-3.2993158863536816
-3.4635429978370667,-3.2728250244872092
-3.514681339263916,-3.2553310234074613
-3.229148805141449,-2.934312561443124
-3.783446252346039,-3.4511878493102315
-3.5604432225227356,-3.21480987661076
-4.086128771305084,-3.6964456298007513
-4.0868858098983765,-3.7315373477887595
-3.6727594137191772,-3.4192118113341516
-3.8582043051719666,-3.330609785734323
-3.9992562532424927,-3.7402115146110333
-3.836572229862213,-3.505078990555573
-3.262490391731262,-2.959726578642087
-4.121496915817261,-3.7047474378991474
-3.9769487977027893,-3.247141089944761
-3.3158756494522095,-2.700218429621083
-3.3002960085868835,-2.9953290741464884
-4.004885613918304,-3.66709299730675
-3.871920883655548,-3.5737354930399925
-3.0930426716804504,-2.7501280595271957
-3.7650923132896423,-3.4384855516825112
-3.9588027000427246,-3.5272658808641126
-3.903726041316986,-3.674844909383316
-4.037888050079346,-3.44235031506844
-3.7200764417648315,-3.2460235005916087
-4.117378115653992,-3.8088762918415133
-3.6248342394828796,-3.1932714235864013
-3.5707045197486877,-3.360066163421985
-3.6337976455688477,-3.545150785692984
-5.9334434270858765,-5.265448538223822
-3.3600361943244934,-3.101936797103191
-3.003168761730194,-2.466436185496376
-3.035672187805176,-2.7881844573194257
-4.3073296546936035,-3.9459819768216575
-3.9087794423103333,-3.5106990150233885
-3.4622129797935486,-3.22764108472426
-3.203739106655121,-3.0127256414239563
-3.7736316919326782,-3.4988031063932037
-3.8355740308761597,-3.4401242710576354
-3.620688319206238,-3.2111282229331928
-3.58019882440567,-3.3109455499938525
-3.6331310272216797,-3.212652658913699
-3.5228103399276733,-3.3896367499959243
-3.7458333373069763,-3.345708836565873
-3.6388416290283203,-3.3465750137920205
-3.466806471347809,-2.980086121029218
-3.4683329463005066,-3.223544778924669
-3.4575564861297607,-3.0774211932257303
-3.6091602444648743,-3.1698887647901626
-3.6055126190185547,-3.2467155736808895
-3.71079558134079,-3.3683865671874993
-3.479863464832306,-3.132789174439628
-3.763301193714142,-3.437421051519205
-3.6259257197380066,-3.058030191607502
-3.797758638858795,-3.4863371284155646
-3.566717028617859,-3.2294232608103077
-3.9757938385009766,-3.3043806481622537
-4.016230225563049,-3.539146640771022
-3.771174371242523,-3.49308559400878
-3.7247482538223267,-3.4305799268886132
-3.6565683484077454,-3.22597428931211
-3.579301595687866,-3.2311902088360474
-4.397575259208679,-4.018196072346492
-3.6331127882003784,-3.134149792805935
-4.186494588851929,-3.411049608293711
-3.302395224571228,-2.6339743599207894
-3.494597613811493,-3.16494321520388
-3.118698239326477,-2.9444349636875726
-3.5344242453575134,-3.128565833829554
-3.905432403087616,-3.41529320011032
-3.399382531642914,-2.8327477304116204
-3.7079453468322754,-3.230664282491226
-3.37030690908432,-3.1467983778806503
-3.670874238014221,-3.194965138778154
-3.704914927482605,-3.3764383847781447
-3.7450705766677856,-3.3443574891893606
-3.786815822124481,-3.3671119183593072
-3.498461127281189,-3.4030783553568957
-3.6744295358657837,-3.2419148046215667
-3.588418483734131,-3.0602204871059664
-4.117384195327759,-3.671305837537444
-3.7445228695869446,-3.523056481106003
-3.7143248915672302,-3.2271468840452036
-3.3737586736679077,-3.1237888257236257
-3.1444406509399414,-2.9885404702401086
-3.614331841468811,-3.1361701839657017
-3.1128228306770325,-3.0512209044437415
-3.878890037536621,-3.7591874800999734
-3.4415029883384705,-3.061424759993685
-3.4337539076805115,-3.261116441574257
-3.7850475311279297,-3.569125246799557
-3.5963481664657593,-3.2976072248737713
-3.4980850219726562,-3.1769628678295976
-3.2898186445236206,-3.131501972080295
-3.43319034576416,-2.9997207764810163
-3.585163116455078,-3.2362354104804996
-3.5356976985931396,-3.023224115843159
-3.5903677344322205,-3.1983747481465925
-3.6954185366630554,-3.235793375115723
-3.6150664687156677,-3.183804055189312
-3.1336129307746887,-3.0038254083587876
-3.707568883895874,-3.3544466955621064
-3.900240182876587,-3.322546964198801
-3.7762662172317505,-3.277963406093273
-2.987518787384033,-2.386927391446164
-3.5895819664001465,-3.2512442933010215
-3.812585234642029,-3.465677786582356
-3.7014454007148743,-2.9986770758205634
-3.4246622920036316,-3.080093592697335
-3.8259387016296387,-3.197731300316033
-3.5121029019355774,-3.0988595195800817
-3.6480494141578674,-3.40985968112185
-4.067750692367554,-3.5945965880101385
-3.900513768196106,-3.448268183239207
-3.679662048816681,-3.3031578858225705
-3.5727498531341553,-3.1905767832992638
-3.7148326635360718,-3.2060976155134218
-4.014730751514435,-3.6134268953125224
-4.1312419176101685,-3.041185100245627
-3.709961175918579,-3.5715439730141902
-3.62663471698761,-3.3846209289411617
-3.6139811873435974,-3.162046928623599
-3.7130765318870544,-3.384555833361985
-4.045862376689911,-3.5804383868274576
-3.4483468532562256,-3.2761021295377377
-3.4182214736938477,-2.9621806262434367
-3.29408997297287,-2.9254110737005714
-3.329188287258148,-2.89974480335937
-3.8475018739700317,-3.093079333197873
-3.3155323266983032,-3.0880171617264893
-4.052655100822449,-3.7388643577599923
-3.5947866439819336,-3.266551549339671
-3.645491302013397,-3.293370450820929
-3.8754064440727234,-3.6227250447986523
-3.5946988463401794,-3.3337652738407666
-3.8080822229385376,-3.5912275816680785
-3.7202582359313965,-3.399030895187131
-3.4175179600715637,-3.0707605401636493
-3.4820488691329956,-2.898565761387281
-3.862777054309845,-3.309689967359055
-3.5122087001800537,-3.2046363580943407
-3.4482765197753906,-3.0323004212716294
-3.4902111887931824,-3.130935227668555
-3.816829741001129,-3.339134905008049
-3.328615665435791,-3.0500710242474205
-3.9937589168548584,-3.661759290126572
-3.5024622678756714,-3.22829248449694
-3.33346164226532,-2.80576963655561
-3.9850046038627625,-3.8133301730337954
-4.198911190032959,-3.7992078967141985
-3.9643999338150024,-3.7083587896621975
-3.831214189529419,-3.5729179572433267
-3.7484283447265625,-3.4837627039573063
-3.131390392780304,-2.8995011261184844
-3.7212549448013306,-3.244256558118748
-4.594250202178955,-4.398251996647192
-3.771040380001068,-3.3952546435717905
-3.567454516887665,-3.231467495900386
-4.13100004196167,-3.7869959107549604
-3.4361748695373535,-3.111486461447159
-3.6264528632164,-3.366611976153477
-3.248110830783844,-2.8270573723622663
-3.430822491645813,-2.969656520837546
-3.6338176131248474,-3.3407864117247663
-3.370054304599762,-3.2261352542293396
-3.8316251635551453,-3.6314705066993973
-3.507105529308319,-3.2619459252693432
-3.5526903867721558,-3.367463794100685
-3.9136394262313843,-3.554883868598361
-3.811658203601837,-3.4593789917870863
-3.3143004179000854,-2.917697940887239
-3.5093636512756348,-3.2637031418565714
-3.6663898825645447,-3.126084336341035
-3.8912601470947266,-3.574273586369055
-3.7071632742881775,-3.0901036840225595
-3.3975496888160706,-3.1349168690145603
-3.079996883869171,-2.8319718995956698
-3.352884292602539,-3.113404337748365
-3.2157296538352966,-2.9167909060134534
-4.086598515510559,-3.416278552056715
-3.7773537635803223,-3.4394288043085184
-3.9155306816101074,-3.3602001738737424
-3.326352596282959,-3.206542930026468
-3.324191153049469,-3.1410284291217936
-4.080911338329315,-3.60088666363327
-3.6509511470794678,-3.462402327264812
-3.4348326921463013,-3.0239448596567153
-3.6481881141662598,-3.329357899882591
-3.7603965401649475,-3.0876164551311134
-3.499430239200592,-3.270117539403805
-3.511968433856964,-3.3433358739581402
-3.635948121547699,-3.2908253806234673
-3.7175565361976624,-3.507775798565562
-3.8942644596099854,-3.4554247270876144
-3.907472789287567,-3.4808604255507625
-3.4587098360061646,-3.282099461767395
-4.551223993301392,-4.148256292374654
-3.6340620517730713,-3.376705619731747
-3.5657159090042114,-3.230840401002551
-3.851129114627838,-3.5244788950880217
-3.8086556792259216,-3.4365677755965973
-4.070792198181152,-3.129476873104521
-3.4886924028396606,-3.293097768231687
-3.888061225414276,-3.3775589118941576
-3.4990386366844177,-3.1196312798470403
-3.7709083557128906,-3.3762054326643938
-3.3657658100128174,-2.971154047655465
-2.9951598048210144,-2.677014113193831
-3.679516851902008,-3.249948544982242
-3.6521650552749634,-3.4457098845315315
-3.9659565687179565,-3.700998353474113
-3.647177815437317,-3.4630706491474923
-3.4542943239212036,-3.1749883187463595
-4.264864683151245,-3.818095399091591
-3.964889705181122,-3.5001791060294383
-3.635463297367096,-3.247024269044086
-3.688698410987854,-3.3515434641330413
-4.330531597137451,-4.0667753762385095
-4.086923718452454,-3.5002772288207464
-4.107477426528931,-3.6490634176116705
-3.045042037963867,-2.5932102323730244
-3.5433789491653442,-3.389995127521252
-3.359699010848999,-3.104329076245844
-4.152515769004822,-3.8190948892103873
-3.7292102575302124,-3.2386186119855123
-3.5498790740966797,-3.167952286973517
-3.897229790687561,-3.4350986324005626
-3.9695539474487305,-3.6782432172283377
-3.2454586029052734,-2.6236326418716245
-3.846847653388977,-3.5328208942680073
-3.3166943788528442,-3.0687167382334706
-3.244600474834442,-2.8966116376840967
-4.416566967964172,-3.979058273582845
-3.8468363285064697,-3.5841765455358643
-3.0613555312156677,-2.476287416039212
-3.9049909710884094,-3.0880739452215162
-3.7927221059799194,-3.5619017691453507
-3.5302790999412537,-3.1814231218381317
-3.5705840587615967,-3.317821522395207
-3.4150630831718445,-3.133050489636419
-3.698915123939514,-3.21009132113244
-3.5210596919059753,-3.13240959289461
-3.216586410999298,-2.6847986705241436
-3.909933865070343,-3.628261865620851
-3.3137335181236267,-2.864873697372624
-3.5501192808151245,-3.1376819548818493
-4.00532066822052,-3.729238298183687
-3.953099548816681,-3.620892713608179
-4.1805936098098755,-3.51221705545107
-3.7492915391921997,-3.4380955503414183
-3.555791735649109,-3.1716489903690235
-3.84604150056839,-3.587734183254444
-3.4384697675704956,-2.8946087391847164
-4.386270046234131,-4.211638518880443
-3.872632384300232,-3.54243800108162
-3.8832873106002808,-3.4457216208545423
-3.503723442554474,-3.1201805504474516
-3.5554956793785095,-3.1534437568500358
-2.967603921890259,-2.607243304673673
-3.6452146768569946,-3.5084483517161544
-3.807330310344696,-3.2581654202785146
-3.878415107727051,-3.3802361053334904
-4.538831472396851,-4.2148737964941665
-3.6558757424354553,-3.2480468601808123
-3.6616368293762207,-3.559922413318884
-3.617180645465851,-3.4363648697459954
-3.1363653540611267,-2.659895020529715
-3.7690566182136536,-3.296551442515763
-3.9400328993797302,-3.3352930464976733
-3.4801197052001953,-3.1824571698295983
-3.854031503200531,-3.654500918656051
-3.472223460674286,-3.0620775366700297
-3.5491305589675903,-3.359139191271545
-4.003961443901062,-3.8215449051887744
-3.5151320099830627,-2.8784703566311407
-3.8616142868995667,-3.5347992801222095
-2.879249691963196,-2.183242311235233
-2.798618793487549,-2.2818742011776445
-3.8600590229034424,-3.52450115168182
-3.3126187920570374,-3.1235141682140632
-3.851308226585388,-3.3391694731162396
-3.8316794633865356,-3.400948568870813
-2.7431154251098633,-2.442502264913546
-3.8097673654556274,-3.2607808264745137
-3.9084076285362244,-3.3429148181002994
-4.169868469238281,-3.843332975043089
-4.1479575634002686,-3.8805003085390455
-3.6976484060287476,-3.373762884240876
-3.896951973438263,-3.494279610159725
-3.3548980951309204,-3.1958325090936053
-3.807238757610321,-3.470897434406844
-3.4656723141670227,-2.8643078603025063
-3.8902341723442078,-3.427164778918241
-3.5980976223945618,-3.154244444601646
-3.565696597099304,-3.312097532718766
-3.242791473865509,-2.7577805185433766
-3.850505530834198,-3.468456250771197
-3.751651406288147,-3.4576575681623223
-3.8155869245529175,-3.581640025457963
-3.3624760508537292,-3.18441040722715
-3.7046918869018555,-3.364267773611486
-3.4043412804603577,-3.119003473466039
-3.896602690219879,-3.672712095066169
-4.008633852005005,-3.5412434509729884
-2.7803425788879395,-2.290435782435527
-4.063715696334839,-3.577595962958171
-3.9380694031715393,-3.5881370756665745
-2.984723746776581,-2.5019283641837124
-3.9633456468582153,-3.770579711102626
-3.540843188762665,-3.362016187991641
-3.5850427746772766,-3.194808533615162
-3.5501896739006042,-3.466103357519656
-3.782209873199463,-3.3742847372725677
-3.5264408588409424,-3.1542906717840022
-3.46415376663208,-3.2848932352395797
-3.737444221973419,-3.607677185274405
-3.8115631341934204,-3.609349048243482
-3.81245619058609,-3.528651317181637
-4.075686395168304,-3.630662968093071
-3.4488290548324585,-3.017900186879019
-3.3484010696411133,-2.9239663630092956
-3.087949812412262,-2.829027164121923
-3.526149332523346,-3.2422018797392282
-3.553896188735962,-3.3151819075223963
-3.747157573699951,-3.448432969156322
-3.653672993183136,-3.461752708223869
-4.015057802200317,-3.7440898085401817
-3.9816755056381226,-3.5079818631627995
-3.6438968181610107,-3.1179356601391883
-4.031043469905853,-3.6696836506432775
-3.418363034725189,-3.260500426900359
-3.423776090145111,-2.9930095494589763
-3.6612704396247864,-3.393051641927055
-3.605063259601593,-3.284365660330549
-3.3257449865341187,-2.731485841122505
-3.1038469076156616,-2.6560976837912023
-3.409406006336212,-3.064734503721108
-3.490925371646881,-3.1685311770528584
-3.4135660529136658,-3.119948362286918
-3.6563251614570618,-3.4336533627554546
-3.5903148651123047,-3.2383554222940263
-3.5798001885414124,-3.3097753102891194
-3.8043299317359924,-3.5147497693992267
-4.121240019798279,-3.7816886626652324
-3.551508665084839,-3.2952776445921383
-3.553555428981781,-3.2467272228928445
-3.5068946480751038,-3.1892125104821027
-3.6258018612861633,-3.226468615383721
-4.3276084661483765,-4.003311214118135
-3.5423845648765564,-3.2727723258716996
-3.755726456642151,-3.5506141700792426
-3.9336907267570496,-3.5048957119063515
-3.9946796894073486,-3.66488642442942
-3.371377170085907,-3.3082313937218886
-3.7309499382972717,-2.7887088220144642
-3.4581134915351868,-3.3522999901406827
-2.3512386083602905,-1.789137722616199
-3.537395656108856,-3.1609502370145015
-4.085710167884827,-3.3212571145557495
-3.1902478337287903,-3.0198435806551314
-3.8866162300109863,-3.5379363941953383
-3.5806328654289246,-3.1485650611116442
-3.7394667863845825,-3.495852259245166
-3.0078225135803223,-2.6737861217104197
-3.9399604201316833,-3.6525068084385834
-3.4107871651649475,-3.000247725009751
-3.689450681209564,-3.190470903006764
-3.5275492668151855,-3.3533246984711007
-3.455014228820801,-3.168544094525413
-3.892905354499817,-3.650128601262138
-3.882181227207184,-3.5403023169000853
-3.818652033805847,-3.1714548515606062
-3.948742151260376,-3.5040540787352024
-3.326020836830139,-2.9159908815643085
-3.35811448097229,-3.028732098020516
-3.6209973096847534,-3.4198555809535374
-3.8251006603240967,-3.684405310569132
-3.8834822177886963,-3.53810041025819
-3.417872190475464,-3.0618217261276692
-3.7596884965896606,-3.2729341719086196
-3.5942028164863586,-3.3187358661644857
-3.5972719192504883,-3.2967567737959875
-3.568729281425476,-3.1086468592709826
-3.8545647263526917,-3.4862794381448023
-4.205072641372681,-3.8574886374370467
-3.0786256790161133,-2.371475521896695
-2.997946321964264,-2.648565011768435
-3.501257836818695,-3.2457372978135774
-3.52863472700119,-3.149173276920414
-4.137912154197693,-3.4154224552093533
-3.298348128795624,-3.026001005555341
-3.873803496360779,-3.384286873239714
-3.6654773354530334,-3.2623050377561094
-3.9814212918281555,-3.634897503586466
-3.7575408220291138,-3.289842150644691
-3.8830389380455017,-3.3753114462867306
-3.6768324971199036,-3.363769509261552
-3.655746281147003,-3.2086457582373544
-3.8317158222198486,-3.3553886751284905
-3.5628133416175842,-3.367648561495828
-3.6138581037521362,-3.3424825949844776
-3.582371711730957,-3.1031339518441836
-3.6309931874275208,-3.1643097117431482
-4.019645094871521,-3.593877111139301
-3.8268433213233948,-3.5760915466325094
-3.7980347871780396,-3.3769723924663153
-3.742283582687378,-3.361376482329662
-3.2925681471824646,-2.8797023418453955
-4.058954477310181,-3.44471976736933
-4.239812970161438,-3.9420824076595875
-3.6368072628974915,-3.066445301177968
-3.5952202677726746,-3.445272927736406
-4.227679491043091,-3.9173488400740553
-4.04742169380188,-3.720745077984578
-3.8692458271980286,-3.5013713594937657
-3.860850691795349,-3.6149223271874438
-4.102828025817871,-3.329525049732479
-3.1809916496276855,-2.7789402450718748
-3.4718052744865417,-3.308962062013151
-3.669273018836975,-3.353328967004824
-3.449205756187439,-2.951936895947368
-3.6993899941444397,-3.5087883410743483
-3.7970783710479736,-3.459183482366092
-3.6120195388793945,-3.3057756030202348
-3.9836685061454773,-3.6699112068668556
-3.6193089485168457,-3.394230099507742
-3.4056485891342163,-3.267656107106366
-3.758912980556488,-3.524850897327472
-3.718336284160614,-3.0970897602294123
-3.9385430812835693,-3.763021969117179
-4.091085433959961,-3.4249989431073145
-3.762499749660492,-3.302671014042639
-3.55274099111557,-3.254610584919958
-4.175703287124634,-3.9467303719758906
-3.6192427277565002,-3.2994106364988167
-3.3927210569381714,-3.0711462124775295
-3.5451793670654297,-3.288212529653073
-3.65056574344635,-3.4577569489432305
-3.516621232032776,-3.2508473434340197
-3.3351638317108154,-3.281597138403869
-3.660094201564789,-3.2484330716009127
-3.473494052886963,-3.0500164673263828
-3.492699682712555,-2.8529727503823508
-3.882457971572876,-3.3694624653846588
-3.5329471826553345,-3.052481652309047
-3.697732627391815,-3.155702419712754
-3.1836066842079163,-2.9123273200537563
-3.6058520078659058,-3.3309269288647525
-3.4986445903778076,-3.371933269042844
-3.2880051136016846,-2.9109881386586647
-4.4106587171554565,-3.8631856065616303
-3.611431062221527,-3.2601301233925506
-3.7387272119522095,-3.1245854343502204
-3.2238349318504333,-2.9798991419422363
-3.5478562712669373,-3.4664538809612533
-3.467847764492035,-2.89223646485003
-3.6440045833587646,-3.2714383215647964
-3.9621235728263855,-3.5550077325880083
-3.862291693687439,-3.3949532956050756
-3.791489839553833,-3.4767567641592234
-3.5500869154930115,-3.1987812466943506
-4.168727874755859,-4.058689146196691
-3.477825403213501,-3.2891249666501503
-3.3898592591285706,-3.0107014612343557
-3.6648157835006714,-3.2630245550526262
-3.225126087665558,-2.874245600534674
-3.3129501342773438,-3.23778249463268
-3.4910033345222473,-3.1311330625393916
-3.1740018129348755,-2.8066673356914427
-3.59047132730484,-3.2239139240738925
-3.510178327560425,-2.996721221487014
-3.79278028011322,-3.568151467350856
-2.62588232755661,-2.1629495759993596
-3.439116358757019,-3.027237472152175
-3.739873170852661,-3.461097517085912
-3.6665542125701904,-3.323238864452369
-3.8602216243743896,-3.297121240607839
-3.7999019026756287,-3.574717749823801
-3.733115792274475,-3.6514783125630816
-3.7173168659210205,-3.474172655728903
-3.9786888360977173,-3.625166601133163
-2.839571475982666,-2.3379655513617257
-4.164113640785217,-3.569215005315349
-3.5044649243354797,-3.2135622792195586
-3.1215845346450806,-2.738721855755156
-3.5053004026412964,-3.105193134037542
-3.414348006248474,-3.2207150291011595
-3.5891138911247253,-3.143892072602489
-3.678338646888733,-3.281954278130432
-3.8692397475242615,-3.2521805976563565
-3.407858729362488,-3.10897876919332
-3.7348825931549072,-3.49755258907631
-3.3124701976776123,-3.080802447062445
-3.9781917333602905,-3.7687348719579106
-3.787563920021057,-3.382184489135261
-3.3720449805259705,-3.1704619708056483
-4.057089805603027,-3.7651440882246323
-2.649811804294586,-2.173831240674903
-3.719930410385132,-3.1901526452290967
-3.354518175125122,-3.1948685528635403
-3.757896900177002,-3.56759047388261
-4.270336866378784,-3.771235650412137
-3.499180018901825,-3.295252340095281
-3.5539870262145996,-3.3607094220027482
-3.5148327350616455,-3.256871269864673
-3.5957508087158203,-3.074746655863528
-3.9230297207832336,-3.689188682878604
-3.9858094453811646,-3.4367983116184115
-3.5152772665023804,-3.3089768428413575
-3.63113135099411,-3.1755144710036225
-3.5989890694618225,-3.234946257306691
-2.8651497960090637,-2.6056812271649634
-3.7209362983703613,-3.3520629485679567
-3.4141761660575867,-3.3912840444230143
-3.5270044803619385,-3.069005977732838
-3.412013828754425,-3.1038138267185986
-3.468318223953247,-3.0859673199610707
-3.812989056110382,-3.4719744136260102
-3.858224034309387,-3.6133957338299636
-3.6350499391555786,-3.4071781994689077
-3.905762493610382,-3.184274728788947
-3.530128300189972,-3.31970235009107
-3.4791280031204224,-3.1046468564983005
-3.412249505519867,-3.2385013896578236
-4.654343485832214,-4.0794024484395965
-3.905555546283722,-3.226126695335382
-3.046335995197296,-2.5476691794120496
-3.4504776000976562,-3.0853509717033227
-3.2737701535224915,-2.5906529476507196
-3.3405314683914185,-2.9217078837930184
-3.3255046606063843,-2.6008887992782705
-3.6935797929763794,-3.700582008782195
-3.5184372663497925,-3.162825590141761
-4.017462253570557,-3.678148753314832
-3.6932555437088013,-3.4216544765829697
-3.8386436700820923,-3.46831821524948
-4.134734630584717,-3.383484865162155
-3.5360395312309265,-3.2463436921777453
-3.769774913787842,-3.3893014706842775
-3.1962599754333496,-2.7769310159367
-3.14042866230011,-2.7917773313965695
-3.9365971088409424,-3.5781468985075335
-3.681406855583191,-3.1458041737401587
-3.736808121204376,-3.4707141874590093
-4.175916433334351,-3.345277752428992
-3.436719834804535,-3.009498077231258
-3.857915699481964,-3.4965823498555424
-3.2580957412719727,-2.9037371152973845
-3.7195037603378296,-3.382005434409586
-3.6260842084884644,-3.3262746593860144
-3.6475231647491455,-3.270687165893585
-3.6667181253433228,-3.3243708758483033
-3.2686071395874023,-2.7972872429413917
-4.039667963981628,-3.7957789784478795
-3.853927493095398,-3.573688516481768
-3.360941231250763,-3.0873055729606516
-3.350435733795166,-3.075926354563801
-3.7196667790412903,-3.457049592239035
-3.978215217590332,-3.6425065387345352
-3.6002391576766968,-3.357087866019462
-3.9445082545280457,-3.543526689206431
-3.678362488746643,-3.463541954274657
-3.463504195213318,-3.294451737189086
-3.626999020576477,-3.387578529621596
-3.407621443271637,-2.694661151618703
-3.7242998480796814,-3.126382391165157
-3.4824565649032593,-3.265404187719454
-4.550169348716736,-4.002550063550041
-3.263400971889496,-2.9792525836889343
-3.7588083148002625,-3.3565619447803434
-2.950044333934784,-2.6418869613012093
-3.083971381187439,-2.787125620753431
-3.922923505306244,-3.5251513201686984
-3.1940285563468933,-2.6360090367068603
-3.0329549908638,-2.7679183591568393
-3.731235146522522,-3.2826671730588215
-3.588598608970642,-3.265144094284648
-3.3979415893554688,-3.1539256793113792
-3.706599771976471,-3.4366469382205396
-3.2447688579559326,-3.1298011079429706
-3.9538865089416504,-3.704224560990192
-3.8919202089309692,-3.5471957196081347
-3.7575857043266296,-3.3928884984591288
-3.8396464586257935,-3.6325500453989044
-3.8559499979019165,-3.4583473218932954
-4.315861821174622,-3.660902007186351
-3.3454558849334717,-3.0471398878838185
-3.9581257700920105,-3.784178709952789
-3.794759750366211,-3.4295551789848044
-3.8626968264579773,-3.3212940967520628
-3.7108744978904724,-3.457863048355836
-3.591985523700714,-3.14212847549797
-3.710789442062378,-3.127670596272846
-3.7565558552742004,-3.4361223843815614
-3.361732304096222,-3.106823180543251
-3.4985066056251526,-3.2471859603773154
-3.719947040081024,-3.373925453547182
-3.681288182735443,-3.4444301641854578
-3.7022750973701477,-3.2201929350029794
-3.4745845794677734,-3.2163706295486785
-4.121327996253967,-3.6608512039558825
-3.5632556080818176,-3.0664177552451237
-3.5167439579963684,-3.3033458793213963
-3.3550198078155518,-3.034735231818005
-3.607908070087433,-3.079452299497229
-3.761912703514099,-3.1827046380874005
-3.6505715250968933,-3.5178656785704097
-3.7195271253585815,-3.42552880435683
-3.3602017164230347,-3.0106732756900434
-3.2832658290863037,-2.9334964986368868
-3.608729064464569,-3.251138440634612
-3.314318299293518,-2.9708478777428504
-3.6038900017738342,-3.171100873192957
-3.5657050013542175,-3.2941789955298852
-3.1625568866729736,-2.889160812289878
-3.5363632440567017,-3.084108578908182
-3.2721266746520996,-2.927408419176716
-3.784677743911743,-3.516741313002052
-3.316115915775299,-3.1335621138049494
-3.581257939338684,-3.2191075790169927
-3.8905652165412903,-3.4131188106247
-3.4007104635238647,-3.0032405226273724
-2.8879573941230774,-2.494560910643567
-3.760456144809723,-3.372955069212923
-3.861118793487549,-3.5345146514799928
-3.2697002291679382,-3.007631619340141
-3.1937997341156006,-3.0563089636725476
-3.6185842156410217,-3.30349086471304
-3.8666953444480896,-3.684736706611503
-4.235900163650513,-3.568580825861314
-3.410037040710449,-3.1260645800598765
-3.451391279697418,-3.1923111053726614
-4.013933897018433,-3.665137731866713
-3.8503174781799316,-3.4971296259860654
-3.7496331334114075,-3.5597551016919087
-3.4976608753204346,-3.240166422884004
-3.7920881509780884,-3.5303018565987765
-3.33245849609375,-3.059733880950648
-3.851287007331848,-3.5060491543457917
-3.367445707321167,-3.139157568135494
-3.3840755820274353,-3.3103010710637863
-3.38485324382782,-2.9842290436606804
-3.4285184741020203,-3.0229620670731214
-3.705726385116577,-3.5358230729115703
-3.231181025505066,-2.77848883144647
-3.8269394636154175,-3.64004091364469
-3.4919415712356567,-3.124195344832644
-3.814620018005371,-3.6016819719393807
-3.214309513568878,-2.936942172503669
-3.2988316416740417,-2.8908877744695114
-3.7561888098716736,-3.41489360719694
-3.1642986536026,-2.8930916435352634
-3.411711037158966,-3.030171422677229
-3.5749343037605286,-3.189091001449808
-3.536859095096588,-3.016569644237232
-3.28243625164032,-2.7761899798593594
-3.9953949451446533,-3.7512483388029434
-3.60321706533432,-3.331431394604103
-3.4729851484298706,-3.214670446183827
-3.9265717267990112,-3.674262029820927
-3.692236602306366,-3.394309740702435
-3.392800211906433,-2.8231314973548645
-3.6420556902885437,-3.2408312128724885
-3.921798288822174,-3.6110327593667604
-3.5719547867774963,-3.2440286259534683
-3.582144796848297,-3.2120366185301337
-2.9724081158638,-2.6349806566305416
-3.489297389984131,-3.321829324587103
-3.536133646965027,-3.267856342478047
-3.8119465708732605,-3.5856295220728183
-3.6972902417182922,-3.3812370080074365
-3.7335792183876038,-3.521980762941318
-3.541605293750763,-3.041905676883846
-3.429896652698517,-3.141518101670591
-4.445098042488098,-4.176673824221953
-3.7525410652160645,-3.43187020781335
-3.495613992214203,-3.057410901550091
-3.4521379470825195,-3.218395515446299
-3.447565257549286,-3.254606020733845
-4.439157724380493,-3.7240762513187295
-2.9779512882232666,-2.737862346158102
-3.2917537093162537,-2.875456339907211
-3.7083230018615723,-3.278670598779618
-3.8828993439674377,-3.584257868938751
-3.765633463859558,-3.320692087950643
-3.2952563166618347,-3.104737510141921
-3.4521541595458984,-2.765801628032066
-3.681568920612335,-3.337910653744356
-3.879691421985626,-3.5186750818991066
-3.460231065750122,-2.920119269025777
-1.9045531749725342,-1.4906838153355362
-3.5196836590766907,-2.9434284774870885
-3.663037419319153,-3.205651561440115
-3.6646295189857483,-3.4364519045815283
-3.2375213503837585,-2.9509718456723655
-4.541752815246582,-4.155372592911757
-3.7164448499679565,-3.3435190240739496
-3.544230043888092,-3.2633416851339043
-3.6329385638237,-3.465800512147434
-3.7642680406570435,-3.209530843590915
-4.20401930809021,-4.040152585505347
-3.9691792130470276,-3.651114018505527
-3.633349299430847,-3.295573899890611
-4.218269467353821,-3.5122311659448853
-3.2467435598373413,-2.8967651601079383
-3.3557432889938354,-2.941274403972505
-4.191618919372559,-3.90174098657699
-3.691171169281006,-3.415968376802706
-3.5900068879127502,-3.270422283923181
-3.6461328864097595,-3.386376135406634
-3.541930317878723,-3.179156782002885
-3.6211705803871155,-3.04353212441072
-4.05926126241684,-3.676757558593417
-3.739640533924103,-3.318119741306403
-3.5452656745910645,-3.444625657055659
-3.3843095302581787,-3.0401093730778643
-3.655547559261322,-3.2019727526137745
-4.721660017967224,-4.335170315096417
-3.3100298643112183,-3.251207139035584
-3.5986819863319397,-3.0671475550098446
-3.640891909599304,-3.291291228394078
-4.575538158416748,-4.299778923353594
-3.77498322725296,-3.183056589411974
-4.073424816131592,-3.7781839482922512
-3.5261457562446594,-3.1939995635184553
-3.829488694667816,-3.525515324287615
-4.224574089050293,-3.666917052182459
-3.545922100543976,-3.338984036066935
-3.904635429382324,-3.591857652926707
-3.705894649028778,-3.2480654592383
-3.6139020919799805,-3.212361350289426
-3.512792468070984,-3.1436009193894443
-3.5329757928848267,-3.2649166482829686
-3.5884143710136414,-3.370592339858975
-3.921304941177368,-3.560411167481695
-3.8385631442070007,-3.360929464090988
-3.526718497276306,-3.1392396113571155
-3.4562525749206543,-3.080289826541922
-3.2363739609718323,-2.5576624765846447
-3.9823248386383057,-3.8701946962307074
-3.8614615201950073,-3.436884879293881
-3.853505492210388,-3.544847280748182
-4.5277711153030396,-4.202473192880123
-3.847526252269745,-3.5511670352815825
-3.5189631581306458,-3.2177290799610363
-2.883929133415222,-2.6378710728763877
-4.523545742034912,-3.796312567541943
-4.03214567899704,-3.7024334040864946
-3.6939215064048767,-3.4879611329497697
-3.5165372490882874,-3.041133154939466
-3.8449712991714478,-3.354059284923579
-3.69543719291687,-3.510979906651605
-3.336594343185425,-3.0834069573599323
-3.5524370074272156,-3.1088643123191657
-3.74239981174469,-3.3631820422178778
-3.8236225247383118,-3.3679575924902303
-3.561859130859375,-3.361080168954199
-3.3541176319122314,-3.0730205303854707
-3.4980424642562866,-3.438929524495643
-3.779523551464081,-3.561097146225043
-3.4105077981948853,-2.7247271396995805
-3.478558659553528,-3.20476156420481
-3.5809317231178284,-3.48955084301866
-3.571126937866211,-3.2110627127770575
-3.941030263900757,-3.3386669341403707
-4.039061665534973,-3.726665472649091
-3.3383913040161133,-3.0791235145572493
-3.1417800784111023,-2.8848783676909124
-3.2252248525619507,-2.7530949566571103
-3.288462221622467,-2.8158584327688656
-3.6276103258132935,-3.4287147694142233
-3.749343991279602,-3.5037403636820525
-3.999897599220276,-3.698286552968243
-3.6766420006752014,-3.0010809314649127
-4.1787025928497314,-3.657037426721551
-3.1690534949302673,-2.7874137794816622
-3.7784194946289062,-3.374711790346474
-3.836609125137329,-3.5855468296585205
-3.516329765319824,-3.24380443702369
-3.2774763107299805,-2.998909441465493
-3.8846747875213623,-3.274732881479677
-3.77178555727005,-3.3029735042718875
-3.582667291164398,-3.251431742478692
-3.20864075422287,-2.8234991980957065
-3.689437508583069,-3.289117356964984
-3.856037735939026,-3.4504895066492307
-3.8447986245155334,-3.325301683186318
-4.37016487121582,-4.059114943260106
-3.7944940328598022,-3.5512223049942375
-3.7288509011268616,-3.2036566867180447
-3.219375431537628,-2.8211567464483616
-3.829937219619751,-3.4527189500878097
-3.720020830631256,-3.312782529472553
-3.8000935912132263,-3.5645987253170563
-3.605553984642029,-3.432352070459398
-3.771907687187195,-3.3980454851416577
-3.5563215613365173,-3.250692820620813
-3.734763979911804,-3.3620204857048113
-3.3651273250579834,-2.981078849542008
-3.310523569583893,-2.860234051922912
-3.4709667563438416,-3.0920541366744967
-4.465500116348267,-4.103409730874586
-4.950355172157288,-4.6492228449594375
-3.6753565669059753,-3.3592927518279483
-4.141089081764221,-3.7763569420411303
-4.056659936904907,-3.6054583291061557
-3.6627594232559204,-3.5357129267922396
-3.6489334106445312,-3.2160010607041665
-3.684304654598236,-3.2724137714473556
-3.710337460041046,-3.283975139964352
-4.341478228569031,-3.929337976383788
-3.791252017021179,-3.484067415677269
-3.665122389793396,-3.1764204424491265
-3.699868679046631,-3.3835075149637373
-3.534496247768402,-3.048808588164103
-3.443045496940613,-3.108050558567116
-3.6145695447921753,-3.1921345721255197
-3.5024354457855225,-3.0108839903776414
-3.7686060667037964,-3.516345542652231
-3.2287485003471375,-2.866373073420508
-3.6973846554756165,-3.441747000224259
-3.5156003832817078,-3.178654385325176
-3.509795367717743,-3.2282197749679993
-3.5938230752944946,-3.1553671280971503
-3.683828890323639,-3.235135360070944
-3.433829128742218,-3.08760070887584
-3.555857002735138,-2.9455656876207774
-3.9291809797286987,-3.615918827306008
-3.296972155570984,-2.920864814948012
-3.6938196420669556,-3.216454989294017
-3.5398022532463074,-3.3327903713924334
-3.572065055370331,-3.3629434048447258
-3.411902666091919,-3.0728910236193556
-3.372826099395752,-3.100402348199256
-3.8938172459602356,-3.603345908044883
-3.8826326727867126,-3.499873159091336
-3.7702648639678955,-3.5304822139414687
-3.6317408680915833,-3.3914055897750384
-3.5129805207252502,-3.0782418058725725
-4.288350939750671,-3.8244192455392656
-3.472582459449768,-3.1343968886218327
-3.4136930108070374,-3.045441175942952
-3.621508300304413,-3.0355117020860676
-3.619267702102661,-3.2965018856473405
-3.953110694885254,-3.6037445336952927
-3.278601348400116,-2.9672298989513166
-3.4235068559646606,-2.808120641163149
-4.068310260772705,-3.633695137304304
-5.1110944747924805,-4.767566263243793
-3.3756478428840637,-3.069418196644282
-3.4179877042770386,-2.9281746732125566
-3.7896569967269897,-3.4968459718838742
-3.493010699748993,-3.3540786123684847
-3.3826308250427246,-2.957329028611706
-3.7282629013061523,-3.2093803542345185
-3.8170631527900696,-3.5226476620710723
-3.9050652980804443,-3.4253957602948484
-3.5218781232833862,-3.0880475104274128
-3.488324999809265,-3.2303400106182454
-3.352724015712738,-3.234752688345718
-3.6090943813323975,-3.237740269863489
-3.940838575363159,-3.5546689238056834
-4.040899038314819,-3.8945975080990016
-3.585119843482971,-3.284036830025427
-3.976219952106476,-3.5558033237040085
-4.016448616981506,-3.7649681386410245
-3.50839763879776,-3.024004009738662
-3.871969521045685,-3.5914213545566613
-3.4768802523612976,-3.3860129725816863
-1.9895548522472382,-1.7058295807772776
-3.650533676147461,-3.1705923301106687
-4.338942527770996,-3.8410625404928447
-3.4084308743476868,-2.937250305243461
-3.739816129207611,-3.274898305966103
-3.872449219226837,-3.404720526004328
-3.8340461254119873,-3.4320511569856533
-3.9388539791107178,-3.359729302543401
-3.5497007369995117,-3.108134000709819
-3.8805063366889954,-3.484075023502538
-3.8673497438430786,-3.8074209877096723
-3.5893267393112183,-3.3737929432584917
-3.22237229347229,-2.6887300509315977
-4.279600024223328,-4.06179289649617
-3.6574040055274963,-3.2667241510231655
-3.9427379965782166,-3.5815177180911166
-3.524356484413147,-3.106568322078364
-3.320704996585846,-3.0433764639052403
-3.4608941674232483,-3.127813841352468
-3.034150242805481,-2.8468139639132346
-3.4384172558784485,-3.0646674778712244
-4.075434565544128,-3.5366611641612575
-3.6549593806266785,-3.559282311332193
-3.38817036151886,-3.3263683283090604
-3.7628008127212524,-3.571599200271419
-3.6911346316337585,-3.4105775234270452
-3.315963566303253,-2.935216209744916
-3.6748989820480347,-3.193162462150031
-3.3863901495933533,-2.9531035609705434
-4.016305863857269,-3.8053488628544843
-3.720643401145935,-3.3587150533404415
-3.689042866230011,-3.3750841701846044
-3.483905076980591,-3.143583973965062
-3.8847506046295166,-3.3968667926988947
-3.3148983120918274,-3.159160208840545
-3.2553147077560425,-2.6221825789552544
-2.9573358297348022,-2.7272360036077963
-4.044052481651306,-3.497259929696706
-3.8992472290992737,-3.7188706680430212
-3.335952937602997,-2.99679991402483
-3.426925837993622,-3.171132563524008
-3.4353138208389282,-3.0731193927009754
-3.6598979234695435,-3.3480642471202873
-3.9122021794319153,-3.7016005120229507
-3.317346751689911,-3.016276883323188
-3.445785343647003,-3.1517232128871013
-3.1138818860054016,-2.92759628586829
-3.4668460488319397,-3.1840891875532176
-3.94948410987854,-3.4688020287265964
-3.7960169911384583,-3.360091204801541
-3.6365256309509277,-3.172462491542455
-3.3968770503997803,-2.9938301742666855
-3.5092777013778687,-3.0196960134034163
-3.3114013075828552,-2.8245050665385842
-3.4986862540245056,-3.2879800894833897
-3.6537545323371887,-3.168310430972743
-3.670392096042633,-3.2357054547313253
-2.9041378498077393,-2.4758575013468427
-4.252670526504517,-3.7445223488986366
-3.74882173538208,-3.2108660027402434
-4.486935377120972,-3.9663004787381353
-3.9432841539382935,-2.93339703223346
-3.7478309869766235,-3.59364416354941
-3.347415566444397,-2.987876216150275
-3.8113505840301514,-3.4707166784193437
-3.4676053524017334,-3.0404277075400663
-3.5883800983428955,-3.4361226299661047
-3.2071943879127502,-2.8283755075477868
-3.511244535446167,-2.966810524019914
-3.8205989003181458,-3.320532552402046
-3.750539243221283,-3.4933540820660087
-4.089699387550354,-3.8748021101531123
-3.9672157764434814,-3.670279988760161
-3.8889002203941345,-3.4819316601664827
-3.840687394142151,-3.443572795466513
-3.5042789578437805,-3.099283435040367
-3.571520686149597,-3.3329282232770305
-3.6258749961853027,-3.407713921727269
-3.563341975212097,-3.4253406510401163
-3.785551071166992,-3.4822289566529565
-3.682956576347351,-3.354165114768614
-3.751056969165802,-3.5533840718329737
-3.5868621468544006,-3.214672055107315
-4.07621431350708,-3.7715372942680485
-3.694591462612152,-3.414187204404439
-3.8542440533638,-3.501813690153376
-3.4692263007164,-3.2160062636146134
-3.9568865299224854,-3.7096039902819506
-3.62336528301239,-3.1952066408802047
-3.6332897543907166,-3.1867205891653887
-3.459089994430542,-3.270324529389664
-3.568356156349182,-3.1630540041055033
-3.7218961119651794,-3.1649675324489146
-3.853312849998474,-3.4370760869270893
-3.527997374534607,-3.171558204970885
-3.4863297939300537,-3.2038331340377075
-3.414892852306366,-3.079574294370526
-3.5106107592582703,-3.3254356332939095
-3.5727192163467407,-3.41468694505478
-3.224738359451294,-2.785988504437742
-3.5675026774406433,-3.1318803168932825
-4.089343070983887,-3.632928425714771
-3.297379732131958,-2.981453396112583
-3.4979791045188904,-3.0546376376754214
-3.957445442676544,-3.4242362744331625
-3.6874608397483826,-3.4757891402031262
-3.625858426094055,-3.3189781096872353
-3.3846482634544373,-2.912544780692735
-3.6381251215934753,-3.3002219101647965
-3.8016873002052307,-3.519707714441969
-3.9392377138137817,-3.593925980244252
-3.7694045305252075,-3.3200815114483535
-3.887875974178314,-3.6223628629763636
-3.149469792842865,-2.689933266942262
-3.0681060552597046,-2.937019846679957
-3.5973840951919556,-3.3821372497966893
-4.305896162986755,-3.8109686448221898
-3.6884674429893494,-3.2097105693686725
-3.4937098026275635,-3.1446023281048285
-3.7422590851783752,-3.4105210245526774
-3.7227930426597595,-3.4471294663485463
-3.1296691298484802,-2.6319778640726725
-4.092557430267334,-3.729443267114852
-3.42230886220932,-3.0032401440110186
-3.381432890892029,-3.0748675520036697
-3.6356348395347595,-3.252634037922597
-3.6896973848342896,-3.4638276286390637
-3.756884455680847,-3.2783036571733764
-3.2979511618614197,-3.153329308895322
-3.549112319946289,-3.3547957296836683
-3.266026496887207,-2.814322700068804
-3.3908947706222534,-3.1619515521726345
-3.424948215484619,-3.219796650168072
-3.605150580406189,-3.3657503416482233
-3.511486768722534,-3.190359359453856
-3.8750280141830444,-3.6104698430971602
-3.8743762373924255,-3.47253460992965
-3.340127170085907,-3.0796360316108875
-3.8068973422050476,-3.4250789026756276
-3.5208300948143005,-3.062447301972323
-3.4523699283599854,-3.0234685647325024
-3.5107064247131348,-3.163746108163253
-3.028790593147278,-2.634111900112917
-3.3110241293907166,-2.931002083658512
-3.6896849274635315,-3.4770009108726874
-3.819380223751068,-3.604762291823885
-3.685827910900116,-3.2914054035766123
-3.4997870326042175,-3.2451997221864164
-2.9440035820007324,-2.505770748305682
-3.71325546503067,-3.380981426617742
-4.553504705429077,-3.9159335773144517
-3.0563750863075256,-2.620064561498132
-3.7110970616340637,-3.4678878168424574
-3.5024672746658325,-3.251050233832303
-3.5102540850639343,-3.083038570569213
-3.8506250381469727,-3.5733406714797047
-3.7494617700576782,-3.479646624493636
-3.1163885593414307,-2.7248051075656674
-3.193907678127289,-2.7473428284943324
-3.4183393716812134,-3.070572426720602
-3.8091813921928406,-3.43184856570313
-3.451436758041382,-3.1683675680382386
-3.7227543592453003,-3.0642835726476507
-3.807369589805603,-3.6362386641270725
-3.299026608467102,-2.6987056818863326
-3.6366150975227356,-3.476220634731864
-3.43556809425354,-2.86140601816499
-3.5302999019622803,-3.226575370450751
-3.7621843814849854,-3.651805361103405
-3.5691370368003845,-3.277024238879795
-3.462455987930298,-3.2011322837788034
-3.7175822854042053,-3.4311261534365953
-3.8552314043045044,-3.5663740869744287
-3.6305330991744995,-3.584942608022396
-4.925285577774048,-4.255130264219976
-3.7592315077781677,-3.512058526300806
-3.345605254173279,-3.023531638617922
-3.7875291109085083,-3.7029259042391858
-3.6098273396492004,-3.088896726557264
-4.087090611457825,-3.712717116109282
-4.771459102630615,-4.158131603731468
-3.3612682223320007,-2.7986917544485492
-3.1748253107070923,-2.970407520840308
-3.1843398213386536,-2.9993455992257907
-3.811108648777008,-3.4180975159855977
-3.8136784434318542,-3.1965117426605105
-3.7287402749061584,-3.401483315917406
-3.7048900723457336,-3.38381931822727
-3.8632301092147827,-3.4994637395320365
-3.544999122619629,-3.265032927590075
-3.5398874282836914,-3.3105278241008693
-4.183371067047119,-3.924454869036601
-3.9131168723106384,-3.521058650897943
-3.3046679496765137,-3.0963069853059304
-3.723222494125366,-3.2910198947299736
-3.503612458705902,-3.1758132073511036
-3.044006884098053,-2.825842618044161
-4.075640082359314,-3.8111490902748124
-4.70028281211853,-4.002694591565627
-3.42467999458313,-2.9265617644489814
-3.561525046825409,-3.2822146195874473
-3.6796252131462097,-3.561650529405873
-3.481308102607727,-3.1766362222921227
-3.5646270513534546,-3.199004396377148
-3.862917125225067,-3.479929439831682
-3.3992814421653748,-2.7171280335879184
-3.434997022151947,-3.20924024168748
-3.5069626569747925,-3.289356500971383
-3.8165899515151978,-3.387229922865434
-3.472064256668091,-3.049254888866785
-3.2528035044670105,-3.032021519216995
-3.482034981250763,-3.0721559514654198
-4.622069001197815,-4.273753598934366
-3.3490060567855835,-3.0059922079159596
-3.840553402900696,-3.4242083775577816
-3.5549843311309814,-3.39956310221185
-3.7102234959602356,-3.191866852846079
-3.713869869709015,-3.4522809983071454
-3.8865323662757874,-3.5151069129694594
-3.2635810375213623,-2.9983055969834047
-3.026058077812195,-2.6560004405890245
-3.646071195602417,-3.13673695179335
-3.6988893151283264,-3.2946974593507052
-4.187878131866455,-3.806989144041042
-3.526048958301544,-3.4058750053336135
-4.300418138504028,-3.9033193908450827
-3.7771206498146057,-3.3617784626287794
-3.6645970940589905,-3.523783745476927
-3.3591330647468567,-3.00302932709564
-3.826137900352478,-3.4245486165912515
-3.3487337827682495,-2.721963642404528
-3.9093295335769653,-3.346629603366896
-3.662182033061981,-3.340372321127987
-3.3515453338623047,-2.995624121038238
-3.5236416459083557,-3.105578144939901
-3.735871970653534,-3.2914535817344825
-3.88368684053421,-3.5125524671720982
-3.6107555627822876,-3.258718507010774
-3.6819154620170593,-3.3980688917592836
-3.2920491099357605,-3.0993378627776496
-3.5939326882362366,-3.2783679984920884
-2.95898574590683,-2.527317728335217
-3.907155454158783,-3.788682688438922
-3.2271279096603394,-2.6404226037820453
-3.4531306624412537,-3.0586053960141926
-4.484647989273071,-3.784900215551706
-3.953373670578003,-3.819603297502484
-3.8113370537757874,-3.363554448427816
-3.2993961572647095,-3.1143396221488704
-3.5217803716659546,-3.221724242300103
-3.5023813247680664,-3.0834948398497435
-3.399578273296356,-3.049814472418208
-3.238635301589966,-2.8411536679866605
-3.5640644431114197,-3.368817525077708
-5.389331817626953,-5.171660483601107
-3.3335967659950256,-3.0136566248304018
-3.395117163658142,-2.886835114985217
-3.5165308713912964,-3.4074630607614576
-3.720676898956299,-3.3282416447567886
-3.5874451994895935,-3.1497120403389474
-3.9366222620010376,-3.474772262209335
-3.576499104499817,-3.0900911877551684
-4.032800197601318,-3.5739212374959584
-3.6571038365364075,-3.2624105915705917
-3.7532472014427185,-3.3917408063025674
-3.935738742351532,-3.566596230287527
-3.8828129172325134,-3.5812933428591833
-3.203255295753479,-2.8296034057069845
-3.664141356945038,-3.4291844298392054
-3.7555083632469177,-3.520150364354789
-3.2345153093338013,-2.874720062165018
-3.7324175238609314,-3.443448713080281
-3.5955148935317993,-3.322942030978648
-3.491242468357086,-3.058363117715675
-3.894346058368683,-3.47361136589926
-3.5400776267051697,-3.2297013400814487
-3.58346426486969,-2.893209148337826
-3.175958037376404,-2.4973013519364566
-3.7814215421676636,-3.4892191534028187
-3.980791687965393,-3.658375688399391
-3.3437260389328003,-3.0761075675161385
-3.3563610911369324,-3.0013625273099676
-3.901483178138733,-3.6522466674644485
-3.9987616539001465,-3.6435079743756003
-3.756332278251648,-3.3421533140691775
-3.8099451065063477,-3.5188379918119246
-3.6300103068351746,-3.0686529045811097
-3.696707546710968,-2.8896365226704646
-3.806916296482086,-3.595128707632999
-3.627029299736023,-3.3798046503357546
-4.194811701774597,-3.9058194156870103
-3.49709689617157,-2.8978919543453108
-3.960496962070465,-3.592066958119343
-3.5656933784484863,-3.2067115322530118
-3.7867302894592285,-3.4215152467876435
-3.8159154057502747,-3.5508262656018603
-3.1512357592582703,-3.031535898756492
-3.4793787598609924,-3.158974241576565
-3.8609848618507385,-3.623784239151368
-3.3313554525375366,-3.1143019294039442
-3.8098522424697876,-3.5734984475608784
-3.6458930373191833,-3.2665367098775544
-3.7752453088760376,-3.25982237217831
-3.5662583708763123,-3.1833019329754326
-3.298839807510376,-2.9353244103367615
-3.5477792620658875,-3.3984131672297346
-3.4683226346969604,-2.980805131875618
-3.59336918592453,-3.3081347543271096
-4.076919734477997,-3.56240027145666
-3.889177620410919,-3.6173229562820954
-4.079505562782288,-3.687923129213679
-3.34435498714447,-3.0325603104014665
-4.041792809963226,-3.6379472861113955
-3.483698785305023,-3.2648233819245283
-3.6889479756355286,-3.223109480293331
-3.473298490047455,-3.2146658492453115
-4.117810487747192,-3.8013998974663084
-3.9950557947158813,-3.495982382524144
-3.4967822432518005,-3.2155795350321545
-3.675542891025543,-3.4190280865171894
-3.5485336780548096,-3.264308730398243
-3.989985167980194,-3.488900865451558
-4.021816253662109,-3.9042489538997183
-3.361701011657715,-3.191375194427517
-3.0113040804862976,-2.44142727047411
-4.017531633377075,-3.639295890187873
-3.6099462509155273,-3.4620048528758165
-3.396769106388092,-3.1267289638227886
-4.147983551025391,-3.315457847902874
-3.563835322856903,-3.1474707653441003
-3.3738282322883606,-2.945826565827327
-3.3213712573051453,-2.9753477871760485
-3.8068849444389343,-3.315537228144107
-3.6159867644309998,-3.275662452787108
-3.899878442287445,-3.750218380869882
-3.662900149822235,-3.237895534440929
-3.8193111419677734,-3.5035023152009894
-3.603084921836853,-3.2596666665594616
-3.822606325149536,-3.4909846087318366
-3.530129313468933,-3.061195133422551
-3.595725417137146,-3.1253728642085847
-4.017742395401001,-3.685616480302904
-4.258349299430847,-3.8262198659545565
-3.574217140674591,-3.0453507921110696
-3.4956136345863342,-3.2385990883524345
-3.411972224712372,-3.1028897176984107
-3.6581196784973145,-3.26368424777943
-3.3497360348701477,-2.995554206706158
-3.3437925577163696,-3.0543133623169405
-3.7017487287521362,-3.553867080822357
-3.273274600505829,-2.817445610660276
-3.500532865524292,-3.2897133684127087
-3.2566917538642883,-3.0417578689153615
-3.6960092186927795,-3.224759589316222
-3.5087854266166687,-3.1890282762620403
-3.5715988874435425,-3.278679581949147
-3.529197931289673,-3.286660172194468
-3.881911814212799,-3.597520322839415
-3.483630955219269,-3.1871032634916823
-4.096301317214966,-3.839492345604143
-3.592074990272522,-3.1956768205631088
-3.8594696521759033,-3.5335664919916967
-3.2984249591827393,-2.8962335224418636
-3.632078468799591,-3.343486289884055
-3.7567225098609924,-3.441813483405916
-3.9694730043411255,-3.663825510115064
-3.145716607570648,-2.8268277281629905
-3.4831759929656982,-3.1817636476877698
-3.4942285418510437,-3.105587714909882
-3.5440045595169067,-3.1991215164119713
-3.0872544050216675,-2.4714676939465625
-3.4447656869888306,-3.202289365674415
-3.7707887291908264,-3.3101460668830285
-3.057341158390045,-2.696029850512611
-3.314654052257538,-2.8947618308856256
-3.7259113788604736,-3.3128660115503465
-3.4372715950012207,-3.236015392189748
-3.2757349014282227,-2.8984417367671838
-2.8993082642555237,-2.368629017641958
-3.8771079778671265,-3.3981868731802165
-3.6662057042121887,-3.307771418292559
-3.6100229024887085,-3.419982438265969
-4.798120975494385,-4.599879266706078
-3.381830871105194,-3.049364082856162
-3.265618681907654,-3.0021197585342927
-3.5229325890541077,-3.4148623754154768
-3.7935452461242676,-2.9393751187127832
-3.761148691177368,-3.403122902450034
-3.6436662673950195,-3.293652333528789
-3.2396917939186096,-3.096493510310717
-3.57255619764328,-3.35890767869527
-3.704040229320526,-3.435736680830883
-3.6257686018943787,-3.419828435267224
-3.568376302719116,-3.4476399646144897
-4.222269415855408,-4.024272434776449
-3.567105293273926,-3.417710549189854
-3.899274706840515,-3.693144143466654
-3.196111023426056,-2.7587709171999
-3.404839873313904,-3.1178504997791827
-3.135250151157379,-2.9332139069812655
-3.476421058177948,-3.188747851279958
-3.5936874747276306,-2.9513084879283356
-3.8627896308898926,-3.424265164586248
-3.64360773563385,-3.2995233957740027
-3.775091528892517,-3.6782463016138482
-3.1187844276428223,-2.6986787279471476
-3.8564233779907227,-3.3338311086045107
-3.3986812829971313,-2.860040738745243
-3.619053542613983,-3.1301219026961618
-3.9241248965263367,-3.6054979281030834
-3.5352675318717957,-3.041852676169144
-3.8781039714813232,-3.8510134065634545
-3.691568434238434,-3.4591090239602122
-3.8932533860206604,-3.351610209979415
-4.12432336807251,-3.7255892759817266
-4.148710608482361,-3.7143740410008763
-3.762469530105591,-3.505974040079897
-3.3489728569984436,-3.107707256000761
-2.5485321283340454,-1.8827548609603364
-3.350604474544525,-3.281962587185447
-3.9106462597846985,-3.6904354024221324
-3.775085210800171,-3.5025200243217793
-3.5816981196403503,-3.417062330439315
-3.7209624648094177,-3.1449144671914118
-3.941412329673767,-3.642695820030028
-3.852743625640869,-3.668567671646528
-4.0382813811302185,-3.7117030734331586
-3.7715771198272705,-3.37080431962691
-3.202834129333496,-2.678765335437364
-3.4332159757614136,-2.8373606204811574
-3.4987956881523132,-2.8257856508101384
-3.78142911195755,-3.668954947442525
-4.142282009124756,-3.643782869210102
-3.7352630496025085,-3.2757227837576406
-3.6859960556030273,-3.2398736825836045
-3.629608392715454,-3.4186958973117076
-3.153558135032654,-2.92068739848079
-3.300299823284149,-3.098730133241068
-3.542652726173401,-3.22055387477277
-4.64016056060791,-4.353421223788116
-4.044103145599365,-3.85339617498125
-3.791645586490631,-3.392644855518959
-3.74640154838562,-3.386243780509853
-3.7315181493759155,-3.3462038196733515
-3.462503671646118,-3.2111515964102177
-3.440288484096527,-3.1836987197351063
-3.6963871121406555,-3.277515193825794
-3.7717599272727966,-3.5655810392670766
-3.6494659185409546,-3.461256730000829
-3.7839563488960266,-3.3388802412568666
-3.24335914850235,-2.842369987416978
-3.6363091468811035,-3.4952859969383594
-4.275723576545715,-4.018575681274289
-3.4769466519355774,-2.9062838056231164
-3.656239092350006,-3.43031263007744
-2.818118989467621,-2.483633956610856
-3.348061501979828,-3.1926424617984854
-3.6525840163230896,-3.135269206405935
-3.7457558512687683,-3.4552333219256073
-3.4888943433761597,-3.1937292136672064
-3.5321892499923706,-3.3514590733676664
-3.746021032333374,-3.419973390933539
-3.4631828665733337,-2.9142238949252097
-3.714563250541687,-3.3017137649279413
-3.816235065460205,-3.4367346848138345
-3.523470640182495,-3.317034020971404
-3.7028861045837402,-3.407298586645588
-3.904812514781952,-3.4747541870966088
-3.7145628929138184,-3.5381696016646007
-3.8186646103858948,-3.432910141703807
-3.672502279281616,-3.499825692067659
-3.118495464324951,-2.8207170672514787
-3.3959177136421204,-2.9999453974364747
-3.672303855419159,-3.3860442148034084
-3.47799289226532,-3.3110182618449944
-4.091241478919983,-3.739313581496156
-3.8243133425712585,-3.418746001358832
-3.707696557044983,-3.4419848907245125
-3.8219664692878723,-3.4822937989376066
-3.6117254495620728,-3.144621146303079
-3.562760591506958,-3.2991571984698163
-3.695472538471222,-3.371083744385945
-3.9007102251052856,-3.5603763573436127
-3.6906543970108032,-2.9421775208943113
-3.666025221347809,-3.3781270654767295
-3.168273627758026,-2.872361143776491
-3.9359261989593506,-3.710085876595992
-3.100151479244232,-2.5880494657808986
-3.525456428527832,-3.3171419752778606
-3.520136296749115,-3.2231063654518217
-3.7618571519851685,-3.4180140578687865
-3.708731174468994,-3.1794452264092894
-4.1693525314331055,-3.672545181793317
-3.748035192489624,-3.544908958295999
-3.8416243195533752,-3.342811093500812
-3.508981943130493,-2.8241505293016123
-3.2276418805122375,-2.8746750695667234
-3.695482075214386,-3.320801784022352
-3.5252208709716797,-3.02820822674759
-3.494262993335724,-3.2959375265601727
-3.5141608715057373,-3.0360305713987645
-3.815909683704376,-3.627864381420986
-3.8075390458106995,-3.4590997837713426
-3.732755720615387,-3.454910958125662
-3.8887736201286316,-3.5919559015324305
-3.5690027475357056,-3.170076879227106
-3.496799051761627,-3.3043424747842995
-3.93228542804718,-3.4438254225211065
-3.6747934222221375,-3.2145846331802694
-3.826508402824402,-3.5953828810343516
-3.56598824262619,-3.3667938740252996
-3.4371126294136047,-3.189678446410436
-2.849465489387512,-2.508506607761544
-3.9250497817993164,-3.658319938656531
-3.1981717348098755,-3.0735742981848895
-4.077842593193054,-3.7589278799609627
-3.575685977935791,-3.1342339915848534
-3.544931471347809,-3.4809899312834505
-3.616269886493683,-3.371675036453596
-3.616492211818695,-3.384525772900698
-4.09193229675293,-3.772087307571415
-3.401680111885071,-3.102632740573145
-3.517036557197571,-3.249065889844589
-3.389779269695282,-3.006966351028987
-3.769257128238678,-3.3215875643123014
-3.8548083305358887,-3.598587750449349
-3.2768160104751587,-2.951048836657278
-3.6629543900489807,-3.3612512976622644
-3.8048331141471863,-3.5192480319695068
-3.569209933280945,-2.9883158666337866
-3.6277765035629272,-3.2913670154888637
-4.185994029045105,-4.029675010364963
-3.459881603717804,-2.9419596677531317
-3.81604140996933,-3.4417972445794187
-3.7543630599975586,-3.371640198758289
-3.868640422821045,-3.5983229057705395
-3.562716543674469,-3.093084610980325
-3.656502068042755,-3.2144194224139446
-3.393587648868561,-2.9434826391937605
-3.5474563241004944,-3.285441660875162
-3.7657084465026855,-3.3605699839946346
-4.162469506263733,-3.7377957678143234
-4.387071847915649,-4.01269107888926
-3.780071198940277,-3.5835671508287597
-3.824981927871704,-3.584414249656131
-3.663792073726654,-3.4682655403421707
-3.7643038630485535,-3.304716791140472
-3.366015911102295,-2.908485883599415
-3.4880530834198,-3.204204826329093
-3.311029076576233,-2.9241535456311807
-3.752981662750244,-3.3782255646589534
-3.110277831554413,-2.8162878147860915
-3.433497905731201,-3.1924834557504376
-3.676441013813019,-3.332228215512952
-2.9663151502609253,-2.4724753261446577
-3.859697699546814,-3.5922727531894654
-3.7392536401748657,-3.373268675948596
-3.7501562237739563,-3.302614953507631
-3.854313373565674,-3.535607882107301
-3.6965511441230774,-3.317991786160725
-3.521434009075165,-3.2581801644262893
-3.799254894256592,-3.508310587145991
-2.846128463745117,-2.4082076630882434
-3.871995449066162,-3.4629197343720666
-3.507700264453888,-3.370443848603608
-3.938725471496582,-3.5860601100191287
-3.9395229816436768,-3.5963394055085187
-3.893816113471985,-3.485785080609111
-3.6929821968078613,-3.171104234336284
-3.9187004566192627,-3.4316687515993496
-4.268999934196472,-3.906721118174718
-3.469529628753662,-3.044280992736689
-3.6592636704444885,-3.512277933980614
-3.5008270144462585,-3.106047136612149
-3.337326765060425,-3.209638806136795
-3.536070466041565,-3.1399345192482584
-4.709674596786499,-4.00865171533646
-3.71918261051178,-3.4145300540138432
-3.7376269102096558,-3.526862592234441
-3.936989665031433,-3.493079098372224
-3.379011631011963,-3.1713406864230507
-3.996805489063263,-3.6865653582175053
-3.691443622112274,-3.4569558535250793
-4.14489221572876,-3.669896627713082
-2.9926644563674927,-2.644708405551624
-3.749326467514038,-3.4929005678450307
-3.2779797315597534,-2.782278637772484
-3.832030713558197,-3.67005037848882
-3.562573552131653,-3.149191600298591
-3.455195903778076,-3.1266053092355732
-3.6178260445594788,-3.2588151301282013
-3.7588704228401184,-3.63035511938943
-3.417032241821289,-3.0737452644295296
-4.18481969833374,-3.7179128752930257
-3.5376238226890564,-3.4577624764839014
-3.457960367202759,-3.278590034108189
-3.7453038096427917,-3.580498970715861
-3.628581464290619,-3.1905016714526266
-3.0502946376800537,-2.8400606782248343
-3.223392963409424,-2.859349092438908
-3.223831832408905,-2.898126771234172
-4.19839072227478,-3.7559413700984625
-3.306681752204895,-3.0230839134457836
-3.627735197544098,-3.4189345874766732
-3.5191004872322083,-3.438463684755989
-4.353310465812683,-3.7945429538814794
-3.7237367630004883,-3.4469081634004275
-3.364652156829834,-2.965066657848468
-3.642407178878784,-3.364342646873682
-3.5135014057159424,-3.2395484229904454
-3.8360642194747925,-3.412034934663265
-3.518874943256378,-3.182416420302574
-3.8942131996154785,-3.283861400107299
-3.408913731575012,-3.1392693534608576
-3.843631684780121,-3.3421940501677874
-4.0229931473731995,-3.6168135890008344
-3.789872646331787,-3.5862657711108783
-3.526791274547577,-3.2183236857731248
-3.458398759365082,-3.071468170309317
-3.899449050426483,-3.557203116456715
-3.293975532054901,-3.0811846168333172
-3.786466062068939,-3.431051736053401
-3.894807815551758,-3.5741665256618416
-3.9001113772392273,-3.517297596643131
-3.4989500641822815,-3.161238888638773
-3.4743656516075134,-3.2053548805868552
-3.6606163382530212,-3.227927901090669
-3.797501802444458,-3.677626631060703
-3.9264397621154785,-3.469265176689022
-3.6625291109085083,-3.203516777030062
-3.130997657775879,-2.4391778102226307
-3.229746460914612,-2.8504812987574604
-3.6803272366523743,-3.2913477854121718
-2.5108603835105896,-2.041273435962012
-3.4339725971221924,-3.0816970415236167
-3.529902756214142,-3.3418924018245995
-3.6100693941116333,-3.415620818633418
-3.7412660121917725,-2.7107201007463595
-3.62094509601593,-3.41217159175985
-3.7730217576026917,-3.5891449142261584
-3.5778995752334595,-3.273907225750536
-3.9551517963409424,-3.6680240649115765
-3.8944119215011597,-3.438688272689064
-3.4892435669898987,-2.757510437528321
-3.0967050790786743,-2.7724681347730242
-3.819334864616394,-3.5765454674116506
-3.1377333998680115,-2.8244824306249177
-3.739691913127899,-3.4150947716816273
-3.576493263244629,-3.3050901975259714
-3.281378746032715,-2.9804022589729855
-3.681513011455536,-3.4390287025180704
-3.073106348514557,-2.5685842386074116
-3.842793047428131,-3.570241226911971
-3.4202141165733337,-2.818900078175623
-4.110420823097229,-3.7647416828194924
-3.5153315663337708,-3.2849819347885556
-3.4191997051239014,-3.130444094839253
-3.4485692977905273,-3.0870113074414727
-3.67542040348053,-3.407925124266931
-3.32891708612442,-2.971512104505115
-3.5437235236167908,-3.282901996301733
-3.262193739414215,-2.939036352109589
-3.8762641549110413,-3.7160956051119456
-4.408640623092651,-3.9937531782547273
-3.1587721705436707,-2.648755610488843
-3.6025856137275696,-3.35576033508022
-3.2253506779670715,-2.9803655556819506
-3.416981518268585,-2.9121479675489907
-3.167331874370575,-2.8165779598452527
-3.4631453156471252,-3.08501103752763
-3.580768644809723,-3.2381518104923543
-3.6260499954223633,-3.289174392634908
-3.6864638924598694,-3.293660899932916
-3.5365825295448303,-3.3641257298950995
-3.3215715289115906,-3.0711646962452224
-3.7678802013397217,-3.4435083793714254
-4.040552377700806,-3.6875848619133156
-3.744466185569763,-3.321968351575976
-3.4975231885910034,-3.3000099730244323
-3.2589243054389954,-3.0292107811998377
-3.327834963798523,-2.784441748314315
-3.052396237850189,-2.649069327707554
-3.9417219161987305,-3.65616918681671
-3.2477027773857117,-2.7572011826407037
-4.0728617906570435,-3.7926850161880354
-3.7183040380477905,-3.3342802743814968
-3.952232241630554,-3.4922058632162574
-3.32157564163208,-3.0423624411752423
-4.109677672386169,-3.6529810206382436
-3.712719738483429,-3.244962044823769
-3.582554519176483,-3.398178327966502
-3.156012177467346,-2.8008170233215535
-3.38965767621994,-3.060639649605061
-3.971243739128113,-3.6884996288766696
-3.7297298908233643,-3.4644799598237492
-3.6377652287483215,-3.2164244737616277
-3.787644326686859,-3.3864140769244346
-3.4260376691818237,-3.1994836845997545
-3.2091104984283447,-2.724715447121713
-3.9619638919830322,-3.4344832996909758
-4.00288462638855,-3.509606377083758
-3.8784213066101074,-3.5626320634500313
-3.408542215824127,-3.0993802507327706
-3.322960317134857,-3.0964617785079116
-3.869924306869507,-3.4606645381478645
-3.1494866013526917,-2.8891010805933943
-3.351821780204773,-3.282936274022045
-4.1018993854522705,-3.5649232838404195
-3.9438178539276123,-3.5670943373992565
-3.397840976715088,-2.9587194407571227
-3.5956971645355225,-3.342042630295943
-3.501628816127777,-3.1817006987385152
-3.333015561103821,-2.846309018766992
-4.337231755256653,-3.7788991573967126
-3.7722870111465454,-3.496791427126883
-3.36443829536438,-3.1560199692858206
-3.7174774408340454,-3.4219374862632415
-3.6289716958999634,-3.3785140450784836
-3.728922724723816,-3.3072275634460118
-3.710107207298279,-3.350302476460068
-3.649197041988373,-3.2806043580601294
-4.463424563407898,-4.083944253358733
-3.9721734523773193,-3.781578448670047
-3.458275258541107,-3.080985318282992
-3.5654879212379456,-3.2625751456387517
-3.802038013935089,-3.5332285848015474
-3.703962743282318,-3.48019384566162
-3.5260899662971497,-3.017419323711988
-3.402436852455139,-3.0368785257997617
-3.7943535447120667,-3.1129632125242317
-3.2715315222740173,-2.9669654178100036
-4.051971673965454,-3.7742494908558264
-3.731797158718109,-3.1623146770514903
-3.3271329402923584,-3.0874898691026225
-3.6389740705490112,-3.360910665756017
-3.837990164756775,-3.4752974791598024
-3.338218629360199,-3.1384859321974132
-3.7259281873703003,-3.1967091122934383
-3.8276461362838745,-3.483866665221058
-3.843869626522064,-3.494035010937689
-3.856786012649536,-3.599353703524725
-3.3448391556739807,-2.785167161719875
-3.687633693218231,-3.212965295126097
-4.174232602119446,-3.513413009366752
-3.588739335536957,-3.3335914846096633
-3.466662585735321,-3.2703654729629403
-3.780452072620392,-3.471011872585775
-3.485186994075775,-3.0639929638129764
-3.997931480407715,-3.3718695682639086
-3.778598725795746,-3.592312562660711
-4.234949946403503,-3.89244563504732
-3.5368568301200867,-3.4040089264585522
-3.6041245460510254,-3.1912191240747636
-4.076517701148987,-3.603177810313422
-3.3860666751861572,-3.314774751226936
-4.076842367649078,-3.45006625870897
-3.3869478702545166,-3.0170045171273423
-3.2910715341567993,-3.00070597957476
-3.4148526787757874,-3.184133739547377
-4.370362401008606,-4.024806994380353
-3.512081503868103,-3.1253685918372023
-3.464314877986908,-3.2868130856832645
-3.0772595405578613,-2.745072811803002
-3.87107253074646,-3.551991495449675
-3.524410605430603,-3.251416159981499
-3.8822730779647827,-3.5550150374674554
-3.555266857147217,-3.2748422537213564
-3.4380012154579163,-3.0680611854913433
-3.7733768224716187,-3.3743021755794143
-3.7994441390037537,-3.4375740856979955
-3.651879370212555,-3.165364737751796
-3.3661305904388428,-2.871736483849394
-3.712384581565857,-3.1521250603466147
-3.648834526538849,-3.314663213455428
-3.611956536769867,-3.3449866504148456
-3.4033451676368713,-3.1643081002881526
-3.9661048650741577,-3.660322128148111
-3.738417863845825,-3.342785817845355
-3.4450733065605164,-3.121792085321137
-3.575037181377411,-3.23289062156356
-3.1548194885253906,-2.702390178010058
-3.978766143321991,-3.5663135036692934
-3.77859103679657,-3.5080273448019383
-3.9546364545822144,-3.5684698192311353
-3.992226541042328,-3.191874299169745
-3.6984483003616333,-3.0858542945687986
-3.796128273010254,-3.3779856755182065
-4.201660633087158,-3.8219831157902124
-3.528816044330597,-3.2053691870001457
-3.4732805490493774,-3.0434602980994385
-3.2124295830726624,-2.9042992647592736
-3.383652925491333,-3.198824837570631
-3.302424132823944,-2.950719389346293
-3.8662250638008118,-3.4916136022380817
-3.6432501077651978,-3.3953101569167528
-3.667168974876404,-3.426036120596005
-3.1055195331573486,-2.7939963289085052
-3.6832335591316223,-3.2821798158237394
-3.708458423614502,-3.3861960871532157
-4.024441361427307,-3.825077017147574
-3.499757170677185,-3.1747119819373912
-3.3708948493003845,-3.2080540832579754
-3.18862384557724,-2.518100825668649
-3.4476033449172974,-3.104784715200533
-4.2692824602127075,-3.4603505126466647
-3.7094284892082214,-3.357665508917776
-3.594367265701294,-3.2663100169932777
-3.3847103118896484,-3.086621779453219
-3.5227197408676147,-3.286812087722313
-3.7549935579299927,-3.4359190196774576
-4.034291684627533,-3.344899888448063
-3.8535191416740417,-3.4017537276258025
-3.4781020283699036,-3.2391817159490066
-3.7522847056388855,-3.263022146084871
-4.101557612419128,-3.8851446887414722
-3.3155242204666138,-2.903688181428362
-3.2580055594444275,-2.945705960726427
-3.6886836290359497,-3.3636327417341216
-3.6884862184524536,-3.430677467181783
-3.5419015884399414,-3.353358979618127
-3.42094749212265,-2.9878029703370044
-3.707350969314575,-3.272669378452292
-3.521394670009613,-3.001562602808318
-3.398712992668152,-2.965079539943325
-3.1059383749961853,-2.431283728787709
-3.5234708189964294,-3.208946473104052
-3.898669183254242,-3.448653207375892
-3.611650586128235,-3.3044039717292235
-3.4386507272720337,-2.975632246386998
-3.5583651065826416,-3.422021427077793
-3.7886956334114075,-3.2136776299914898
-4.579371094703674,-3.793504435508283
-3.666635036468506,-3.4212119889128507
-4.0231574177742,-3.5784559075947637
-4.268553018569946,-3.7728829132736736
-4.101899027824402,-3.684883118031013
-3.820201575756073,-3.626404029565272
-3.559101939201355,-3.278405666795366
-3.821842610836029,-3.6432721332152744
-3.690660238265991,-3.1913576279259566
-3.359094202518463,-3.138279705830749
-3.622992157936096,-3.411739293983546
-3.0405101776123047,-2.7864024501814817
-3.4434287548065186,-3.0330017005237457
-3.7791637778282166,-3.3400771515875025
-3.6900598406791687,-3.3143098706247565
-3.791416108608246,-3.1077233709252408
-3.5946608781814575,-3.4854519056019138
-3.7541956901550293,-3.409641510729657
-3.4945366978645325,-3.2820169524882776
-3.6263644099235535,-3.3750346363233543
-3.545803964138031,-3.2844159651894373
-3.000076651573181,-2.9191759242312414
-3.385496497154236,-2.929992673336716
-3.7634345293045044,-3.363947833413622
-3.1722792387008667,-2.763236309445513
-3.781744420528412,-3.446985054114891
-3.4614163041114807,-2.944064868090046
-3.5682839155197144,-3.2321962886720694
-3.679172396659851,-3.536090662987842
-5.075656294822693,-4.672694277115262
-3.416614830493927,-3.129603926963056
-3.565344512462616,-3.349741447481831
-4.97244930267334,-4.5148038276514315
-3.89023619890213,-3.5084967818488444
-3.4489049315452576,-3.212460945309435
-3.453390121459961,-3.2377979915741117
-3.5956007838249207,-3.3067538496781155
-3.203871965408325,-2.9671547325769883
-4.337677597999573,-4.105886897055457
-3.887746274471283,-3.5412359342571387
-3.579693555831909,-3.3310947714128774
-3.5835644602775574,-3.0985312035030494
-3.8072670698165894,-3.3993029899646885
-4.16482412815094,-3.7523059689951817
-3.607229709625244,-3.291798353232077
-3.651120364665985,-3.414749167710797
-3.4096056818962097,-2.956439498172942
-3.836269497871399,-3.492746604623141
-4.008880615234375,-3.971625592047065
-3.646404206752777,-3.2789390529194047
-3.738760828971863,-3.3586108981451264
-3.3545607328414917,-3.0702254831658995
-3.880806028842926,-3.6543786181206435
-3.5949461460113525,-3.2601740487466895
-3.104373335838318,-2.6214139812270223
-3.7479876279830933,-3.4435496378400443
-3.8541879057884216,-3.5759489134138023
-3.6692259311676025,-3.4005274236070986
-3.767631471157074,-3.3078188842027956
-3.1371914744377136,-2.8460362356884836
-3.7914733290672302,-3.2601201667107054
-3.2604859471321106,-3.06525426884454
-3.6046342253684998,-3.1304085879361154
-3.7123639583587646,-3.4971147231499575
-3.5750105381011963,-3.353116051674883
-3.4118548035621643,-3.0569121611037464
-3.9505025148391724,-3.585291095522479
-3.294875979423523,-2.994172563270172
-3.305846333503723,-2.7247908524676876
-3.9596688747406006,-3.497005659977086
-3.4762719869613647,-3.242527469724903
-3.8392906188964844,-3.4479359815683854
-3.8455421924591064,-3.375091283541593
-3.7443389892578125,-3.5792116772944156
-3.740576386451721,-3.4315287504704775
-3.2352245450019836,-2.9854001883996606
-3.4607273936271667,-3.3336169937265723
-4.1582067012786865,-3.829081814096999
-3.753930628299713,-3.3058747785832336
-3.6835924983024597,-3.3441834446537113
-3.4661810398101807,-3.227940300470458
-3.864285886287689,-3.728580978612744
-3.7559463381767273,-3.5271788910144055
-3.7971492409706116,-3.3810360512762863
-4.078787922859192,-3.208208782160315
-3.381268084049225,-3.0695581635591664
-3.546216905117035,-3.2588629250627243
-3.6826565265655518,-3.4817363463255533
-3.5646947622299194,-3.089153956681954
-3.8676066994667053,-3.4529397558013253
-3.773348808288574,-3.4639379823293215
-3.567633807659149,-3.262732078552152
-3.3232558369636536,-3.1339983998513645
-3.7999940514564514,-3.460350812279145
-3.8154545426368713,-3.347863217739213
-3.506327271461487,-3.0450804993446026
-3.861282169818878,-3.447461571785299
-4.036435842514038,-3.590737251635227
-2.8615095019340515,-2.6344576182136077
-3.6202973127365112,-3.2646217365574124
-3.289080560207367,-2.8462979449794665
-3.732466697692871,-3.3628039476790392
-3.982398808002472,-3.236281447720136
-3.773476779460907,-3.4400210429532767
-3.4661592841148376,-3.273852345542463
-4.1131232380867,-3.771552308222466
-3.2774345874786377,-3.1674414168804743
-3.7852725982666016,-3.418916161450904
-3.281879186630249,-2.9039609467629486
-3.4972842931747437,-3.429501287347278
-3.745683252811432,-3.3591425067312355
-3.465454638004303,-3.104207754215446
-3.8431991934776306,-3.2788181281356583
-3.6561869382858276,-3.4642946973348026
-3.7009098529815674,-3.247028793790163
-3.455300450325012,-3.300791027127081
-3.34849750995636,-2.924488276444874
-3.7640814781188965,-3.37045742024313
-3.62491512298584,-3.3541560516939453
-3.9028261303901672,-3.435166849597014
-3.4874345660209656,-3.071932841209459
-3.581879138946533,-3.4239838073239266
-3.7381407618522644,-3.526739678515231
-3.5113102793693542,-2.9805779125373553
-3.724156677722931,-3.239523611345951
-3.7029934525489807,-3.476489796783197
-2.963773548603058,-2.6732507402390002
-4.013843417167664,-3.6519425233551828
-3.048029124736786,-2.9168465298030504
-5.464528679847717,-5.17194508325111
-3.599905848503113,-3.2864285118378875
-3.924933135509491,-3.330606033170085
-3.275343954563141,-2.7783551454727267
-3.676345944404602,-3.371585385867187
-3.413368046283722,-3.022769848134138
-3.796363890171051,-3.6430921458977554
-3.938055396080017,-3.606163309109539
-3.344128668308258,-2.9674585034591567
-3.3940155506134033,-3.309148549376419
-3.6732698678970337,-3.28050443757681
-3.8190802931785583,-3.583068914860962
-3.583228051662445,-3.2247433580618035
-3.8231813311576843,-3.5046954309735563
-4.07537442445755,-3.6415607943361232
-3.805807948112488,-3.5085761610736528
-3.8516483306884766,-3.4818894333790693
-4.010464191436768,-3.7367839439456154
-3.8560569286346436,-3.630289291161342
-3.950827479362488,-3.576676386282523
-3.257015347480774,-2.7233125965901652
-3.759509861469269,-3.516815622860603
-3.3858479261398315,-2.963906293869966
-3.0370869636535645,-2.650378646163845
-3.336459696292877,-3.1039019026234804
-3.7251440286636353,-3.4774588640938053
-3.5371819138526917,-3.1484949120760195
-3.61950546503067,-3.199506942907415
-3.500964403152466,-3.2622142306463107
-3.0501428842544556,-2.8476533510075135
-3.602437376976013,-3.0787215096874974
-3.9800360202789307,-3.577027765888435
-4.140108346939087,-3.8475600022723535
-3.5679349303245544,-3.1604619828409355
-4.311619520187378,-3.7523601189274065
-3.4797598719596863,-3.153002673273109
-3.149099111557007,-3.1791517807194207
-4.063153505325317,-3.723780389255512
-3.8411465883255005,-3.4481768933749297
-3.7000938057899475,-3.346277035138774
-3.7969865202903748,-3.2396478128637454
-3.5234028697013855,-3.2678570689484867
-3.4832337498664856,-3.0955107368887225
-3.462654769420624,-3.2700357752523095
-3.6747531294822693,-3.2648265152324623
-3.8222652077674866,-3.704803943686406
-3.5272738933563232,-3.1675327374030022
-3.6251235008239746,-3.2725932454891082
-3.509407937526703,-3.163791898200623
-3.6609344482421875,-3.4058694998203958
-3.8066645860671997,-3.548509173395323
-3.813324213027954,-3.520598460697807
-3.3347933292388916,-2.720057445119042
-3.9337190985679626,-3.611293332096371
-3.6785938143730164,-3.4095158567717276
-3.6186501383781433,-3.3032565500029145
-4.027637600898743,-3.8062472797490177
-3.7056750655174255,-3.3661098742702307
-2.959367334842682,-2.342271310928257
-3.7530072927474976,-3.4757629401182695
-3.806336224079132,-3.528328205417759
-3.621166467666626,-3.164277723875652
-3.617355525493622,-3.4914405028974485
-3.3373590111732483,-2.9793858839123053
-3.1620821356773376,-3.0525541850809397
-3.520584762096405,-3.035478066618554
-3.53767067193985,-3.2363978060174534
-3.844355046749115,-3.326328038728379
-3.4516477584838867,-3.3633107493372134
-3.831945300102234,-3.37095498540577
-3.4872868061065674,-3.0924966158605165
-3.516752541065216,-3.135539327853168
-3.494098484516144,-3.190560537014375
-3.5849426984786987,-3.233168640971948
-3.427678883075714,-3.1121902230939402
-3.7106447219848633,-3.2804314814276916
-3.7564132809638977,-3.6968102443294986
-4.093380331993103,-3.5934414833230357
-3.2443699836730957,-3.037340335995015
-4.5551981925964355,-4.012681972496165
-4.187551140785217,-3.735714583447565
-3.8317468762397766,-3.4602687096216513
-3.213918387889862,-2.831075615652275
-3.7652684450149536,-3.4484629273149645
-3.6187166571617126,-3.39411856556635
-3.4595277309417725,-3.209118599758567
-3.4245880842208862,-3.102683729949155
-3.1357200741767883,-2.6418924633822356
-3.704403519630432,-3.0980753744172898
-3.472150504589081,-3.2014854179687275
-3.8117159008979797,-3.3985912843726354
-3.615205466747284,-3.324093813279658
-3.213117241859436,-3.102663505902712
-3.350680649280548,-3.0000793861657633
-3.831196904182434,-3.5843453265718836
-3.7023037672042847,-3.471106852258003
-3.4312798976898193,-2.994599048078317
-3.9783489108085632,-3.4535822723735414
-3.718699872493744,-3.2924647872375723
-3.8412339091300964,-3.2374841878583425
-3.2528661489486694,-2.9966426180368537
-3.792540431022644,-3.312930111610354
-3.877475082874298,-3.5989839991265082
-3.4532667994499207,-3.1546482905254734
-3.8660488724708557,-3.358819662002154
-3.601042866706848,-3.268076003091661
-3.6933501958847046,-3.3376367080137035
-4.01425039768219,-3.62212035000254
-3.53780597448349,-3.037649401838881
-3.439807653427124,-2.954487533153184
-3.773604929447174,-3.1583435907516644
-4.070815682411194,-3.9201629276677683
-4.005684912204742,-3.7847347269440497
-3.5277474522590637,-2.9854045244950385
-3.478864073753357,-3.342323531381256
-3.5863006711006165,-3.2585504573187003
-3.6739290356636047,-3.2223833078092565
-3.6181142926216125,-3.1241378918829246
-3.6869484186172485,-3.235798401047468
-3.7728432416915894,-3.4632575128340846
-4.113350033760071,-3.7342968307047975
-3.4953296184539795,-3.2958851136965466
-3.4625739455223083,-3.047158730156603
-4.37818717956543,-3.779310282206156
-3.6722594499588013,-3.502239964182292
-3.634783446788788,-3.364381103823852
-3.1579942107200623,-2.3994775531858212
-3.611554443836212,-3.2796154733868255
-3.3395529985427856,-3.0054777228464173
-3.476116895675659,-3.180933036276466
-3.0786632895469666,-2.640930429853658
-3.782495081424713,-3.3275871427369603
-3.4310036301612854,-3.4261448951895423
-3.397684872150421,-2.926800265072114
-3.9288400411605835,-3.5725553813481232
-3.4715728163719177,-3.071944240920304
-3.7751487493515015,-3.529919914635563
-3.433887541294098,-3.2781277218406246
-3.418530225753784,-3.0769588903505727
-3.950754165649414,-3.5014362376999104
-3.498378574848175,-3.1091663513488723
-3.323056697845459,-3.1294267311907973
-3.6981669068336487,-3.3295550340200997
-3.5113790035247803,-3.1997139880105423
-3.409025490283966,-2.8308439684360045
-2.8716198801994324,-2.4975562676194523
-3.785667300224304,-3.336563369854384
-3.675065040588379,-3.2369866622178693
-3.7875060439109802,-3.373304306855424
-4.104092597961426,-3.5938086274525234
-3.361355245113373,-2.943571361587828
-3.311629593372345,-2.6532368469896896
-3.8635144233703613,-3.5784745452135835
-3.65082585811615,-3.3717563633417633
-3.472973585128784,-3.068903960110468
-3.61579567193985,-3.4885132628804203
-3.4540392756462097,-3.036267514317833
-3.8045548796653748,-3.5755219597982077
-3.564400017261505,-3.2610409599399564
-3.4092140793800354,-3.220313313525006
-3.5067275762557983,-3.2311956347552564
-3.458832323551178,-3.1160257019499316
-3.8486589789390564,-3.432664599153025
-3.401238203048706,-3.1696675168007555
-3.988215446472168,-3.540083107894044
-3.4903096556663513,-3.2015197308707237
-3.793265223503113,-3.2783884861994466
-3.9355459809303284,-3.4434559049159144
-3.7750245928764343,-3.6165120065620866
-3.300498604774475,-3.0890104511080976
-4.391809344291687,-4.068459475038564
-3.2018609046936035,-2.5473316082964508
-3.9801981449127197,-3.635010535052765
-3.6799036860466003,-3.286487840254491
-3.6069820523262024,-3.31527398848678
-3.6982540488243103,-3.3751068152828276
-3.349522829055786,-3.018939587273396
-3.6549413204193115,-3.261548742092438
-3.50085586309433,-3.0919741924500586
-3.50263375043869,-3.1159245648594496
-3.547368049621582,-3.0981872852413526
-3.2434090971946716,-2.9098363159564506
-3.364793360233307,-3.0979383096386424
-3.3557547330856323,-3.1427548604562894
-3.634313941001892,-3.4582569475721034
-4.002382934093475,-3.4054534611274176
-3.6488375067710876,-3.327820341528148
-3.636709451675415,-3.305803790023447
-3.8218615651130676,-3.300558820960426
-3.8005080819129944,-3.3314380754650994
-4.1657185554504395,-3.903198477998353
-3.7943506240844727,-3.4447653583793265
-3.8184723258018494,-3.458479655996269
-3.683571457862854,-3.2873690089508125
-3.615112066268921,-3.199560458296797
-3.473054051399231,-3.088284268239407
-3.638434410095215,-3.252686038347611
-3.5105311274528503,-3.2117893891800926
-3.8076958656311035,-3.6325850548668503
-4.28811776638031,-3.836400496768525
-3.7914323806762695,-3.4843902876986497
-3.881833553314209,-3.036606756931057
-3.4846896529197693,-3.013412950992201
-3.538681983947754,-3.2253406311945385
-3.956388235092163,-3.586667776621919
-3.654330611228943,-3.2301429075202033
-3.607174038887024,-3.2181069441500862
-5.552280783653259,-5.220241996281661
-3.3947762846946716,-2.7947492433673298
-3.972793757915497,-3.6346917394311244
-3.879493772983551,-3.499901039156826
-3.858808219432831,-3.547321418451014
-3.3987181186676025,-3.1694002070180267
-3.4695911407470703,-3.151284634751344
-3.8716622591018677,-3.4171822218963914
-3.6875389218330383,-3.393687935518613
-3.3595693707466125,-3.0962884430090316
-3.908873736858368,-3.5373068062606325
-3.5082130432128906,-3.203205434850639
-3.8577271103858948,-3.738039484682998
-3.70200115442276,-3.4330329519598375
-3.866687774658203,-3.4199321465396273
-3.622735619544983,-3.22639781761819
-3.9721773862838745,-3.2273615240774074
-3.8164515495300293,-3.4345182907917704
-3.4724427461624146,-3.2321584951824676
-3.4676597118377686,-3.163898464781863
-3.7341169118881226,-3.5400700490010926
-3.6055678725242615,-3.142188610984062
-3.3546990752220154,-3.0674794128307257
-3.740226924419403,-3.4055631050374062
-3.508842885494232,-3.232435965518973
-3.8605544567108154,-3.2523483930437793
-3.5874574184417725,-3.417725557964359
-3.368298649787903,-3.0283122660145216
-3.7418678402900696,-3.3608815408772057
-3.578248918056488,-3.2569091690900502
-3.6004728078842163,-3.3997366213624476
-3.035965383052826,-2.6658229740105046
-3.7136197686195374,-3.414845692979936
-3.6248350143432617,-3.3643899427766155
-3.3285802602767944,-2.6404430795957397
-3.1886534094810486,-3.00000598421661
-4.146035313606262,-3.6596376325353903
-3.735185205936432,-3.2986643592418394
-3.4013662338256836,-3.0880758582387116
-3.5979480147361755,-3.1718494889128817
-2.997347056865692,-2.7833137219283106
-3.5507081747055054,-3.1283357517635695
-4.148853182792664,-3.8943756024895007
-3.8321328163146973,-3.3877148322383626
-3.87438428401947,-3.4233245944712904
-3.6685566902160645,-3.0891148682213756
-3.563430368900299,-3.151132548332331
-3.6148399710655212,-3.346922241309356
-3.3523505330085754,-2.9070375458206934
-3.1228559017181396,-2.511396849266552
-3.653784453868866,-3.4059503075867688
-4.036807417869568,-3.6789438993814594
-3.3056105375289917,-3.1537892206178086
-3.9862279295921326,-3.6261274628087823
-3.701853394508362,-3.4288671008414404
-3.3443636894226074,-2.930348159814943
-3.8384739756584167,-3.616727592945838
-3.2386586666107178,-2.6638765635297514
-3.936024844646454,-3.782231732456529
-4.132668137550354,-3.687106337661487
-3.6038624048233032,-3.158893153558393
-3.8986470699310303,-3.515152752478086
-3.294243633747101,-3.1216092113156457
-3.8508638739585876,-3.506821153070419
-3.750881791114807,-3.4422056381314516
-4.440779447555542,-4.167051823337265
-3.8206971883773804,-3.54427481974192
-3.696438193321228,-3.2717521437177877
-3.674511671066284,-3.322621588418604
-3.623668849468231,-3.4085922287291845
-3.8911755084991455,-3.6190069081070555
-3.4831191897392273,-3.112975171771697
-3.7152326107025146,-3.084230181674694
-3.7601627707481384,-3.479969398974639
-3.6541651487350464,-3.450206291765597
-3.763029396533966,-3.5539948906816266
-3.485227048397064,-3.1299919961386498
-3.4043222069740295,-2.75210025619134
-3.0696396827697754,-2.693695767694377
-3.673421263694763,-3.3663266246651573
-3.4670945405960083,-3.060058102701666
-3.549901843070984,-3.0370726273552013
-4.085494637489319,-3.7206779180883407
-3.8142917156219482,-3.5223708177432163
-3.3790027499198914,-3.0217962130059903
-2.8430506587028503,-2.4824809801005943
-3.6111812591552734,-3.0958736093844452
-3.7290523648262024,-3.3580915524744754
-3.6691198348999023,-3.3919968611836504
-3.4201889038085938,-3.2411050936551655
-3.7894583344459534,-3.4963364634375282
-3.932001292705536,-3.6391297194439445
-3.4773985743522644,-3.0800740460832396
-3.506122887134552,-3.05817077591968
-3.407918155193329,-3.017055117063347
-3.446530282497406,-3.0638079383416033
-3.898196041584015,-3.2521068738938004
-3.5231091380119324,-3.342143062339299
-2.9798338413238525,-2.4689658036435533
-3.5038686990737915,-3.111003952554736
-4.677794814109802,-3.9997129076097853
-3.5811957716941833,-3.4165797408656133
-3.2685282230377197,-2.72797400625906
-3.2002734541893005,-2.902073904113466
-3.7668951749801636,-3.403072390210863
-3.696464419364929,-3.1803343243571556
-3.4595799446105957,-3.1668791742455196
-3.1545519828796387,-2.890735465516331
-3.4639312028884888,-3.2491467219295225
-3.8498334884643555,-3.6134074580660576
-3.6572877764701843,-3.2109294494151226
-3.80327969789505,-3.386115022589571
-3.675220787525177,-3.294474161663087
-3.4687730073928833,-3.0766208406164037
-4.1204177141189575,-3.674538855324081
-4.04015851020813,-3.6516181923567728
-4.287178039550781,-3.946978533844131
-3.32503205537796,-2.8172250348585073
-3.2302735447883606,-2.930291551121604
-3.4384321570396423,-3.0889253109499704
-3.985051989555359,-3.6849165339834564
-3.8452358841896057,-3.4742153278273444
-3.8907066583633423,-3.4147433972241266
-4.062486410140991,-3.571407982999166
-4.377001523971558,-3.950529821990962
-3.6537006497383118,-3.251238753488178
-3.625720798969269,-3.1670537137954433
-3.3453041911125183,-2.895977713291794
-3.6893047094345093,-3.3908455108265807
-4.111881494522095,-3.770077669984224
-3.769441783428192,-3.366066940002785
-4.179527044296265,-3.8693912076976757
-3.637280523777008,-3.360835535079077
-3.4692336320877075,-3.422572409508446
-4.1468493938446045,-3.8204710287710393
-3.892251133918762,-3.4289722287717157
-4.016901850700378,-3.68049123318184
-3.7117722630500793,-3.465362111825842
-3.6637836694717407,-3.4158186414737157
-3.508130431175232,-3.012230650964783
-3.5660842657089233,-3.39191100346985
-3.2741292119026184,-2.9207022015217055
-3.6207284331321716,-3.0389401524972257
-4.082562446594238,-3.6261677748401575
-3.794496476650238,-3.574185885140133
-3.7333624362945557,-3.244405980224015
-3.613365650177002,-3.478673203764141
-2.7677555680274963,-2.320952607930498
-3.711829721927643,-3.479368080181567
-3.927354872226715,-3.1968961484279923
-3.178148329257965,-2.8596086524593574
-3.365249276161194,-3.178517526433509
-3.047634720802307,-2.7585253438427526
-3.674731135368347,-3.1489572157008645
-3.4916430711746216,-3.144679735194173
-3.931136131286621,-3.6016129800590106
-3.8697279691696167,-3.6893427371321263
-3.8680973649024963,-3.650604041398865
-3.499294638633728,-3.1769564234805103
-3.547240138053894,-3.1871936723484726
-3.4670045375823975,-3.018818632716286
-4.203541159629822,-4.062836169163284
-2.9152777791023254,-2.524806741214672
-3.590849459171295,-3.33523172231292
-3.3936036229133606,-3.2118689886442366
-4.42268168926239,-3.723818055986634
-3.400124967098236,-3.118336972493333
-3.7382730841636658,-3.3364629184776327
-3.657080054283142,-3.421694528812827
-4.169067144393921,-3.8486962335497674
-3.4600186944007874,-3.0978587483485085
-3.3963260650634766,-2.9857847751095314
-3.8216265439987183,-3.5096190412797656
-3.6627482175827026,-3.539153287041761
-3.746778905391693,-3.620705793817612
-3.5925017595291138,-3.2628471519057007
-3.6245890855789185,-3.4121546757183454
-3.5115549564361572,-3.171128002098836
-3.8661043643951416,-3.389121047500052
-3.0124431252479553,-2.8585598347866803
-3.9480921030044556,-3.5041077699118275
-3.541377544403076,-3.201697797474624
-3.159337103366852,-2.8737244777067925
-3.85251647233963,-3.251691070479484
-3.4374464750289917,-2.9188461044928085
-3.7847476601600647,-3.477728870994051
-3.6397294402122498,-3.133694714390082
-3.694610357284546,-3.51706196132376
-4.382724404335022,-4.047679414072874
-3.412408709526062,-2.9899673207909983
-3.528764009475708,-3.105731168037075
-4.54543399810791,-3.9676627971269247
-3.5636921525001526,-3.3341260196303195
-4.060901522636414,-3.6521525846175567
-3.6174797415733337,-3.077929224917028
-3.8624901175498962,-3.66552975473853
-3.4405396580696106,-3.210965362294173
-3.877583682537079,-3.316177650178413
-3.7502174973487854,-3.570014736524521
-3.571311354637146,-3.3432445894923384
-2.879799246788025,-2.214194931945102
-3.337587535381317,-3.1389777600536943
-3.6820502877235413,-3.4244539551663387
-3.3132671117782593,-2.998424492834869
-3.3932705521583557,-3.132442782918856
-3.429989457130432,-2.83968040215454
-3.03434556722641,-2.746420584479785
-3.0989116430282593,-2.930521020486415
-4.595914125442505,-4.341846515209485
-4.097203016281128,-3.6854560135423595
-3.4365221858024597,-3.3042843363815426
-3.5362313985824585,-3.121433032084316
-3.1415324211120605,-2.8008945515726147
-3.7111161947250366,-3.4333064800745614
-3.6036758422851562,-3.487791248258158
-3.7949993014335632,-3.698567575136979
-3.232621431350708,-2.85476131910115
-3.187215507030487,-2.7814128852218114
-3.729326844215393,-3.4054606149361732
-4.465696692466736,-4.023129000460061
-3.6762248873710632,-3.20203878336015
-3.578895688056946,-3.2120175676027793
-3.573895812034607,-3.246105692631835
-3.696009576320648,-3.4073303083078463
-3.3772947788238525,-3.10499882031636
-4.191729545593262,-3.8011080672858775
-2.7642361521720886,-2.2668283060712975
-3.686611831188202,-3.33194405505174
-3.558282196521759,-3.225524207539658
-2.6998292207717896,-2.2876921217223325
-3.8433494567871094,-3.6272816528324583
-3.7256124019622803,-3.6484225111399358
-3.3598058223724365,-3.1063730801166525
-3.5335413813591003,-3.213160058060395
-3.6427862644195557,-3.418930714916386
-3.778114080429077,-3.4568660148503834
-4.097840309143066,-3.73969861229771
-3.97070050239563,-3.774391859377949
-3.6800514459609985,-3.3533179621542524
-3.823635697364807,-3.527208150042962
-3.3709599375724792,-3.1830796794159406
-3.582400143146515,-3.1880958167479503
-3.5401065945625305,-3.271100505296853
-3.2813154458999634,-2.8060464784771253
-3.7385716438293457,-3.359369258088074
-3.6188725233078003,-3.2782387365409833
-3.5625017285346985,-3.2300735010847657
-3.683376967906952,-3.4394177894219604
-3.603437662124634,-3.3061054041648843
-4.2254838943481445,-3.7977640169178084
-3.8657091856002808,-3.7064611835863275
-3.9999895691871643,-3.520061737140046
-3.7897746562957764,-3.367212297781768
-3.631734848022461,-3.3428625864596335
-3.5561861991882324,-3.3755867446414287
-3.7957646250724792,-3.507778198896808
-4.1827545166015625,-3.6877307614770025
-3.6678073406219482,-3.35389691963692
-3.853302240371704,-3.4760217243730045
-3.290559768676758,-2.661174858984484
-3.3929004669189453,-3.0412672047789595
-3.3289180397987366,-2.8869335802667146
-3.2380903363227844,-3.0284097410781516
-3.341828167438507,-3.0552544237864216
-3.8668044209480286,-3.1253321502806375
-3.4523165225982666,-3.1569655201192877
-3.7154822945594788,-3.3682536493923605
-3.5041743516921997,-3.155667554622162
-3.33339786529541,-2.8946735237849124
-3.7219184041023254,-3.5093377670818406
-4.124894142150879,-3.730581005558224
-3.800749719142914,-3.4188773719954724
-3.5068756341934204,-3.025804835370415
-3.766794502735138,-3.482784962861773
-3.210054099559784,-2.679004002188167
-3.934787094593048,-3.625233682143672
-3.2358818650245667,-2.854037770405554
-3.3895552158355713,-2.970987581837292
-3.583722949028015,-3.1248657486595026
-4.054491877555847,-3.54546498584701
-2.0562589168548584,-1.6899314743620286
-3.4855817556381226,-3.344162174953576
-3.765907406806946,-3.5246057959955
-3.9076062440872192,-3.6942048713719275
-4.009121000766754,-3.6994515006240034
-4.1550575494766235,-3.839080371975951
-3.5579618215560913,-3.294361114555289
-3.2384867072105408,-2.9750891442091234
-3.622114360332489,-3.4322259098564136
-3.6364245414733887,-3.255363758282306
-3.627674400806427,-3.203973541550414
-3.869733452796936,-3.6288578971062027
-3.617947578430176,-3.3368727997690284
-3.9850664734840393,-3.5152629175550625
-5.058420181274414,-4.737362925906159
-3.5585535764694214,-3.4398231185169506
-3.0102157592773438,-2.6759422496508773
-3.156157970428467,-2.8785419853524874
-3.3140607476234436,-2.6075766437872208
-3.924253761768341,-3.5835433098361005
-3.7365663051605225,-3.5673727512134823
-3.87762314081192,-3.7570760084617776
-3.234442889690399,-2.9694917635875977
-4.098309755325317,-3.3870620867455656
-3.7455544471740723,-3.59464385009702
-4.291426658630371,-3.928705959084511
-3.8503087162971497,-3.493617281153868
-3.7311604619026184,-3.519378422956217
-4.0637770891189575,-3.8678397857592857
-3.744652509689331,-3.3171131378883367
-3.4326400756835938,-3.0268612014890697
-3.7746041417121887,-3.336619865081112
-4.182478547096252,-3.7981171027820126
-3.2892167568206787,-2.9906577936974257
-3.6945741772651672,-3.4700129133422166
-4.041255235671997,-3.6224417511143496
-3.9174405336380005,-3.6170125098176316
-4.106902480125427,-3.6983697815455647
-3.31994491815567,-3.0367233821916164
-3.91480815410614,-3.877457212786483
-3.917165756225586,-3.7110996009679957
-4.583101749420166,-4.0024729129966214
-3.471141040325165,-3.349038110768432
-3.5607011318206787,-3.0347322967921406
-4.025386095046997,-3.6654648350429504
-3.4661239981651306,-3.196781419400709
-3.78190153837204,-3.4708292396275846
-3.487290143966675,-3.2611023989108903
-3.612077474594116,-3.154841896454389
-3.3278985619544983,-2.7952825306155256
-4.259756803512573,-3.575634215642532
-3.630006432533264,-3.2794098951355193
-3.6210662722587585,-3.3841104581858534
-4.309582948684692,-4.0097436632592265
-3.617794632911682,-3.2051278838879282
-4.357136130332947,-3.5359835466517318
-3.5646767616271973,-3.3083975079249126
-3.4958285689353943,-3.1708538782699045
-3.5001125931739807,-3.338500493213198
-3.68493115901947,-3.300666600010104
-3.7269404530525208,-3.3441181533143083
-3.386825978755951,-3.087892974638656
-3.6201508045196533,-3.303884701008466
-3.5807924270629883,-3.51440362585655
-3.6656611561775208,-3.4885058052713926
-3.662193775177002,-3.002731816937195
-3.84165757894516,-3.4626098244807886
-3.3679720163345337,-2.9350237904465617
-3.6660369634628296,-3.4747248881806785
-3.279450237751007,-3.179966501216457
-3.633027672767639,-3.4263456072063274
-3.794305384159088,-3.370065669971505
-3.383474588394165,-3.120879652708284
-3.758977770805359,-3.5104181584728997
-4.185511350631714,-3.86095760319415
-3.908359706401825,-3.4190068516974303
-3.9886757731437683,-3.688122713390113
-3.7220468521118164,-3.4169794742901836
-3.5820037722587585,-2.8263838709029065
-3.2784709334373474,-2.9094349956165186
-3.320887267589569,-2.9572632233269434
-3.235537588596344,-2.9531421742636916
-3.7426313161849976,-3.3236346199166698
-3.3825106024742126,-3.2918059425431068
-3.343574821949005,-2.889905938461291
-4.016299545764923,-3.5755779290826206
-3.3474526405334473,-2.970476379124021
-3.667973041534424,-3.2827675218317305
-3.783657133579254,-3.5229920899680924
-3.4890552163124084,-3.0714267044899444
-3.730792284011841,-3.5494397683488823
-3.7524836659431458,-3.494674249304304
-3.8826141953468323,-3.5016085356220765
-3.6748202443122864,-3.153218514056293
-3.849000096321106,-3.535580424164225
-3.6272833347320557,-3.238767158640767
-3.6575364470481873,-3.3326211109417283
-3.533170700073242,-3.2969124558342995
-3.8657331466674805,-3.500272046519778
-3.9320748448371887,-3.6929910536736834
-3.8724799752235413,-3.523194142655228
-3.7937108278274536,-3.358551053756442
-3.3548207879066467,-3.016325464772894
-3.417818248271942,-3.0649969561397645
-3.145853281021118,-2.797755245172857
-3.5468822717666626,-3.3535428372334932
-3.8915953040122986,-3.216622387515773
-3.6562799215316772,-3.035148342479719
-3.913755774497986,-3.7716626670393016
-3.880797803401947,-3.4559185494118076
-3.2027836441993713,-2.9792573343295072
-3.2346736192703247,-3.009147440665191
-4.158121228218079,-3.4829807750479285
-3.7267865538597107,-3.559131179668432
-3.485304594039917,-3.30579826459411
-3.6620525121688843,-3.140256206905198
-3.831800878047943,-3.1562652942223646
-4.046106576919556,-3.6449544405067864
-3.339358329772949,-2.8741350004299164
-3.7825317978858948,-3.527038861818818
-3.6126901507377625,-3.328474964483142
-3.9342326521873474,-3.513983074530626
-3.53034245967865,-3.1446393067612455
-3.639920234680176,-3.4800629441353377
-3.379804313182831,-3.2693965812400285
-3.784495770931244,-3.7081542236298
-3.917361617088318,-3.6716553800595215
-3.6533485651016235,-3.378352155040231
-3.270508587360382,-2.6038875597158087
-3.4829034209251404,-3.155772227510947
-3.886125147342682,-3.6335580696429566
-4.059189319610596,-3.8211462740620497
-4.26125693321228,-4.056437459374941
-3.798721492290497,-3.4173020989812293
-3.541913866996765,-3.0625569382276168
-3.8038464188575745,-3.377686237598232
-3.7914565801620483,-3.2913898640291555
-3.643048942089081,-3.157816433336434
-3.821591079235077,-3.539108091529623
-2.858296811580658,-2.2865018585321257
-3.4114423394203186,-3.162854881037027
-4.251289367675781,-3.924156960816581
-3.586606800556183,-3.256883388959236
-3.394685208797455,-3.047152751396962
-3.384501278400421,-2.8282112302954476
-3.7570377588272095,-3.3634567382331384
-4.395638823509216,-4.047321824796422
-3.86124587059021,-3.774500154452454
-4.243367552757263,-3.88215706297578
-3.6918333172798157,-3.477971014122079
-2.9117645621299744,-2.6393943285759853
-3.7796297669410706,-3.3452336453973555
-3.8021159768104553,-3.356604092478115
-3.5489509105682373,-3.064039994200316
-3.5309080481529236,-3.0475046220686943
-3.0791173577308655,-2.711922432183249
-3.6575669646263123,-3.2521651006199064
-3.610390067100525,-3.1818017318576692
-3.2524213790893555,-2.864611368840674
-3.843332588672638,-3.548663454927603
-3.3742910623550415,-2.920039653705566
-3.510303497314453,-3.0839455748344218
-3.652209758758545,-3.246615177077119
-3.7872246503829956,-3.475795277060715
-3.186601221561432,-2.867427068752323
-3.607309877872467,-3.2722260918968713
-3.4709229469299316,-3.1886150406076665
-3.48680317401886,-3.1297162014414086
-3.692548453807831,-3.2823605530459163
-3.398796021938324,-3.068670991196315
-3.5447309017181396,-3.198576733411699
-3.782605469226837,-3.491939969814026
-4.401502966880798,-4.084615238769746
-3.8402788043022156,-3.4178922652869046
-3.7314369082450867,-3.3321731746709986
-2.838110566139221,-2.099042175316052
-3.365806460380554,-2.972993393884122
-3.645568013191223,-3.120205644089684
-3.725709319114685,-3.365497557421667
-3.594810664653778,-3.491486046031277
-3.6963119506835938,-3.2720516159607977
-3.6416454911231995,-3.3143392050505622
-3.6459450721740723,-3.4186165503558557
-3.8310227394104004,-3.6081742717653307
-3.2898149490356445,-3.138299470344425
-3.578529179096222,-3.3098153667038828
-3.2535489797592163,-2.994067967459096
-3.533372461795807,-2.8475656504858273
-3.593437612056732,-3.1413188481410854
-3.4239102602005005,-3.153173622358728
-3.288741707801819,-2.7075331123770954
-3.124568223953247,-2.90880342933564
-4.300148844718933,-3.774552328006217
-4.0575902462005615,-3.7008502307735953
-3.881618320941925,-3.460002938447628
-4.0887123346328735,-3.72067431516038
-3.0484578013420105,-2.8816354557843558
-3.4929147362709045,-3.2754122963118477
-3.633548140525818,-3.234261089068762
-3.5225958228111267,-3.1291976816598166
-4.133850693702698,-3.742906811003212
-3.462645649909973,-3.246144299027093
-3.563387453556061,-3.300233093120734
-3.512363374233246,-3.195304209625724
-3.6888020038604736,-3.417561825074252
-3.7205564975738525,-3.4171611981290217
-3.7342634201049805,-3.4613208510959637
-3.9538280367851257,-3.545099804180488
-3.5320212841033936,-3.236818367326458
-3.977153480052948,-3.4529037129153584
-3.2507119178771973,-2.9653472729420725
-3.8163344264030457,-3.4300494621773647
-3.5314894914627075,-3.130261379204288
-3.8181387186050415,-3.533784127096452
-3.760596752166748,-3.548281438449937
-3.306083559989929,-2.937457561351282
-3.8439899682998657,-3.568350301225272
-3.306261897087097,-2.91676448620958
-3.7626689076423645,-3.2847003829863066
-3.459671914577484,-3.133341572390674
-3.538038492202759,-3.0991096419762165
-3.52021723985672,-3.3140420761912064
-3.268931031227112,-2.931348362859443
-3.373875856399536,-2.6574490681316365
-3.5373729467391968,-3.3346796353548838
-4.022141635417938,-3.510861406215237
-4.232035756111145,-3.863508487621454
-3.843036472797394,-3.4081671565334193
-4.5060120820999146,-4.040264667599492
-3.949368119239807,-3.563976738417276
-3.3817326426506042,-2.997770580993189
-3.4798044562339783,-3.2848338835634183
-3.5836626291275024,-3.177279942157387
-4.053010702133179,-3.496425137489403
-3.511396050453186,-2.9884896554479594
-3.509131073951721,-2.9799843041105785
-3.6595569252967834,-3.3042191893362323
-3.7690274715423584,-3.5349158676844956
-4.359170436859131,-3.5419664496488186
-3.5912709832191467,-3.033622423144509
-3.3894565105438232,-3.174847528863865
-3.3411450386047363,-3.234545938142371
-3.2217631936073303,-2.9931039292929347
-3.825373351573944,-3.6666410337778546
-3.622664511203766,-3.05778741537542
-3.759141981601715,-3.6448190072434623
-3.7484431862831116,-3.156922338553459
-3.9315704107284546,-3.473094965930161
-3.1032263040542603,-2.8050306318410763
-3.7616843581199646,-3.2308998792292596
-4.113977551460266,-3.673528134356518
-3.2165995240211487,-2.4269900018736497
-3.632517993450165,-3.4089925807035395
-3.4668449759483337,-3.1175940464912753
-3.477926015853882,-2.8578102398337686
-3.6292805671691895,-3.0949004172359142
-3.548040807247162,-3.317153938746958
-3.6538981199264526,-3.360274557490755
-3.686227262020111,-3.3370378170318085
-4.065211176872253,-3.822074441149976
-3.535993456840515,-3.403161292583584
-2.413287103176117,-2.0677204087475944
-3.5596811771392822,-3.205423781485699
-3.5202951431274414,-3.4154069103780595
-3.5258768796920776,-3.208630342429862
-3.7621318697929382,-3.4960883192850853
-3.557864785194397,-3.2581484752431837
-3.9322486519813538,-3.3873789722824252
-3.931124746799469,-3.7951292570084045
-3.3943215012550354,-3.0742471434880954
-3.4256901144981384,-3.229144122500976
-3.7592709064483643,-3.475155424974571
-3.2898988127708435,-2.99330690659684
-3.5044243931770325,-3.0742334776529434
-3.464071035385132,-2.9924955154785633
-3.7985134720802307,-3.5160247778555362
-4.221237897872925,-3.9186770722131765
-3.9873360991477966,-3.5620913483834085
-3.9426158666610718,-3.5305641127011285
-3.7487531900405884,-3.373471526333862
-3.276197612285614,-2.977154474157882
-3.908040463924408,-3.6686428031997718
-4.262600421905518,-3.6313566703104474
-3.1822712421417236,-2.602641859299828
-3.737710177898407,-3.3442616540279184
-3.4147675037384033,-2.9802691910263976
-3.891653835773468,-3.490682346623182
-3.5250803232192993,-3.3582844970552777
-4.050751090049744,-3.4950709322711275
-3.348485767841339,-2.874869126046809
-3.1963881254196167,-2.643854638725684
-3.8158289790153503,-3.4298071703699855
-3.606279730796814,-3.118809379716294
-3.687914788722992,-3.4566676676985555
-3.635073482990265,-3.387386063180323
-3.9113078713417053,-3.4567961347452507
-3.599535286426544,-3.0581796457774977
-3.8519357442855835,-3.019880538884842
-3.449988842010498,-3.313586917785104
-3.566274344921112,-3.4959253616958543
-3.8829731345176697,-3.4563989522155913
-3.2244197130203247,-3.0516348372528164
-3.457827627658844,-3.1133692380227496
-3.619490623474121,-3.2498772452532396
-3.6319990158081055,-3.1910137642613727
-3.964826226234436,-3.697524798378176
-3.769925057888031,-3.3456075521932425
-3.7962724566459656,-3.3405558796678507
-3.726758599281311,-3.2982755082753266
-3.754853129386902,-3.359161603565047
-3.5957098603248596,-3.3863365791963345
-3.5609322786331177,-3.305663546579485
-3.8340384364128113,-3.42710357185168
-3.7069947719573975,-3.331425940806934
-4.129804253578186,-3.702948096777322
-3.6256543397903442,-3.4980545533626484
-4.157135248184204,-3.860070474723409
-3.4689435362815857,-3.0885164503397147
-3.6521934866905212,-3.069451064053303
-3.059434652328491,-2.4969353464177937
-3.8554276823997498,-3.5451045390740714
-3.700830817222595,-3.388154032048765
-3.815590500831604,-3.3973276500747605
-3.2787027955055237,-2.815205560447303
-3.7305696606636047,-3.370655073247111
-4.051307201385498,-3.7624776664314186
-3.691534459590912,-3.371992579789144
-3.4813937544822693,-3.1767149293539894
-3.5599541068077087,-3.264864915674094
-3.5267306566238403,-3.4133226564645556
-3.3525439500808716,-3.0505786944395816
-3.165338456630707,-3.0393755408864296
-3.6744781136512756,-3.194622982584345
-3.503262758255005,-3.0730369492682454
-4.286825895309448,-3.9485073343804427
-4.3516823053359985,-4.161542916811473
-3.6976112723350525,-3.4035074986598466
-3.658987522125244,-3.1718630832902477
-3.8689152002334595,-3.3735657138928667
-3.2893165349960327,-3.0577657248557535
-3.3586528301239014,-3.135485425501163
-3.5518794655799866,-3.300655562506953
-3.8461437821388245,-3.5497269765892168
-3.52057284116745,-3.1616099474762183
-3.7239876985549927,-3.1981597143721827
-3.572679340839386,-3.3418364060953727
-3.537816822528839,-3.381614422467396
-3.307078182697296,-2.9901062974863457
-2.937703251838684,-2.430307649037952
-3.741571605205536,-3.3288322238278965
-3.814229130744934,-3.460818069769315
-3.207776725292206,-2.745480770082247
-3.687052845954895,-3.5019607453334243
-3.930108904838562,-3.5971481628866058
-3.832206904888153,-3.6075871931346923
-3.2763813734054565,-2.881563193099631
-3.7014940977096558,-3.11782669747002
-3.564300537109375,-3.207796147131218
-3.584734559059143,-3.24334124177735
-3.341111660003662,-2.6484043408777107
-3.6375083923339844,-3.1672752194393796
-3.835947811603546,-3.5284227090570592
-3.53284752368927,-3.2659203867702766
-3.38666570186615,-3.1064552963978533
-3.8868271112442017,-3.3115891966075583
-2.9925575852394104,-2.609558141821844
-3.436689555644989,-3.187254622835906
-4.166743278503418,-3.959331970624729
-3.3665889501571655,-2.8989978354989145
-3.3684042096138,-3.060659401062905
-3.8344525694847107,-3.600330404811496
-3.8423731923103333,-3.566144885967485
-3.38841450214386,-3.291733948162184
-3.3721935749053955,-3.1168331632980184
-3.3072213530540466,-2.9076027387553567
-3.4314425587654114,-2.8263750595280093
-3.577868938446045,-2.912002595848748
-3.364286243915558,-3.077031339834235
-3.7597845792770386,-3.3628702104248562
-4.011685729026794,-3.6082251349981407
-4.027069330215454,-3.703058675982094
-3.9357898831367493,-3.620859844390913
-3.8247666358947754,-3.529722459282081
-3.57084196805954,-3.1887256780781588
-3.4495409727096558,-3.117474323262867
-3.533705711364746,-3.2059307646522397
-3.4608362913131714,-3.193413321795689
-3.777523696422577,-3.602964478752713
-3.3628839254379272,-3.2088207880635853
-3.498868227005005,-3.186087807666952
-3.8746023774147034,-3.677292387582007
-2.81775563955307,-2.4576335129553697
-4.086605429649353,-3.5689230187532566
-3.146764099597931,-2.4566474314297815
-3.1868032217025757,-2.761043791974107
-3.6126755475997925,-3.313939822361316
-3.4112176299095154,-3.2637996492764656
-3.718183398246765,-3.3323329073666765
-3.6119218468666077,-3.2911236674357585
-3.9921719431877136,-3.5275535884825313
-3.3661938905715942,-3.1194186839658555
-4.16728663444519,-3.516815622860603
-3.4495128989219666,-3.0923580915716626
-3.76357102394104,-3.5744678920580695
-3.3785951733589172,-3.0216467033745364
-3.664096176624298,-3.3474002539295213
-3.806165635585785,-3.3891844953120924
-3.390675187110901,-2.962957855631468
-3.7904593348503113,-3.4389643603661972
-4.067830920219421,-3.647669298426749
-3.2805685997009277,-3.1007933287896416
-3.4427387714385986,-3.048975250889909
-3.9522181153297424,-3.6558313397527606
-4.168367862701416,-3.6753778621076902
-4.028973400592804,-3.6921799136183386
-3.59916090965271,-3.2736894924601008
-3.1958890557289124,-2.885048083480231
-3.739916443824768,-3.2774930333618735
-3.576906740665436,-3.0443913670351237
-3.408201038837433,-3.2001490941126165
-3.3793405890464783,-2.997291078432914
-3.4244473576545715,-2.9442241283995507
-3.2213500142097473,-3.065699338227654
-4.048592209815979,-3.8242635848298256
-3.6622782349586487,-3.4420702171751416
-3.960307776927948,-3.634947528883474
-4.288811922073364,-3.8539131575293983
-3.32995742559433,-2.8419404287721437
-3.604589521884918,-3.181767210717347
-4.244659423828125,-3.8685326495374834
-4.318574666976929,-3.992975708710705
-3.455793797969818,-2.897354601979355
-3.0528029203414917,-2.571603549588195
-3.804766595363617,-3.5955476874343226
-4.005578637123108,-3.7167014506022134
-3.221333086490631,-2.6870191279248736
-3.948132872581482,-3.4999837531242557
-4.362812280654907,-4.1949624805039765
-3.4912644624710083,-3.132936094695743
-3.650338053703308,-3.2613880405501687
-3.702094554901123,-3.4386984995179866
-3.239678204059601,-2.9009010668533226
-3.623227596282959,-3.1492066513937873
-3.980205714702606,-3.709377815887263
-3.5635443925857544,-3.1927501485788623
-3.606213927268982,-3.317171295895637
-3.568517506122589,-3.1728946771085194
-3.6079843044281006,-3.3128421205527445
-3.7922019958496094,-3.3003456190501677
-3.5281792879104614,-3.264490831135591
-4.104283571243286,-3.827294565209738
-3.4971107840538025,-3.1399341064442163
-3.856364905834198,-3.6266508850519243
-3.589623987674713,-3.160179579354858
-3.5176421403884888,-3.171542926617891
-3.6047001481056213,-3.4312353629517034
-4.164289593696594,-3.4968690831716596
-3.4691843390464783,-3.125297382960089
-4.35439670085907,-3.9581854263664087
-3.38888418674469,-3.20793584508072
-3.7830939292907715,-3.4099731285641037
-3.7581409215927124,-3.4990324751026782
-3.2603231072425842,-2.8254921729244056
-3.717871308326721,-3.3251054238232807
-3.8637136816978455,-3.473117804370855
-3.5027360320091248,-3.2893888517752554
-3.2283599376678467,-2.9190023267767367
-3.91120046377182,-3.5457482758339545
-3.8730697631835938,-3.5437848387410646
-3.7799421548843384,-3.351225174168734
-3.087786912918091,-2.8149073608167803
-3.532296299934387,-3.3891164785874164
-3.992782413959503,-3.6133013178656554
-4.021466314792633,-3.771931445594252
-3.239016532897949,-2.6181052540492664
-3.6010597348213196,-3.2656750616324355
-3.2333545088768005,-2.979932083800344
-3.2621480226516724,-2.651401547700369
-4.1849318742752075,-4.0527539420226875
-3.600048840045929,-3.3811869347688286
-3.757668137550354,-3.4496226609989686
-3.70037043094635,-3.3919756220318593
-3.514625310897827,-3.2840468373243223
-3.502311646938324,-3.3270445124481416
-3.97783762216568,-3.5649842752641265
-3.8954063653945923,-3.7030103460992287
-3.986239433288574,-3.555836223568915
-3.679234027862549,-3.398210276488699
-4.059505939483643,-3.5314893372624967
-3.653922200202942,-3.3137131478649553
-3.5152087807655334,-3.1477544046197674
-3.3724663257598877,-3.226130936920305
-3.759648323059082,-3.479409472847216
-3.517716646194458,-3.333635359887832
-3.776539146900177,-3.257160692469336
-3.166942834854126,-2.819551226124181
-4.022065043449402,-3.699948300726525
-3.195054054260254,-2.7020251466537895
-3.5793694853782654,-3.149057684656982
-3.4025816321372986,-3.198600012822832
-3.5865501761436462,-3.237028169604317
-3.7828022837638855,-3.37860554786153
-3.480844497680664,-3.2866387125332652
-3.7148767709732056,-3.1596529844173986
-3.6469865441322327,-3.1985499497398333
-4.000798285007477,-3.3904402036617514
-3.7639744877815247,-3.4436373902218924
-3.5150872468948364,-3.2670831514613194
-3.335571587085724,-2.994013802588956
-3.749228000640869,-3.3617298525705555
-3.4493712782859802,-3.125272835666019
-3.726050078868866,-3.287536915247668
-3.186207950115204,-2.895470326449568
-3.821442663669586,-3.535967322637657
-4.215921998023987,-3.956038722707276
-3.9268513917922974,-3.5033650155767178
-3.6236533522605896,-3.4060969725040113
-3.587646186351776,-3.4852897771578415
-4.040261268615723,-3.6283528532920846
-3.6670451760292053,-3.3948573902057295
-3.6515902876853943,-3.5250544846674248
-3.513363242149353,-3.2147226199549808
-3.465215802192688,-3.3925074916745612
-3.4307971596717834,-3.1433768217332636
-3.9424091577529907,-3.335822329089083
-3.779164433479309,-3.5035881752849187
-4.031665503978729,-3.6198577335627835
-3.624344766139984,-3.223535970012602
-3.671124756336212,-3.0019321157048537
-3.76042103767395,-3.4007003302554337
-3.18574982881546,-2.501874451965448
-3.648373246192932,-3.174027508321789
-4.095054984092712,-3.889616947896011
-3.728833258152008,-3.5633823676710072
-3.4311330914497375,-3.270670649047271
-3.594547748565674,-3.1647290851911944
-3.0470908284187317,-2.4336426009851633
-3.7203361988067627,-3.2291791606359115
-3.1135181188583374,-2.657989832829404
-4.014260292053223,-3.6621365753653956
-3.493892252445221,-3.1900475052709516
-3.7434752583503723,-3.3467585787036804
-4.191895365715027,-3.5886454442241567
-3.5151978731155396,-3.0627327414989467
-4.660391807556152,-4.396747574347764
-3.49786776304245,-3.255194481676756
-3.715329885482788,-3.5079126082519014
-3.813742935657501,-3.495625515122044
-3.741127073764801,-3.4207878219621106
-4.33436131477356,-3.945837939379639
-3.5873231887817383,-3.441890278494194
-3.689595341682434,-3.2726297582223136
-3.5984885692596436,-3.3429823445134637
-3.848480999469757,-3.6749631852081897
-3.3179633021354675,-2.9817483096493897
-3.615023374557495,-3.265859825446859
-3.937012791633606,-3.757385693441062
-3.9219786524772644,-3.550704729530297
-4.0322412848472595,-3.379318293524527
-3.215297818183899,-2.9223814375143715
-3.871754229068756,-2.9003694209299824
-3.2723281383514404,-2.5920398328822047
-3.378704309463501,-3.0288501065406095
-4.003231227397919,-3.776196937545633
-3.540696144104004,-3.2980461005511454
-3.441615104675293,-2.9105885265127998
-3.439059555530548,-3.3365433617758673
-3.490972876548767,-3.2251295752910814
-3.5095094442367554,-3.3761845073366206
-3.563974440097809,-3.3234668260808924
-3.6304975152015686,-3.320175417529793
-3.407074213027954,-2.9749677331909585
-3.8736391067504883,-3.6179532861037043
-3.547129809856415,-3.2004203564572995
-3.9263497591018677,-3.4287782282001134
-3.8549152612686157,-3.6116105042506557
-3.6020312309265137,-3.4968986648406406
-3.8340099453926086,-3.4302727980328016
-3.78866183757782,-3.5996033644397807
-3.694730043411255,-3.108027118510351
-3.3013670444488525,-3.1230408720796747
-3.467285633087158,-3.0844533580391054
-3.4904887080192566,-3.4420268224437494
-3.0684221386909485,-2.625982845036708
-4.708015561103821,-4.5612616343941585
-3.532374858856201,-3.340190823800216
-3.7422107458114624,-3.3920741139917063
-3.4788641929626465,-3.211104156907396
-3.6229257583618164,-3.2153103636099813
-3.4070115089416504,-3.1889646038144703
-3.839914321899414,-2.968839124779531
-3.390027940273285,-3.1376426492965166
-3.5696575045585632,-2.8596503943506733
-3.8305503726005554,-3.6191154099639395
-3.66695499420166,-3.2703881542563127
-3.291223406791687,-2.9377403713565955
-4.489209175109863,-4.121150020239639
-4.903058886528015,-4.2035923566673254
-3.5708925127983093,-3.104860050542246
-3.7740349173545837,-3.6163224202631223
-3.6284096240997314,-3.23027227731035
-3.1738792061805725,-2.8925681990344834
-3.5287148356437683,-3.2739610920784403
-3.5154953002929688,-3.176812648005518
-3.335335612297058,-3.084039696121906
-3.7138569951057434,-3.407810433685384
-3.5317471623420715,-3.0567425990677237
-3.44330757856369,-2.948096999874183
-3.85605651140213,-3.381629918058042
-3.9750449657440186,-3.714522405022873
-3.510958969593048,-3.3422474631998513
-4.468373656272888,-3.957685900577595
-3.713561713695526,-3.3479767459690546
-3.4329299926757812,-3.1310754237458687
-3.640238583087921,-3.493201232476202
-3.645710527896881,-3.311017983532199
-2.659790277481079,-2.091019809591664
-3.32357656955719,-2.5606989809123437
-3.2463536858558655,-2.915945848904261
-3.85623699426651,-3.5367388941869287
-3.361319422721863,-3.094701242402939
-3.568353295326233,-3.269177210545768
-3.545052170753479,-3.144585153108254
-3.844171643257141,-3.5902964646365363
-3.346375823020935,-3.282284653119789
-3.2929378151893616,-2.8899349856519527
-3.6371824145317078,-3.2836882991082974
-4.215409278869629,-3.983498611875185
-3.6853460669517517,-3.2724719124159356
-3.925004005432129,-3.3063783379446225
-3.8019133806228638,-3.5061845976718686
-4.054749608039856,-3.6092856434864933
-3.85871022939682,-3.2999975916368935
-3.312168598175049,-2.841298805205585
-3.663528561592102,-3.2744749147345975
-3.7129318714141846,-3.375628489432826
-3.6898834109306335,-3.171032687560588
-3.2982752323150635,-3.0802176127582426
-3.6020352840423584,-3.3462783784917294
-3.468166410923004,-3.0857928528934657
-3.498243808746338,-3.208677514051793
-3.517115354537964,-3.3841733839879784
-3.4443500638008118,-3.171539966909955
-4.208535432815552,-3.716889345845882
-3.7707417011260986,-3.1914790186973487
-2.462838888168335,-1.8577908807724526
-3.1238418221473694,-2.5707835375759616
-3.4685680270195007,-3.3347933112477772
-3.642471134662628,-3.264183033844868
-2.942534923553467,-2.5208012873721968
-3.6341968178749084,-3.369989649755076
-3.8483047485351562,-3.5332050729970885
-4.151743769645691,-3.749949443622498
-3.5526517033576965,-3.1240350554424308
-4.160762190818787,-3.73549824385527
-4.037505805492401,-3.808026373168959
-5.357750058174133,-4.814205218100685
-3.789519965648651,-3.0730725225894764
-2.957688808441162,-2.4904260387935953
-3.3946608304977417,-2.975180655201702
-3.8846652507781982,-3.4203412081998814
-3.396022856235504,-3.1055437948290416
-3.560899317264557,-3.3067605577067667
-3.654052257537842,-3.3980075997003394
-3.882207930088043,-3.7858174441414385
-3.3811340928077698,-3.117993808091479
-3.7534650564193726,-3.501603590234395
-3.372752070426941,-3.0340468240839003
-3.3418321013450623,-2.9460517967538786
-3.458492696285248,-3.194786103622431
-3.8813207745552063,-3.763583499387309
-3.6238720417022705,-3.2232510813779403
-3.0939325094223022,-2.704924134741525
-3.72826486825943,-3.4578295255223677
-3.7573817372322083,-3.492290028709349
-3.70671945810318,-3.1853289508244176
-3.64923095703125,-3.4048774432503777
-3.889155387878418,-3.448149474459395
-3.6743364334106445,-3.317605057607142
-3.501203954219818,-3.222564463298214
-3.48310524225235,-3.3049884241564182
-3.695598006248474,-3.2803278128476547
-4.111544609069824,-3.583901924291428
-3.628689467906952,-3.4183562231407
-3.3175715804100037,-3.1108458694329415
-3.4922839999198914,-3.0024668997014445
-3.7024694085121155,-3.433604492513569
-4.05431592464447,-3.5838794683128246
-3.1738332509994507,-2.8409941485705663
-3.9404269456863403,-3.498002844673234
-3.441322088241577,-3.1300356893161587
-3.452371120452881,-3.0611908458439343
-4.143639445304871,-3.64535973379403
-3.8610899448394775,-3.576955345281893
-3.3480188250541687,-2.9777059721668766
-3.567074775695801,-3.3123980191281865
-3.7992480397224426,-3.4081216339350875
-3.7343764305114746,-3.595585586970822
-3.806196093559265,-3.5764749327003535
-3.4072829484939575,-3.100372801613091
-3.339893400669098,-2.968260266439163
-3.5653836131095886,-3.2197131817066196
-4.0791990756988525,-3.8461458608693087
-3.2980804443359375,-2.766735076615678
-3.532734453678131,-3.2544250560531953
-3.069049119949341,-2.6984942023054064
-3.6327435970306396,-3.1810903239806834
-4.037504076957703,-3.367570910745915
-3.4098786115646362,-3.204566242015828
-3.8046223521232605,-3.3728163472902777
-3.973052501678467,-3.759424972972748
-3.2062209844589233,-2.8285081950004325
-3.727580189704895,-3.566975301264324
-3.653295397758484,-3.400037549974897
-3.428528368473053,-3.30757427104883
-3.602953255176544,-3.447804489978758
-3.7054567337036133,-3.4659646392641945
-3.654255211353302,-3.302898170874221
-3.7114394903182983,-3.3224492221198467
-4.063302755355835,-3.7533068660212443
-3.7262516617774963,-3.459700578318585
-3.7576377391815186,-3.359338298287516
-3.7176876068115234,-3.341627372651622
-3.7641413807868958,-3.565356512179681
-3.494311511516571,-3.2327506799566006
-3.6265438199043274,-3.4850954689383316
-5.052423596382141,-4.748747366764429
-3.780728816986084,-3.4746376951991618
-3.644800543785095,-3.397576791037504
-3.9888530373573303,-3.5368014069525167
-3.5124747157096863,-3.0214338760971944
-3.269629716873169,-2.702493434426617
-3.3782740235328674,-2.870563491189959
-3.6250061988830566,-3.254827727767018
-3.349285900592804,-2.968316040360909
-3.443138003349304,-3.3547923331828566
-3.4896042346954346,-3.1412852093710146
-3.998170256614685,-3.4747655283819947
-3.336476147174835,-3.2671983794928137
-3.412112236022949,-3.1995442795276197
-3.4433892965316772,-3.1687522754926247
-3.5663756728172302,-3.4286808735979593
-3.9812852144241333,-3.3886563916069
-3.739078640937805,-3.3678665562682353
-4.627324342727661,-4.2456826924274935
-3.61288845539093,-3.29648021256976
-3.6971577405929565,-3.2860801002932183
-3.6197771430015564,-3.22437360851625
-3.6295320987701416,-3.2171404637986307
-4.727601647377014,-4.2926487692951465
-3.923964738845825,-3.5947187732183354
-3.7474918961524963,-3.497923198827104
-3.287537157535553,-2.8947787106861487
-3.716788947582245,-3.3366460430596283
-3.5226187109947205,-3.0254788486746715
-3.640322744846344,-3.281739651373489
-3.6075031757354736,-3.2625376796498133
-3.287991523742676,-2.8802613569526647
-3.384407639503479,-3.0737172131493176
-3.6542314291000366,-3.087356566698962
-4.308576822280884,-3.739309773057708
-3.5576100945472717,-2.9352312045332147
-4.255022406578064,-3.562607068858762
-3.406305968761444,-3.0406143740528595
-3.770133852958679,-3.2445619236371734
-3.8178740739822388,-3.453651412148674
-3.4271169304847717,-3.2430918775375925
-3.536735773086548,-3.195219296450957
-3.803526818752289,-3.4737382660082887
-3.91755074262619,-3.5378069588797354
-3.73812073469162,-3.35911293244251
-3.539604902267456,-3.3376302039389683
-3.5972253680229187,-3.2528202680800815
-3.675965189933777,-3.3882442061737734
-3.316478908061981,-3.0686505107398783
-3.380224585533142,-3.0924198238281497
-3.18307888507843,-2.9021971649459535
-3.3927703499794006,-3.028873909542538
-3.548572063446045,-3.112773711459439
-3.4732689261436462,-2.9404049423401255
-3.9133099913597107,-3.722961408802108
-3.621048331260681,-3.2572312545262525
-3.6456255316734314,-3.3027728130615066
-4.121504306793213,-3.8556241996839753
-3.740185558795929,-3.495645068043908
-3.772927165031433,-3.384457826464057
-3.769852340221405,-3.429275306384347
-3.3984313011169434,-3.158633562880551
-3.8182466626167297,-3.410674137293742
-3.386675477027893,-2.89255762584608
-3.767706573009491,-3.4370567653908717
-3.8056525588035583,-3.462688207757293
-3.66994446516037,-3.3180601875464397
-3.150965094566345,-2.7601730895342103
-4.24500572681427,-3.445110601718602
-3.826445758342743,-3.6295175340139867
-3.433779239654541,-3.2846413056141124
-3.3553687930107117,-2.9120889711686453
-3.4311975240707397,-3.27543306095992
-3.3865310549736023,-3.043925259325823
-3.3186830282211304,-2.782289145034153
-3.7426204681396484,-3.199268344545237
-3.8851333260536194,-3.5031299782369056
-3.708181321620941,-3.533719977556725
-3.7410879731178284,-3.4918017702131676
-3.6257184743881226,-3.25692804471879
-3.651415228843689,-3.085856647579181
-3.9221473336219788,-3.447758915946967
-3.0458902716636658,-2.8395369251650426
-3.93457955121994,-3.5453976183751483
-3.6692325472831726,-3.2697647024683323
-4.0879693031311035,-3.517124697149334
-3.651271343231201,-3.4259662232647368
-4.030279040336609,-3.5820961042655015
-3.784461498260498,-3.4959746334341273
-3.717395842075348,-3.469105511112035
-3.8581418991088867,-3.5210545903268553
-4.008945643901825,-3.676107117649563
-3.483412981033325,-3.02599175310948
-3.622395694255829,-3.3595573829051357
-3.457723915576935,-3.123006864707629
-3.671360731124878,-3.1529893904952777
-4.0483479499816895,-3.484075023502538
-3.3698572516441345,-3.176719226628968
-3.8241698145866394,-3.305060590523234
-3.8407583236694336,-2.9976890141987673
-3.8650501370429993,-3.646023310829061
-3.8195179104804993,-3.410812365805844
-4.542397856712341,-4.568729376072816
-3.6372560262680054,-3.4456052853097394
-3.8190504908561707,-3.3674382790518025
-3.4262437224388123,-3.0162979044324465
-3.8580384850502014,-3.5944435734714677
-3.7707241773605347,-3.6082658650712682
-4.061877369880676,-4.003128050324549
-3.7346895933151245,-3.4653680745009274
-3.5857696533203125,-3.3902418594177632
-3.1471166014671326,-2.674816590261641
-2.58918833732605,-1.9374112294524355
-3.689016342163086,-3.3013589070840474
-3.7924067974090576,-3.3072194616901935
-3.96488356590271,-3.5510260563203793
-3.726693868637085,-3.4449279230179197
-3.4902265667915344,-3.3251805433688695
-3.5366480946540833,-3.366273889905351
-3.672811269760132,-3.374302828693613
-3.5988465547561646,-3.0779354616822934
-3.6825349926948547,-3.2989862323233727
-3.4766806960105896,-2.9597441762380585
-3.4202301502227783,-3.118484006909395
-3.309943675994873,-3.012052777203086
-3.7696608304977417,-3.475227104047436
-3.5189438462257385,-3.2596950850097173
-3.9433891773223877,-3.596887641675444
-3.6796115040779114,-3.2440009491900885
-3.477184534072876,-3.136282220854462
-3.3695302605628967,-2.9548214045591568
-3.20279324054718,-2.5603620956418753
-4.008503317832947,-3.708288641416478
-3.2801771759986877,-2.8395629019347886
-3.4685346484184265,-3.125897891827726
-3.657257914543152,-3.169091449440901
-3.860702157020569,-3.6005702382253157
-3.4171440601348877,-3.0581163903239115
-3.395916223526001,-3.2313516173433947
-3.7114795446395874,-3.397623561864448
-3.5785968899726868,-3.2800951112887926
-3.412528097629547,-2.9068672481338815
-4.57925820350647,-3.8100519045463375
-4.142154216766357,-3.8545739591846337
-3.6921103596687317,-3.3524248317022165
-3.4490150809288025,-3.3644514175106512
-3.2363357543945312,-2.943582514129123
-3.2971885204315186,-2.823781029339109
-3.3777289390563965,-3.019551963039361
-3.6440756916999817,-3.11818291324704
-3.523693799972534,-3.2843152814797945
-3.4773521423339844,-3.0917703620578947
-3.37128221988678,-3.0271628023281476
-4.13109564781189,-3.8610391756412064
-3.8402116894721985,-3.4525012967462767
-3.4874539375305176,-3.153961907757544
-3.8050264716148376,-3.47446293190461
-3.3948023319244385,-3.018223058322474
-3.766710638999939,-3.382219544595627
-3.8116215467453003,-3.3294523050705473
-4.293566942214966,-3.809123245433423
-3.2911593914031982,-2.957463995179444
-3.3991551399230957,-3.0555875565364334
-3.681890368461609,-3.2883548147527213
-3.801440477371216,-3.4957633030111697
-3.258418321609497,-2.9359357060799276
-3.401174008846283,-3.040112930957009
-3.6870977878570557,-3.263109449210357
-3.35512775182724,-2.9278320902901336
-3.803552567958832,-3.4097731372803595
-3.5603845715522766,-3.1843474667250544
-3.88949054479599,-3.496821011093115
-3.7685973048210144,-3.2173152358340977
-3.733699142932892,-3.5164488908740705
-3.1339797973632812,-2.783805165073703
-4.890422224998474,-4.249272810932442
-3.050753951072693,-2.5694430095058762
-3.639224112033844,-3.4438681909729585
-4.684289813041687,-4.405804604341718
-3.598479688167572,-3.3691831123424296
-4.675081014633179,-4.229035379576127
-3.322372615337372,-2.9621982793271076
-3.412143111228943,-3.1013057601537226
-3.848753273487091,-3.554718983569308
-3.431749939918518,-3.2251815852997594
-3.637723445892334,-3.2685988104278674
-3.6660460829734802,-3.381980158087536
-3.6595908403396606,-3.1716723452795224
-3.9334661960601807,-3.506236800852153
-2.394576370716095,-1.786004044354618
-3.557820439338684,-3.0283322971772884
-3.6998887062072754,-3.2463415395972746
-4.13196873664856,-3.637488880214614
-3.9427820444107056,-3.8861487619882795
-3.5613977313041687,-3.2637200659777847
-3.663743495941162,-3.0992284024047105
-3.8416414856910706,-3.2599311173676786
-3.5376038551330566,-3.218189477935827
-3.138505220413208,-2.614284232188714
-3.759076714515686,-3.478446885330315
-3.682241201400757,-3.278321342462365
-3.135642111301422,-2.965810302461719
-3.628139555454254,-3.4781169076693863
-3.837762176990509,-3.442498936467962
-3.805534243583679,-3.3898001032501432
-3.3934520483016968,-3.156635767009805
-3.5152977108955383,-3.122789862044296
-3.583385169506073,-3.4400751044980775
-3.610200583934784,-3.2700772380511602
-3.5325615406036377,-3.3588857913189525
-3.9531103372573853,-3.4217930018915905
-3.4678354263305664,-3.115344012631659
-3.5873736143112183,-3.1304540965562144
-3.6085468530654907,-3.4493420481974155
-4.29797887802124,-3.8728764045187187
-3.7816291451454163,-3.4997668160025084
-3.5741096138954163,-3.226993573958303
-3.756076991558075,-3.34319399207733
-4.3176658153533936,-3.8486523404924307
-3.5210463404655457,-3.3390390415954108
-3.454258620738983,-3.195136251110301
-3.867307424545288,-3.505062142700926
-3.7651803493499756,-3.433375373717488
-3.4786630272865295,-2.916896165488993
-3.9901386499404907,-3.6266531178415566
-4.412106394767761,-3.7689881538726424
-3.4236486554145813,-3.3195722517949324
-4.094949245452881,-3.632241969773741
-4.474833369255066,-3.952887967775271
-3.5035839080810547,-3.039757445408005
-3.7633657455444336,-3.423634983438659
-3.401623845100403,-3.1433616003574825
-3.7674588561058044,-3.3257056051713643
-3.8128961324691772,-3.4576484347292338
-3.5035805702209473,-2.876065674945006
-3.655975103378296,-3.2840965149327364
-2.754692792892456,-2.1837651620678784
-3.169886350631714,-2.943363258478066
-3.774848163127899,-3.4880287523189675
-3.547946572303772,-3.0499391431476157
-3.8666443824768066,-3.5504519747980687
-3.598052740097046,-3.3606884347136625
-3.7457584738731384,-3.41818828050231
-3.171321928501129,-3.0279567153464915
-3.7441101670265198,-3.3463001405581916
-3.4860165119171143,-2.993805904525519
-3.6698039770126343,-3.5930383087110687
-3.141767740249634,-2.7520697756639994
-3.213321626186371,-2.828766755303399
-3.9857665300369263,-3.584611358278652
-3.761525869369507,-3.457904139328371
-3.7811520099639893,-3.49611595814419
-4.0723717212677,-3.7243361288647514
-3.881325662136078,-3.776651891419611
-3.570523738861084,-3.1236079110163613
-3.708011269569397,-3.1432323327414524
-3.7944400906562805,-3.4020583695482656
-3.5941140055656433,-3.3838057326446007
-3.140338122844696,-2.531490819637162
-3.5440337657928467,-3.415237155122354
-3.9812020659446716,-3.4328985004305657
-3.707683563232422,-3.3777322557327047
-3.669486343860626,-3.4855344208731296
-3.605289876461029,-3.2824272829389427
-3.5193592309951782,-3.0791966846983896
-3.6238314509391785,-3.475329949228158
-3.5209720134735107,-3.328955382404014
-3.7104551792144775,-3.474910472858886
-3.534399926662445,-3.252337399397037
-3.439362585544586,-3.054038734148304
-4.167937874794006,-4.067147245092865
-3.5488200187683105,-3.331909031846478
-3.969837784767151,-3.520916182670063
-3.3726818561553955,-3.141987760805509
-3.703911542892456,-3.420062487992927
-3.503661096096039,-3.2433676711888046
-3.825566589832306,-3.6165954582553943
-3.1809784173965454,-2.960069379428667
-4.341047286987305,-3.8694417631005367
-3.4624417424201965,-3.2814853493125047
-3.3964757919311523,-2.705252661671062
-3.5170164108276367,-3.183148867160154
-3.345603048801422,-3.1091337419984573
-3.6749640107154846,-3.5371019244343325
-3.54319566488266,-3.1269874345108915
-3.699753165245056,-3.234338318828312
-4.139814615249634,-3.4305908543440458
-3.8430358171463013,-3.4313044611170267
-3.573707640171051,-3.1202814264350778
-3.617251932621002,-3.2969991784256845
-3.632636547088623,-3.30358101427515
-4.374361276626587,-3.8438456288407514
-3.978758156299591,-3.7103019029315067
-3.5208715200424194,-3.104614441550012
-3.555753171443939,-3.1617839550859763
-3.91629421710968,-3.1533217328745358
-3.719217836856842,-3.2383899895305595
-3.6129600405693054,-3.188976080876148
-3.4843130111694336,-3.2459285295601155
-3.8118194937705994,-3.2599093692758254
-3.4920021295547485,-3.011790693493476
-3.761060953140259,-3.5651854666111595
-3.8203259110450745,-3.629285354193621
-3.5181530117988586,-3.2326195233511745
-3.3947376012802124,-3.047734516483522
-4.0598204135894775,-3.7431380845962954
-4.116929650306702,-3.795882154354923
-3.3855594992637634,-3.0499722957181423
-3.74913090467453,-3.620416821184781
-3.3503819704055786,-3.3087091505049253
-3.7137120962142944,-3.553456581734866
-3.55213725566864,-3.0075972213870137
-3.511983335018158,-3.3067278556420683
-3.6124963760375977,-3.1826754482466812
-3.4756723046302795,-3.289689770753368
-3.0835453271865845,-2.737473986043902
-3.5413142442703247,-3.1036350832538586
-3.6166640520095825,-3.3239307671098275
-4.122559428215027,-3.6456604094600262
-3.4812617897987366,-3.1461465429036246
-3.5290606021881104,-3.357653157121894
-3.7572829723358154,-3.1922774935877554
-3.626975178718567,-3.231350713166618
-4.2096027135849,-3.9886384035213505
-3.6160241961479187,-3.2438362119601063
-3.6173402070999146,-3.3433103420945582
-3.653341233730316,-3.269318167546825
-3.5301132798194885,-2.953735317930485
-3.8042208552360535,-3.32395432597118
-3.5922982692718506,-3.275726099332706
-3.1989073157310486,-2.9138236073502948
-3.4741427302360535,-3.093629111120821
-3.8304187059402466,-3.592262984396316
-4.071100950241089,-3.7319598218815027
-3.3890079855918884,-3.088089857934979
-3.5247219800949097,-3.141721024117164
-3.563318133354187,-3.275463125675845
-3.825990080833435,-3.504833465174156
-5.012402176856995,-4.723229469291871
-3.9461267590522766,-3.746945406946891
-3.637846827507019,-3.2678501674580005
-3.491302013397217,-2.901846088162002
-3.767759919166565,-3.2780110856092666
-3.6008196473121643,-3.060742424417851
-3.934190571308136,-3.398445618278144
-3.8820499181747437,-3.3173702246473367
-3.8387107253074646,-3.417793032130268
-3.95781409740448,-3.7210955849787486
-4.063676357269287,-3.93182092044013
-3.4380810856819153,-3.010553854120628
-3.439819812774658,-3.1998362349371994
-3.584993541240692,-2.986402097388158
-3.6395366191864014,-3.130055950962385
-3.411035478115082,-3.338286901950171
-3.751619577407837,-3.4474635143079952
-3.467550277709961,-3.1795909250846894
-3.8449730277061462,-3.425525143399798
-3.4515641927719116,-3.189730133848185
-3.9559333324432373,-3.52379465660383
-3.549082040786743,-3.3997647636493427
-2.9482232332229614,-2.49753861083832
-3.678626775741577,-3.2999842251941782
-4.333322882652283,-3.8259306174378898
-3.6403876543045044,-3.2432530145996816
-3.702950894832611,-3.210580096694775
-4.141452670097351,-3.372004493885628
-3.8640735149383545,-3.600893953361325
-3.444222390651703,-3.0288181837958636
-4.109390020370483,-3.833962400642831
-3.5189340710639954,-3.192758763020347
-3.2961195707321167,-2.9274284327430555
-3.2280702590942383,-2.937200759617288
-3.3352213501930237,-3.05408641493677
-3.466793715953827,-2.9131179536058447
-3.3563928604125977,-3.224758375773602
-3.6882803440093994,-3.3496956626208685
-3.778542935848236,-3.4276278611845603
-3.7329716086387634,-3.347997733533186
-3.2670353055000305,-3.0521288247303304
-3.1278520822525024,-2.6896736880743313
-3.922815442085266,-3.4158417610697267
-3.6302836537361145,-3.1613121093216603
-3.8945364952087402,-3.5281012034359764
-3.900634288787842,-3.633212595952201
-4.00925076007843,-3.4617104585015532
-3.699456512928009,-3.5100042528340545
-3.653120756149292,-3.257011915771869
-3.4069113731384277,-2.8890359339651814
-3.8590099215507507,-3.588683606252332
-3.5936341285705566,-3.2743330226986096
-3.5495086908340454,-3.228594074337122
-3.539366662502289,-3.360660759949345
-4.237417936325073,-3.8753398049280237
-4.023776650428772,-3.5932791626512155
-4.195764780044556,-3.7737240579056968
-3.38723087310791,-2.6055958605098457
-3.4397993683815002,-3.049459527438182
-3.670121669769287,-3.2632055030402816
-3.4572713971138,-3.2275207531277488
-3.6455914974212646,-3.420263301622553
-3.7271618843078613,-3.277827258853527
-3.6538974046707153,-3.486266241319585
-4.418481349945068,-3.730939878240927
-3.548407554626465,-3.387814260205444
-3.9832484126091003,-3.8334367307409383
-3.9577553272247314,-3.2668538190778547
-3.869025230407715,-3.655605979219317
-3.999450445175171,-3.425323273618277
-3.7704156637191772,-3.1785540663337337
-4.510190844535828,-3.652171283175191
-3.3818047046661377,-3.0228758469231405
-3.453118681907654,-2.9230000788275157
-4.092543721199036,-3.6123698453381254
-3.8908215165138245,-3.6117427841526486
-3.058107078075409,-2.533485954015674
-3.8414690494537354,-3.3526590511669245
-3.3328006863594055,-2.9110877832182998
-3.4639519453048706,-3.111209678159908
-3.487878978252411,-3.1875865566597272
-3.8684014678001404,-3.449535553449318
-3.9206156134605408,-3.7569160961593036
-3.279463827610016,-2.9006473929986214
-4.433121562004089,-4.086113952743096
-4.279451847076416,-3.861464513093163
-3.152732253074646,-2.869049822892022
-3.3728471994400024,-3.0584947882503912
-4.383131384849548,-4.215561929085378
-4.090589940547943,-3.7586097779202707
-3.7097719311714172,-3.2661571376124465
-3.844309628009796,-3.5044150620107537
-3.797451436519623,-2.8313496996927894
-3.473408281803131,-2.9318668453372445
-5.25110125541687,-4.826708384471304
-3.751902461051941,-3.6035520956579554
-3.548811197280884,-3.279809954733364
-3.2444510459899902,-2.5915291289971147
-3.300734281539917,-3.057244024732727
-4.043248653411865,-3.7411980663037943
-3.353328227996826,-2.9380979639870257
-3.6260112524032593,-3.4722450761817587
-2.446853995323181,-1.8867359373925994
-3.9301648139953613,-3.647689869801146
-3.5639538764953613,-3.477910483836722
-3.5563478469848633,-3.0407020870726917
-3.6577818393707275,-3.246089507199644
-3.7949371933937073,-3.5168445070621983
-3.413412392139435,-3.040189011804532
-3.5940744876861572,-3.2745859748700945


==> data/correlation/method_bench_agg.csv <==
log_combinatorial_complexity,n_groups_mean,n_groups_std,group_size_mean,group_size_std,w_int_mean,w_int_std,raw_gm_mean,raw_gm_std,rnk_gm_mean,rnk_gm_std,time50_gm_mean,time50_gm_std,time95_gm_mean,time95_gm_std,time_std_gm_mean,time_std_gm_std,raw_gmt_mean,raw_gmt_std,rnk_gmt_mean,rnk_gmt_std,time50_gmt_mean,time50_gmt_std,time95_gmt_mean,time95_gmt_std,time_std_gmt_mean,time_std_gmt_std,raw_gb_mean,raw_gb_std,rnk_gb_mean,rnk_gb_std,time50_gb_mean,time50_gb_std,time95_gb_mean,time95_gb_std,time_std_gb_mean,time_std_gb_std,raw_db_mean,raw_db_std,rnk_db_mean,rnk_db_std,time50_db_mean,time50_db_std,time95_db_mean,time95_db_std,time_std_db_mean,time_std_db_std,raw_dpp_mean,raw_dpp_std,rnk_dpp_mean,rnk_dpp_std,time50_dpp_mean,time50_dpp_std,time95_dpp_mean,time95_dpp_std,time_std_dpp_mean,time_std_dpp_std,raw_r_mean,raw_r_std,rnk_r_mean,rnk_r_std,time50_r_mean,time50_r_std,time95_r_mean,time95_r_std,time_std_r_mean,time_std_r_std,val_gm_mean,val_gm_std,val_gmt_mean,val_gmt_std,val_gb_mean,val_gb_std,val_db_mean,val_db_std,val_r_mean,val_r_std,val_dpp_mean,val_dpp_std
5.545177444479562,4.0,0.0,4.0,0.0,29.36369195500904,29.744031860893745,-1.671692729171117,0.0238683346138783,2.6046666666666667,0.4612299808534732,0.0010031200790156468,2.305521318045306e-06,0.0010139353371535335,2.628449973481518e-06,2.6061593896447446e-05,4.6654120173956086e-06,-1.6716927289009091,0.023868333836979973,2.5987999999999998,0.4523548228042737,0.0005434103930989467,2.3442209855322e-06,0.0005559110874309666,2.338796644395521e-06,3.73468892790244e-05,6.313923346720826e-05,-1.7093024837970734,0.0,4.424666666666667,0.4332072527203622,0.00022285409892594,5.284365934475378e-07,0.00023802073827628668,1.0221313404209456e-06,2.211662028610539e-05,3.6632791087345e-05,-1.6704549245198568,0.022836869668290894,2.5314,0.4296952075932094,0.00081804360573486,1.800881787374219e-06,0.0008278371021151,1.8939897044625773e-06,2.6296287279663546e-05,8.475406244648784e-06,-1.7104043907006583,0.0015371094018446327,4.417,0.490987343450492,0.0008615505726386533,1.4525756833389973e-06,0.0008715287301067933,2.2674697770381727e-06,3.521180620510099e-05,4.261247509963729e-05,-1.7105367943763734,0.0013547840245554052,4.423466666666667,0.4251866592898879,7.975297048687935e-05,1.7140123875176832e-07,9.208465305467446e-05,1.1977719442849017e-06,7.4363469961535e-06,3.4739702151892587e-06,0.8629860606024844,0.05523477174768762,0.8629861355223524,0.05523461651082597,-0.846235771204153,0.07545029577643501,0.9978857727893623,0.0910637047770491,-0.9691413885318669,0.10158335826963195,-0.908480809178197,0.07792440669978569
8.317766166719343,4.0,0.0,8.0,0.0,29.36369195500904,29.74403186089374,-1.6532219258944194,0.03247825729441689,2.4677333333333333,0.44949741246143315,0.0011426019327093668,4.888228143723165e-06,0.0011566237018753667,3.943376481476708e-06,1.814338921827826e-05,1.1270444129762015e-05,-1.6532219250520073,0.032478257062945694,2.4633333333333334,0.45314357022702534,0.0006584502290933866,2.0435843630010265e-06,0.0006674558001880466,1.8063822191450133e-06,1.7817232439153244e-05,9.263298172219473e-06,-1.7058936340808868,0.0,4.5334666666666665,0.4133740724930914,0.00022462477597093335,7.455117722055232e-07,0.0002389163539434,7.285882220596788e-07,9.526276472002222e-06,3.747777889640649e-06,-1.6513415555636088,0.03128678437055363,2.3669333333333333,0.3987909346058529,0.0008444343227892534,3.9357704214607154e-06,0.0008524969002852333,3.720058729586381e-06,1.3830736337255477e-05,5.794402227404332e-06,-1.709260687716802,0.0021327019182848356,4.565733333333333,0.47058678669244863,0.0010891283241410532,1.4721009341600095e-06,0.0011040621204301134,2.262961525676336e-06,1.8098750595804378e-05,8.1960134929549e-06,-1.710047614256541,0.001413727555005891,4.6028,0.4194731729886219,8.025555871427059e-05,1.4912304833521855e-07,9.093479098131257e-05,9.160378014289695e-07,4.5765546628455435e-06,2.4825429598592087e-06,0.8652286770765124,0.048283464944084795,0.8652287197900468,0.0482834673064795,-0.7762362204899209,0.130503942334254,0.9851434361796262,0.06829493150333528,-1.0093911856034752,0.11723366610547888,-0.9299734269527872,0.09576117765860565
11.090354888959125,6.0,2.034190510862431,10.0,6.102571532587294,29.36369195500904,29.226704886746475,-3.1463699545303982,1.5349509591633521,2.3268666666666666,0.435772776391181,0.0014958525154118232,0.00025102194445113496,0.0015136877734524034,0.00025083492941153245,2.4593017837938632e-05,7.633586473861875e-06,-3.1463699562390643,1.5349509565859012,2.3261,0.4318848305932401,0.00066476066907242,6.153859192753137e-06,0.0006737512132773333,5.276974724875918e-06,1.4625007429910321e-05,4.80450047632684e-06,-3.2268620336055753,1.5441519401220807,4.703066666666667,0.3465581439332172,0.00022833480810120334,3.539343422394576e-06,0.0002422366268001,4.05998976615138e-06,9.73393945813228e-06,3.6759436700554773e-06,-3.147720064910253,1.5391670206789165,2.4091333333333336,0.36880802718967526,0.0011547582922502866,0.00021845995643732783,0.00116916156761964,0.00022366407053440809,2.074867615970477e-05,7.616388481471991e-06,-3.2272123456398645,1.5438750084641677,4.606066666666666,0.4056182963068237,0.0013952414815624067,4.8877038747088315e-05,0.0014206540437104302,5.317358327552801e-05,2.5790374735691817e-05,1.2564465510053018e-05,-3.2282000042676926,1.5443832919712015,4.6287666666666665,0.4334984932824576,8.122837947060665e-05,8.318172693615823e-07,9.238471277058125e-05,1.3655062152187616e-06,4.8021314083739e-06,2.7863000424850007e-06,0.9017510676571647,0.06391490786411004,0.9017510400134793,0.06391490758474393,-0.8839948386713511,0.072703285938725,0.9247146301062907,0.11756634166713371,-0.9288621849354247,0.08524132412862294,-0.9153597141701647,0.05649434973386828
13.862943611198906,4.0,0.0,32.0,0.0,29.36369195500904,29.744031860893745,-1.6225060003280638,0.04733624301864605,2.3040666666666665,0.37299836588433083,0.0014635574538260333,4.132327042175646e-06,0.0014933519391342534,3.799793305952257e-05,4.83674825473412e-05,3.38031073245542e-06,-1.6225059996287028,0.04733624289950913,2.3016666666666667,0.3700829379374049,0.0007859716191887333,2.314960366123529e-06,0.00079209049077078,1.5526408313427914e-06,2.452311656184462e-05,3.900599463979571e-06,-1.7114165987968444,0.0,4.823666666666667,0.2856225447951165,0.00026945477972423334,8.058647883135728e-07,0.0002823077033583867,9.524808501919118e-07,9.980431642377632e-06,3.879610639529568e-06,-1.6190463129520414,0.045324155868409044,2.1280666666666668,0.2817961438108527,0.0011102462963511,2.9745557198578935e-06,0.0011215079420556068,2.7675226821599356e-06,1.546280347125802e-05,3.838032687607931e-06,-1.7101129321257273,0.0015940675407454241,4.716666666666667,0.3611890416520471,0.005823053854207147,2.4030062319120562e-05,0.0060049813271810136,5.83061397695727e-05,0.0028059429584493334,0.008408396514583178,-1.71034165447553,0.0020756609914943302,4.725866666666667,0.37630570146143283,9.0105381483833e-05,2.3063753868448396e-07,0.00010114358272400023,5.356888125066009e-07,1.2467162065890924e-05,4.828854954846188e-06,0.8626501260570947,0.05806089626020316,0.8626501549431432,0.058060856194392635,-0.9413667593738507,0.04657937666289516,1.0030084493588411,0.09912518277503221,-0.8906301736446829,0.054720792300940915,-0.896311797340556,0.05269921924902726
16.635532333438686,6.0,2.034190510862431,36.0,28.47866715207404,29.36369195500904,29.22670488674648,-3.1101227257649104,1.5298690859166137,2.1950333333333334,0.3557776798384973,0.0017093074275180101,0.0002571982997115932,0.00173250954753404,0.0002543507107978015,3.0911130218638325e-05,8.542584361552232e-06,-3.1101227255980173,1.5298690857738573,2.1938000000000004,0.35700028011193485,0.0007282814709469167,5.5825890696863055e-05,0.0007362570341986399,5.494053404425368e-05,1.7279687130923102e-05,5.136469797636481e-06,-3.225020138502121,1.5442755472804417,4.801666666666667,0.2369737848637349,0.00025033119600261,1.8715614641508886e-05,0.0002637528294386533,1.8278742580143115e-05,1.1271250605258356e-05,6.145958380079725e-06,-3.1118287783145906,1.536279325770433,2.2594333333333334,0.3180295674102119,0.0013381068439532768,0.00023880607309537843,0.00135450518146773,0.00024227415196098785,2.1214923435097727e-05,7.983406315623575e-06,-3.2276433984597523,1.5441284722613793,4.757000000000001,0.3223627213837405,0.007393871162397117,0.005713260281390531,0.007665334803362634,0.005962759548736081,0.0033770026655639057,0.010309361005007026,-3.2288235383590065,1.5445712559963944,4.793066666666666,0.35035892269591695,8.601265338559945e-05,4.4747592542798314e-06,9.713955533998997e-05,4.614858526174039e-06,7.103918947218498e-06,4.000032136195265e-06,0.9046749250897252,0.05367756772360905,0.9046749228425142,0.05367758515457933,-0.8624003462678572,0.038498826634320284,0.9220555267478981,0.10141274045985743,-0.9398347338438208,0.052298500311017966,-0.9291702945684577,0.05543055203357907
22.18070977791825,12.0,4.068381021724862,10.0,6.102571532587294,29.36369195500904,29.226704886746475,-7.897002945232391,3.3788453003419447,1.9958666666666667,0.36264266950694946,0.00282789984097079,0.0005160918049082739,0.0028595203432874835,0.0005305164188631438,3.3159459806937776e-05,1.371054633463593e-05,-7.89700521030426,3.3788475777915457,2.0001333333333333,0.3603074102555449,0.00073489597222453,6.369952229970492e-05,0.0007426955209423667,6.20464642906918e-05,1.5616049208769378e-05,5.167816575726975e-06,-8.08329217529297,3.3922083155296856,4.910033333333333,0.17519850482225566,0.0002603239535043033,1.5678083989017758e-05,0.00027436286676669667,1.6186894219354933e-05,9.439570250815094e-06,3.4441012365343033e-06,-7.915027155176799,3.3878654818420655,2.635166666666667,0.24491055134664932,0.0022160480342183968,0.00035706442520428496,0.00223883841186757,0.00036806142330587385,3.1927082453997224e-05,1.3285701407529879e-05,-8.081105144468943,3.3937243313495777,4.713933333333333,0.3477166834565508,0.004324091924354383,0.002032002715357117,0.004524247248967437,0.002187855411104029,0.00021214047676450557,0.0002500543118341026,-8.083191341908773,3.3932646582211423,4.744866666666667,0.34591754382574597,8.70313805838426e-05,4.623300036937513e-06,9.85425765004995e-05,5.293683412043218e-06,5.379652167292745e-06,2.777830359126145e-06,0.9770906289903193,0.041538414038492046,0.9770719269900725,0.04151713597738888,-0.9181000553767511,0.04582556392780692,0.7719737863522496,0.09561475633603136,-0.9225353387253686,0.03282036589378767,-0.8855009482305339,0.03732747251848767
27.725887222397812,8.0,0.0,32.0,0.0,29.36369195500904,29.744031860893745,-4.537903654034933,0.10123803648919669,1.9842000000000002,0.25549537317588705,0.0022614225124318868,3.871183408671003e-06,0.00232961002426838,5.110506258835874e-05,4.156310126022318e-05,1.0907780185036944e-05,-4.5379067796071375,0.10123671595255158,1.9868666666666668,0.2560066591395809,0.0007789234165101733,1.0385683035530032e-06,0.0007979452330618667,1.3348677690584629e-05,1.866638030529218e-05,3.734190302475462e-06,-4.741398831367492,0.0,4.901933333333333,0.10651389357172819,0.0002700603256622467,8.775063492638143e-07,0.00028416257041192003,1.6461456979786634e-06,1.028575862289112e-05,3.6619569607709177e-06,-4.547179054959615,0.09919360208379405,2.4011333333333336,0.14555110377294916,0.00181421786546702,2.664161714358088e-06,0.0018655746523290333,3.7585776486749987e-05,3.376509841845623e-05,4.949838684688069e-06,-4.744362460072836,0.001680465333842481,4.851066666666667,0.2689385130648336,0.013226768498619352,0.0007380115658318043,0.014421043448771008,0.00028957542879069027,0.006935569976434273,0.016050614106526463,-4.7463142737706505,0.0019366855134097616,4.8748,0.26297398024465163,9.069206813971202e-05,2.58035047471572e-07,0.00010160952185586001,5.813505077129765e-07,5.877520146628536e-06,3.1567104859685542e-06,0.9434477969914468,0.011437837007781268,0.9434242543182134,0.011425487895859813,-0.8795867314267569,0.02844225347644402,0.848977963496918,0.024284192868544264,-0.9381911980856028,0.0248493971081519,-0.9180720852942179,0.015892925175825936
33.27106466687737,12.0,4.068381021724862,36.0,28.47866715207404,29.36369195500904,29.226704886746475,-7.818149433962504,3.371756301402683,1.8840333333333334,0.27302058572548155,0.0031042377852523798,0.0008534887648149859,0.0032312160528574865,0.0009509406366208175,5.8762321474162236e-05,2.5168043373246967e-05,-7.81814654194514,3.371753455683045,1.8832666666666666,0.2735556343003581,0.0008529767704506133,6.304764922883066e-05,0.00086288103445739,6.542076113265673e-05,1.55115367415595e-05,5.663693819769946e-06,-8.08527122926712,3.390181886294768,5.003733333333333,0.0918116262389663,0.00027938885614271,9.01642546435736e-06,0.00029247417425111335,8.866549563653028e-06,1.1361841727670823e-05,5.100352164373694e-06,-7.840565319919587,3.384659300981586,2.5837,0.24245072730848585,0.00336106048586463,9.025416014189446e-05,0.003412588133166183,0.00011446729013404125,3.810583778073466e-05,7.566184044080298e-06,-8.080732727082571,3.3925752542985483,4.8207,0.24904080125484476,0.03565077177869772,0.028556204952270178,0.03969901797128836,0.03366762951402268,0.0198282883084796,0.039941729080301226,-8.081333832422892,3.3935801551576557,4.824566666666667,0.2645644023456401,9.135237584511439e-05,1.0038042657968778e-07,0.00010220606578509667,6.433297307601595e-07,6.237537026674766e-06,3.298756901579382e-06,0.9688711539581206,0.039690703110966244,0.9688855791954698,0.039699696230465216,-0.9374365031681895,0.04421335589652083,0.7906735171967757,0.08908504652337815,-0.8964841609337978,0.03624904425219798,-0.8945095862483742,0.030317817324607012
44.3614195558365,24.0,8.136762043449725,10.0,6.102571532587294,29.36369195500904,29.226704886746475,-18.041309021250406,7.119889953430028,1.7196,0.2549125069644418,0.005576692017105663,0.001727721451882043,0.005670387204736423,0.0017492965126353832,5.667206541631049e-05,1.2184131347882554e-05,-18.041308386611938,7.119884130843472,1.721,0.2547335321739034,0.00080043273046608,1.915927233869297e-05,0.0008091367393110733,2.044852920320726e-05,1.696754168877928e-05,5.250516360543963e-06,-18.441519929885864,7.14422575813869,4.9956,0.06354558504971357,0.0002874783085037767,2.976998265346442e-06,0.00029961689530556,3.4145382568273068e-06,1.144448539610571e-05,3.9074725349549085e-06,-18.099602895355225,7.136237925838801,2.909766666666667,0.14307164429857822,0.004696183752578953,0.0015021286228112374,0.00481383712341383,0.0015771252904220002,5.811375041539708e-05,2.4460253091656393e-05,-18.436408910497033,7.142077146111264,4.800233333333334,0.2594705063743487,0.01319858211403087,0.003212923413763153,0.01355916516700134,0.003434881675444596,0.0011080989687467467,0.002664522560051988,-18.441987511316935,7.1428800192913915,4.853800000000001,0.27314331213763443,9.075812995433808e-05,3.429805977904135e-07,0.00010078856799124666,4.4013420427556445e-07,6.894061052628638e-06,9.337892705417589e-06,1.0187566977262816,0.049272274698332744,1.018741722478043,0.04925731982328619,-0.9146489112122543,0.02981859404855409,0.6731259487153428,0.1205216647392539,-0.914754834199255,0.03455099385583795,-0.8812206235081403,0.023759756809081305
55.451774444795625,16.0,0.0,32.0,0.0,29.36369195500904,29.744031860893745,-10.971576553853351,0.21444422040907865,1.6848666666666667,0.17533432011310232,0.00388776860199864,5.0634492488410525e-06,0.004081998602487087,1.8053456039993642e-05,6.71021193270694e-05,8.783149107479873e-06,-10.971578808085125,0.21444217416429984,1.6863333333333332,0.18015218434370842,0.0009367411490529333,9.567969556132863e-07,0.0009488532536973067,1.4402350672489157e-06,2.3110680564324856e-05,5.9693329492793825e-06,-11.42577400779724,0.0,5.0460666666666665,0.03573806827193559,0.0002863733874012533,6.749104142235672e-07,0.0002983736665919,6.36145691677335e-07,1.0255867000609699e-05,3.1233825903595263e-06,-11.019392754618329,0.21342115702079334,2.807533333333333,0.06501853215668237,0.006825998177130974,1.0768912100029266e-05,0.006851181890815433,1.110228614902675e-05,3.7775114983872165e-05,1.6516562219811507e-05,-11.41506687151591,0.004767609809605215,4.87,0.16996134014197772,0.07115020441512263,0.0004103232403800874,0.07296921974358456,0.0006663159795729079,0.021856982070575008,0.0374219169460214,-11.420332491429646,0.004328818435687044,4.9052,0.18617319125711204,9.252337428430716e-05,1.426013324921616e-07,0.00010241347209856,4.064700229947873e-07,5.8687133797978845e-06,3.5776079900537098e-06,0.9921436431930374,0.03748374274758839,0.9921369152364067,0.0374893798192795,-0.9380052894311495,0.02077694199144977,0.7392176452242093,0.08582952582465034,-0.902846436972702,0.022692283365060024,-0.8826464772498064,0.021711531368099266
66.54212933375474,24.0,8.136762043449725,36.0,28.47866715207404,29.36369195500904,29.226704886746475,-17.874194399960835,7.09643709748575,1.635,0.16329621910017939,0.005551936865473746,0.0016119990306628711,0.005701631926931393,0.0016359060162523817,0.00010153360408580994,8.974195694722535e-05,-17.874194296455382,7.096436887188232,1.6371,0.1649276434870968,0.0012090226712946632,0.00039721708720451114,0.0012227052256154067,0.00040024159106390785,1.6341135307389867e-05,8.487331567880218e-06,-18.442969311714172,7.139095772498373,5.0227,0.035388630552958746,0.00028887162140255333,2.882980940419911e-06,0.0003035509206043667,5.579746560755075e-06,1.1331807443868019e-05,3.6535727069714404e-06,-17.950273215675352,7.12081828700696,2.9034333333333335,0.12412887722411546,0.010293584891284447,0.004338662625848895,0.010420090299254852,0.0042337957997850536,6.718516362162501e-05,3.824027168388017e-05,-18.43470765539805,7.139844594165384,4.867,0.16932543650696985,0.26972570000216367,0.25315406794417544,0.3198177159383582,0.33876520212848815,0.0678191764840042,0.1160131425019534,-18.44096432348887,7.142706246351586,4.9347666666666665,0.1685008305174115,9.618393766380593e-05,6.3727468203799375e-06,0.0001090155650550693,1.0426491894791214e-05,6.209116011390945e-06,3.7754774654977356e-06,1.0111320891500746,0.05122548784332822,1.0111347142372065,0.05123483592903388,-0.9200493208056131,0.016918232575130986,0.6917050330688717,0.12346623408200438,-0.9109846237023169,0.01308339801424054,-0.8829378919482248,0.023799826077033875
88.722839111673,48.0,16.27352408689945,10.0,6.102571532587294,29.36369195500904,29.22670488674647,-39.12759622306824,14.698217432213077,1.5707333333333333,0.134000240178203,0.010386071905183248,0.0032885727937045583,0.010557770985954703,0.0033786988868504133,7.483251934294969e-05,2.5260207328163764e-05,-39.12759676386516,14.698212129573669,1.5729333333333335,0.13594495167183468,0.00100918540265407,2.5755773957714862e-05,0.0010220092938591468,2.7244535136070394e-05,1.564765831152266e-05,4.795322460546606e-06,-39.97133926773071,14.745945621166866,5.047666666666667,0.03595623137527989,0.0002882746824373333,7.809530446642818e-07,0.00030040131648997333,8.740740777909991e-07,1.196779971746922e-05,4.541653430730102e-06,-39.278433634058636,14.727128875114257,3.0446999999999997,0.10753352324131137,0.012602791578198413,0.0009493947192065539,0.01280721103306855,0.0008074527611832544,0.00010117057155117996,5.772812191984824e-05,-39.95449950358073,14.744194207995285,4.8409,0.19793421930634902,0.05499856769262498,0.024203401205513748,0.056241619639719485,0.024894910127150453,0.007836546412563624,0.021211804216787058,-39.965587713877355,14.751908092760962,4.923066666666667,0.15999718388326317,9.194884914904833e-05,1.360224706443056e-07,0.00010200046235690668,3.9661094061603745e-07,4.842269794133137e-06,2.4838161055547267e-06,1.0454937238894166,0.0625511054510044,1.045505127258015,0.06256928759853081,-0.9217854782811428,0.018394389609015873,0.6011610982698322,0.15993735509195378,-0.9055478915953485,0.021188854736092864,-0.8648265795407456,0.04293255454614727
110.90354888959125,32.0,0.0,32.0,0.0,29.36369195500904,29.74403186089374,-24.527208577219646,0.43099031042728503,1.5336666666666665,0.06731871599941222,0.007101006542021987,0.0003023378757963977,0.007248204667121114,0.00032094364779588667,0.00013818673137649295,0.0001327276662998288,-24.527197069549562,0.43100009312819654,1.5341999999999998,0.07707250760531553,0.002242764458060227,5.154568760299736e-05,0.0022642412642016533,5.210512177895409e-05,2.4947788013701177e-05,3.820834124310553e-05,-25.47064323425293,0.0,4.995666666666667,0.1301316183532582,0.00028786626644429334,1.1710135788008614e-05,0.0003022889994705267,1.254556595722759e-05,9.910455426997677e-06,2.7440894713713436e-06,-24.666682215627034,0.44009827639117394,3.0048666666666666,0.04813206039736143,0.02935044076293702,0.0006827566970493465,0.029543587012837266,0.00069990452671992,0.00011878942076539051,9.622592311201751e-05,-inf,nan,4.8988571428571435,0.11734423858745796,0.5477779023848208,0.012996311847742444,0.6247831046082346,0.20063837499388146,0.16132828099100932,0.16382646101342013,-25.46438767267863,0.006141349809255915,4.959333333333333,0.19573694689800505,0.0001004039930800228,5.5325559333684054e-06,0.00011389891772216904,7.165929397421747e-06,7.634757618563107e-06,3.110378238080469e-06,1.0214209900091513,0.05880649818004051,1.0214386656268444,0.058791737471964756,-0.9248156231158368,0.018131706463571786,0.6645431757374657,0.1439157418670711,-0.9074316704980486,0.00973449527135297,-0.8751555377595588,0.03418003372484383
133.0842586675095,48.0,16.27352408689945,36.0,28.47866715207404,29.36369195500904,29.226704886746475,-38.78796756070455,14.669223881937418,1.5276333333333334,0.05996463517161065,0.01448287439222132,0.0006856904380350324,0.014651735695078919,0.0006567361492967749,0.0001122261628549038,3.806239446012592e-05,-38.78796414693196,14.669252634625805,1.5261,0.055527781179861874,0.0037464306224137068,0.0018807570731071465,0.0037651105225085667,0.0018851692249063565,2.4558586981095587e-05,9.941410109933587e-06,-39.9737165927887,14.758337498504046,4.779733333333334,0.28734671275887824,0.00027052527293557,2.2857683823268947e-05,0.00028317240066821333,2.291438945867155e-05,1.1975842677850637e-05,4.8675021074571095e-06,-38.984946773274736,14.715896362101454,3.0146,0.08897756400661766,0.06324596055007227,0.03687939095727703,0.06342033217428249,0.03690060542437128,0.0002563722860337321,0.00019168517566442664,-inf,nan,4.8616,0.12593013936306102,0.10399095979519184,0.0015651487693164748,0.10598678574586903,0.0013496271356658283,0.008462190904226686,0.0016839786369673667,-39.965173043187455,14.752080011860592,4.721133333333333,0.2543436086564155,8.896845392882823e-05,5.523601344148036e-06,9.92275378666625e-05,5.820592645636866e-06,7.591601937574025e-06,4.05465576300501e-06,1.0547265366633327,0.06730461562423067,1.054665848701435,0.06724831974266879,-0.9305559228854816,0.023218298753593006,0.5754883474619491,0.17373345028581322,-0.8920680844661554,0.026749040699317835,-0.862256725475093,0.03350542654581389
177.445678223346,64.0,0.0,16.0,0.0,29.36369195500904,29.744031860893745,-52.85276858215332,0.757834910760787,1.5125333333333333,0.03479915160432727,0.014579830365255432,5.3821042494959034e-05,0.015004322021268253,0.0003079646167353058,0.00026906349955813335,0.00021111241058673744,-52.85280367279053,0.7578523888857395,1.5126666666666668,0.03769362709808538,0.0056898812763392535,1.2730770576647091e-05,0.005801201582265347,1.850814190025996e-05,6.007660925657703e-05,5.536068877181434e-06,-54.47907196044922,0.0,5.043733333333334,0.02398650414196232,0.00029726444433126004,3.2816203573065265e-06,0.00031587837574378,1.2221248211950575e-05,1.6298207940409373e-05,6.609763730116674e-06,-53.146660824076335,0.7696921615915281,3.033066666666667,0.0722450855141883,0.05820499331069484,4.436951628182243e-05,0.059492469700053285,6.618944789050311e-05,0.0007261257822558866,8.170693111866051e-05,-54.45940872192383,0.006908820232614459,4.914133333333334,0.07613321657901144,0.5986836690610896,0.013866225216390814,0.9418609504727645,0.6124661021467745,0.329206839908272,0.19261485778745124,-54.472441314188636,0.005908411262004101,4.983866666666667,0.07174345830473831,0.00010792841203505333,1.0462718226977871e-06,0.00012458359356963333,8.590021702444577e-06,1.1968624407084373e-05,4.655633047994515e-06,1.0481573430242064,0.06772086254227232,1.0481002803204713,0.06766733283025729,-0.9115633187639124,0.011199653583572403,0.5940157405296899,0.17227292769103308,-0.898154950986536,0.015405747105109883,-0.8805550941239199,0.020650483983061452
221.8070977791825,64.0,0.0,32.0,0.0,29.36369195500904,29.744031860893745,-52.523939626057945,0.8583619024303383,1.5029333333333335,0.006797758734283208,0.03675101640013352,3.337016294011508e-05,0.03694705863172805,4.191585164330547e-05,9.59424158068633e-05,6.034722744277444e-06,-52.5239731145223,0.8583890560004688,1.5025333333333333,0.008296872617926278,0.021220374945551106,4.0563945961236295e-05,0.021316688163205928,4.299204202394929e-05,6.772161582138046e-05,3.155803525349017e-06,-54.464673759460446,0.0,4.492533333333333,0.01677526523812762,0.0002537353119502,2.521732511312902e-06,0.00026713981758798,2.926745763802231e-06,1.0885284339839492e-05,3.6580332063386475e-06,-52.860104083251954,0.8896076019668895,3.0049333333333332,0.014359997347127998,0.20183732726921635,8.682148004426542e-05,0.202039531089055,8.37979070028893e-05,0.00045947180731866004,0.0002602888377473751,-inf,nan,nan,nan,nan,nan,nan,nan,nan,nan,-54.47174722849528,0.007279980167700102,4.497066666666667,0.025877366466433464,8.951498505969843e-05,1.1186159715235337e-06,0.00010055000893767466,1.3241995274855407e-06,6.696923820912945e-06,2.7646247527143043e-06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
266.168517335019,64.0,0.0,64.0,0.0,29.36369195500904,29.744031860893745,-52.224756103515624,0.948782660491883,1.5010000000000001,0.004088310863215424,0.13074573641642923,7.618007917272608e-05,0.13083378393047795,7.883742543954178e-05,0.00015049073194051336,1.3201784827230536e-05,-52.22479897257487,0.9487911901767025,1.5000666666666667,0.0036344908597385718,0.08821397589830057,0.00018322119681057574,0.08835880072476958,0.00018708981543416302,0.00011707246413607489,1.7712192689403407e-05,-54.46173452758789,0.0,4.481333333333334,0.01964930630061114,0.00029254211112852003,2.4379047502629026e-06,0.00030699374930308,2.58301688577577e-06,1.2485655331551857e-05,8.643645021299539e-06,-52.59647332305908,0.9975403387398472,3.0020000000000002,0.005291502622129164,0.7290102028598388,0.0001522166985782795,0.7297337981965393,0.0003455368780942612,0.00042808110737299333,8.483594611216944e-05,-inf,nan,nan,nan,nan,nan,nan,nan,nan,nan,-54.471247374979654,0.007714886948262218,4.5156,0.022273623093567216,0.00010635526850814,1.6639372663677183e-06,0.00011757992828880667,2.28902318798943e-06,6.813752615371993e-06,1.7066605736808774e-06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/correlation/scores.csv <==
entropy_scores,self_certainty_scores,ref_ppl
0.7063256204128265,-0.33808620274066925,3.282383918762207
0.6954896450042725,-0.31251657009124756,3.880295753479004
0.71160489320755,-0.35977959632873535,2.9736857414245605
0.7163865566253662,-0.33643054962158203,2.9823019504547124
0.722268670797348,-0.33676184713840485,2.960176467895508
0.7163180410861969,-0.3488819748163223,3.0875728130340576
0.7471154034137726,-0.321088045835495,3.0247251987457275
0.7310414016246796,-0.31906846165657043,2.9713993072509766
0.7319389283657074,-0.2921770066022873,3.135794639587403
0.729526549577713,-0.31025710701942444,3.022963523864746
0.688365250825882,-0.3699045479297638,3.3490946292877197
0.7015285193920135,-0.35548287630081177,3.4232587814331055
0.7195874154567719,-0.32788366079330444,2.7523183822631836
0.7137429416179657,-0.31859225034713745,3.172070980072021
0.7057526111602783,-0.3939755707979202,2.4680910110473633
0.6844663023948669,-0.32751722633838654,3.977906703948975
0.7001556754112244,-0.34467947483062744,3.579927206039429
0.7047992944717407,-0.34064266085624695,3.3738021850585938
0.7152319252490997,-0.34182123839855194,3.321254014968872
0.6843653321266174,-0.3609503209590912,3.670596837997437
0.6925997734069824,-0.3368903547525406,4.433494567871095
0.7394422590732574,-0.30308884382247925,3.0569679737091064
0.6928867697715759,-0.3590359389781952,3.472122430801391
0.7332633435726166,-0.30721889436244965,2.865646123886108
0.7163296043872833,-0.33823102712631226,3.3113186359405518
0.7099433541297913,-0.3500901907682419,3.265703916549683
0.7057634890079498,-0.35182495415210724,3.3732995986938477
0.6926152408123016,-0.35343460738658905,3.406904697418213
0.7243970334529877,-0.33113065361976624,2.9700815677642827
0.7056102752685547,-0.3564237952232361,3.239262104034424
0.712198793888092,-0.35938599705696106,3.016374588012695
0.7369455695152283,-0.3334759920835495,2.972379446029663
0.7110633254051208,-0.3396379351615906,3.531587600708008
0.7117140293121338,-0.33187541365623474,3.1215026378631596
0.7171733379364014,-0.3065495938062668,3.2998850345611572
0.7150542736053467,-0.33408889174461365,3.221707582473755
0.6902458071708679,-0.35350263118743896,3.692479848861695
0.7014076113700867,-0.3426739424467087,3.34116792678833
0.6966784000396729,-0.3416307121515274,3.5495061874389644
0.7094850540161133,-0.33346760272979736,3.191895008087158
0.7097771167755127,-0.3368499428033829,3.2109580039978023
0.7031877040863037,-0.3469725698232651,3.5601613521575928
0.6810488998889923,-0.3508463501930237,3.7907886505126953
0.7381033301353455,-0.3012695610523224,2.920790910720825
0.7436714172363281,-0.3352337181568146,2.7479796409606934
0.7024088501930237,-0.3430052697658539,3.399084091186523
0.7017256021499634,-0.35193248093128204,3.3406529426574707
0.710123598575592,-0.34570199251174927,3.3517174720764165
0.6831604540348053,-0.3504982590675354,3.704365491867065
0.7269023358821869,-0.31569357216358185,3.221125841140747
0.7383302450180054,-0.3311287760734558,2.725330591201782
0.701562225818634,-0.3321365416049957,3.552867650985718
0.704230010509491,-0.3369061201810837,3.3601934909820557
0.7255751192569733,-0.3233136683702469,2.9800081253051753
0.7014432549476624,-0.35557977855205536,3.1701414585113525
0.7232567965984344,-0.3114197105169296,3.2792880535125732
0.7109867334365845,-0.34202100336551666,3.2388343811035156
0.6985745429992676,-0.35583943128585815,3.467312335968017
0.7188960909843445,-0.3228170871734619,3.338697910308838
0.6893275380134583,-0.3427634984254837,3.6574811935424805
0.700322687625885,-0.3083334416151047,4.474707603454589
0.724017322063446,-0.3232976794242859,2.996047019958496
0.7067696750164032,-0.29627546668052673,3.7358741760253906
0.7336344122886658,-0.35769811272621155,2.631711006164551
0.695486456155777,-0.3530846834182739,3.507261037826538
0.7191653847694397,-0.33029623329639435,3.057234764099121
0.7169938683509827,-0.34439969062805176,2.651540517807007
0.7127860188484192,-0.3472433388233185,3.2280304431915288
0.7079039514064789,-0.33797866106033325,3.255538702011109
0.7138826549053192,-0.3339378088712692,3.4418811798095703
0.680914580821991,-0.37504900991916656,3.6686215400695805
0.7127068638801575,-0.32070192694664,3.279958963394165
0.7221527695655823,-0.3328479528427124,2.764621496200561
0.7172004878520966,-0.33554962277412415,2.994267702102661
0.716307133436203,-0.3427910655736923,2.9933564662933354
0.6878100037574768,-0.331279456615448,4.307044506072998
0.698988676071167,-0.36685752868652344,3.2498369216918945
0.7421725690364838,-0.31456004083156586,2.556100845336914
0.6950008273124695,-0.34171436727046967,3.7826490402221675
0.6935083270072937,-0.3395337611436844,3.6422297954559326
0.7153720259666443,-0.34057922661304474,3.279451370239258
0.7276690304279327,-0.3567095994949341,2.9063653945922856
0.6821762919425964,-0.32778847217559814,3.9123952388763428
0.6973872482776642,-0.3507072627544403,3.2764899730682373
0.6841405630111694,-0.36196473240852356,3.657524824142456
0.6960306465625763,-0.34904684126377106,3.455846071243286
0.7464947700500488,-0.3093562573194504,2.4365055561065674
0.7339727282524109,-0.30340321362018585,2.9456927776336674
0.6654706001281738,-0.40803012251853943,3.9309756755828857
0.7241049706935883,-0.30865637958049774,3.1179170608520512
0.7166307866573334,-0.3313293159008026,3.419901132583618
0.7086069881916046,-0.32633858919143677,3.3431804180145264
0.7026953101158142,-0.35066933929920197,3.2804672718048096
0.721259355545044,-0.33120137453079224,3.262899875640869
0.7315771877765656,-0.30881989002227783,3.052725791931153
0.7228360772132874,-0.37145693600177765,2.7279605865478516
0.6993944346904755,-0.3468921035528183,3.5622975826263428
0.7037625312805176,-0.32523488998413086,3.471851110458374
0.7086845636367798,-0.36051444709300995,3.295372009277344
0.7122578024864197,-0.3448215126991272,3.3285803794860844
0.7106320858001709,-0.33613914251327515,3.3077242374420166
0.7154361605644226,-0.3097981661558151,3.3749923706054688
0.7147156000137329,-0.3493410795927048,3.2738072872161865
0.6984970569610596,-0.349609911441803,3.7473344802856445
0.7203212678432465,-0.3207361251115799,3.1300101280212402
0.7176697850227356,-0.32364970445632935,3.153349876403809
0.7029092609882355,-0.3368358016014099,3.3596246242523193
0.7288061082363129,-0.3253494203090668,2.934292316436768
0.7102392613887787,-0.3325882703065872,3.3127298355102535
0.6905933022499084,-0.3548058271408081,3.2941725254058833
0.6977518200874329,-0.3433462679386139,3.3036513328552246
0.7023112177848816,-0.3216640502214432,3.653386831283569
0.6885015368461609,-0.385718896985054,3.517438173294068
0.6922787427902222,-0.36494041979312897,3.6618828773498535
0.7304090857505798,-0.34181736409664154,3.047130584716797
0.7407622337341309,-0.3175532817840576,2.9010272026062007
0.7055144011974335,-0.32304105162620544,3.5185248851776127
0.734181821346283,-0.3246147185564041,2.9425244331359868
0.7060101926326752,-0.3404942452907562,3.33648943901062
0.6838926076889038,-0.3376805931329727,3.9954462051391606
0.7060186564922333,-0.3593207150697708,3.452627420425415
0.6925519108772278,-0.3619796335697174,3.461869478225708
0.7121298015117645,-0.31788207590579987,3.2458434104919434
0.7237719893455505,-0.32415950298309326,3.1570124626159672
0.7008154094219208,-0.3398263156414032,3.3682267665863037
0.7197391092777252,-0.3469691574573517,2.7560346126556396
0.764149010181427,-0.3113829344511032,2.633728265762329
0.7131319344043732,-0.3388826251029968,3.4396588802337646
0.7028249800205231,-0.3318561315536499,3.3440074920654297
0.7237442433834076,-0.3305280953645706,3.1933789253234868
0.7435486912727356,-0.32091668248176575,2.5053305625915527
0.6967589259147644,-0.3538825660943985,3.407655954360962
0.7226174771785736,-0.36684979498386383,3.209603786468506
0.7197421789169312,-0.3449409157037735,2.9881076812744136
0.7000208497047424,-0.33581019937992096,3.5228896141052246
0.7375156581401825,-0.3317750096321106,3.233293771743774
0.6858183145523071,-0.3784357011318207,3.7657506465911865
0.6999347805976868,-0.3582678437232971,3.4942729473114014
0.6788337528705597,-0.37505072355270386,4.350066661834716
0.7396366000175476,-0.3032130002975464,2.8154561519622803
0.7117730379104614,-0.34209705889225006,3.4176757335662846
0.7302267849445343,-0.3066953420639038,3.310380220413208
0.7196515798568726,-0.35435397922992706,3.0815224647521973
0.6934677064418793,-0.333880677819252,3.7726175785064693
0.7205873131752014,-0.3266696631908417,3.210268020629883
0.7272399663925171,-0.3208334445953369,2.77850604057312
0.721393883228302,-0.345946729183197,3.031930685043335
0.7073890566825867,-0.3604564666748047,3.405417680740356
0.6988264322280884,-0.35215936601161957,3.57797360420227
0.7219430506229401,-0.29229363799095154,3.208837270736694
0.6939255893230438,-0.3855113089084625,3.596749782562256
0.7290317416191101,-0.30545927584171295,2.9229352474212646
0.7016939222812653,-0.3486558496952057,3.130143642425537
0.7113575637340546,-0.3289220929145813,3.454774856567383
0.6531549990177155,-0.4093518406152725,3.72910213470459
0.674571692943573,-0.38102707266807556,3.8657901287078857
0.7292940318584442,-0.32271261513233185,2.954528331756592
0.727262407541275,-0.33240649104118347,3.0704021453857426
0.7037292718887329,-0.3429933786392212,3.5298914909362793
0.7134058177471161,-0.33407042920589447,3.1162981986999516
0.7129053771495819,-0.336679071187973,3.095226764678955
0.7151384949684143,-0.3554043173789978,3.2660551071166988
0.7016299366950989,-0.3458704799413681,3.4582509994506836
0.7119964361190796,-0.3507365733385086,3.036623001098633
0.6976591050624847,-0.3333411365747452,3.482435703277588
0.7222656905651093,-0.29171788692474365,3.2585701942443848
0.7103264927864075,-0.32389360666275024,3.5878109931945805
0.7070709466934204,-0.35951803624629974,3.2989323139190674
0.6993034482002258,-0.30914801359176636,3.4757215976715092
0.6847204267978668,-0.3790883868932724,3.4166448116302486
0.701702892780304,-0.3450559973716736,3.709767818450928
0.7199984788894653,-0.2978948801755905,3.569055318832398
0.7272926568984985,-0.3053358793258667,3.1970279216766357
0.6914404928684235,-0.36504389345645905,3.435488700866699
0.7395121157169342,-0.2837873101234436,3.32613205909729
0.6781780123710632,-0.3594544976949692,3.6467401981353755
0.7256220281124115,-0.3184591829776764,3.2006707191467285
0.6967568397521973,-0.36287547647953033,3.6338975429534908
0.6951626241207123,-0.34773412346839905,3.3270173072814937
0.6887117326259613,-0.3823559284210205,3.80633544921875
0.7271547019481659,-0.2985430359840393,3.3213510513305664
0.7078045308589935,-0.3186892569065094,3.626418352127075
0.7128895223140717,-0.3238506466150284,3.586188793182373
0.7142811417579651,-0.3338732123374939,3.2352986335754395
0.7118549346923828,-0.3340088874101639,3.1627273559570312
0.7078330814838409,-0.3162797689437866,3.4467301368713383
0.6600423157215118,-0.3902311325073242,3.7857336997985844
0.7154062390327454,-0.33274027705192566,3.0876994132995605
0.7023561000823975,-0.33044418692588806,3.5461509227752686
0.716861367225647,-0.33661045134067535,3.256308078765869
0.7148717939853668,-0.33172963559627533,3.0324528217315674
0.7232679724693298,-0.3064415454864502,3.358489990234375
0.6595599353313446,-0.3852236270904541,4.221479415893555
0.700936496257782,-0.3457346260547638,3.5963633060455322
0.7093689441680908,-0.3355017602443695,3.2392570972442627
0.7021325826644897,-0.3125234842300415,3.590973377227783
0.7454502880573273,-0.305314302444458,3.1488175392150874
0.7087564170360565,-0.33585864305496216,3.3095960617065425
0.695834755897522,-0.3302307575941086,3.6155452728271484
0.7254393994808197,-0.3631691336631775,2.565124273300171
0.7222856283187866,-0.3139316141605377,2.810802698135376
0.6892884373664856,-0.3392040282487869,3.7445144653320312
0.6914163529872894,-0.34715278446674347,3.6853392124176025
0.7163079977035522,-0.3287329226732254,3.087202310562134
0.7192144393920898,-0.3338792026042938,3.0845649242401123
0.7110088467597961,-0.3171982914209366,3.388265609741211
0.7034260034561157,-0.34392787516117096,3.359133720397949
0.7009912729263306,-0.3650329262018204,3.0630061626434326
0.6998331248760223,-0.3510316014289856,3.456594467163086
0.7135120034217834,-0.33409780263900757,3.5230681896209712
0.7167919278144836,-0.32949914038181305,2.97726058959961
0.7325049340724945,-0.30874305963516235,2.7780685424804688
0.7162696421146393,-0.3210504651069641,3.3697793483734135
0.7342231869697571,-0.3011489361524582,3.2856926918029785
0.6954462826251984,-0.34879453480243683,3.341630697250366
0.7185686528682709,-0.29095764458179474,3.4774000644683842
0.693955272436142,-0.3564232438802719,3.5644841194152828
0.7034568190574646,-0.34698134660720825,3.2713947296142583
0.7045903205871582,-0.3124731779098511,3.67584228515625
0.7276424169540405,-0.3262045532464981,3.0637011528015137
0.6987034976482391,-0.32859502732753754,3.9937257766723633
0.6944814026355743,-0.3475567549467087,3.7378160953521724
0.7186130881309509,-0.3496331572532654,2.9778506755828857
0.6984527111053467,-0.3530084490776062,3.5038416385650635
0.7246243953704834,-0.30867913365364075,3.175221204757691
0.6852299571037292,-0.3540136218070984,3.6889407634735107
0.7125258445739746,-0.36582784354686737,3.034409523010254
0.6664157807826996,-0.36371752619743347,4.390981197357178
0.71808061003685,-0.32219213247299194,3.3244953155517583
0.6995658576488495,-0.35923412442207336,3.3236534595489506
0.7301843166351318,-0.3347959816455841,3.2516820430755615
0.703102707862854,-0.33241209387779236,3.6863524913787846
0.7116226553916931,-0.32971836626529694,3.220477819442749
0.7207454442977905,-0.3297080248594284,3.329211235046387
0.6909135282039642,-0.34278182685375214,3.513627290725708
0.7047491371631622,-0.36127637326717377,3.5859823226928706
0.7252750992774963,-0.31963425874710083,2.9551029205322266
0.7153745889663696,-0.32317887246608734,3.05047345161438
0.7102893590927124,-0.3292604088783264,3.348254919052124
0.7114139795303345,-0.33962228894233704,3.1078279018402104
0.6882559359073639,-0.3540491461753845,3.618475914001465
0.7126332223415375,-0.31992074847221375,3.359864711761475
0.7068918347358704,-0.3285548686981201,3.2932024002075195
0.7113502025604248,-0.33099043369293213,3.3026928901672363
0.6900089979171753,-0.36628565192222595,3.65406322479248
0.7106298208236694,-0.3194919377565384,3.3086261749267574
0.7269625067710876,-0.3391155004501343,2.796027898788452
0.7308953702449799,-0.3081824332475662,3.1451992988586426
0.7067042887210846,-0.3574536144733429,3.456263303756714
0.7177115976810455,-0.3520411252975464,3.4645760059356694
0.7006421685218811,-0.3341251015663147,3.3819060325622554
0.7120083868503571,-0.329241007566452,3.066454172134399
0.719821572303772,-0.32856178283691406,3.2287991046905518
0.7180477976799011,-0.3362843990325928,3.0053849220275874
0.7427210807800293,-0.31469547748565674,2.6723618507385254
0.7095262408256531,-0.3238304853439331,3.642220973968506
0.7312367856502533,-0.32327553629875183,3.019603490829468
0.7217026650905609,-0.331815242767334,2.7649385929107666
0.7273107171058655,-0.32008109986782074,3.085798501968384
0.7099801003932953,-0.31769898533821106,3.6085836887359615
0.7070460021495819,-0.32655543088912964,3.172945261001587
0.7432079911231995,-0.2988979071378708,2.9512603282928467
0.7150748670101166,-0.3462938219308853,3.341185092926025
0.7104811668395996,-0.3400992155075073,3.5177199840545654
0.6785091757774353,-0.3564910888671875,3.962815284729004
0.7253574132919312,-0.3285117447376251,3.1022465229034424
0.6982184052467346,-0.3377003073692322,3.6130621433258057
0.6923407912254333,-0.3639291524887085,3.618819713592529
0.7268865704536438,-0.31056858599185944,2.842040061950683
0.6999058127403259,-0.33933258056640625,3.3035190105438237
0.7385714650154114,-0.32522904872894287,3.002556324005127
0.696429580450058,-0.3487439602613449,3.476332664489746
0.7105180025100708,-0.33105792105197906,3.710797548294068
0.7124100029468536,-0.32145313918590546,3.211368322372436
0.7087709605693817,-0.3521127551794052,3.325853109359741
0.6968476474285126,-0.32886505126953125,3.1325762271881104
0.7750873565673828,-0.3276602178812027,2.5597143173217773
0.7120763063430786,-0.32292279601097107,3.227523565292359
0.6973954439163208,-0.3663763105869293,3.3640513420104976
0.7143333852291107,-0.3350289762020111,3.0628104209899902
0.7046707570552826,-0.32624615728855133,3.581112861633301
0.7534204721450806,-0.32366742193698883,2.2332582473754883
0.6694172620773315,-0.37392567098140717,3.9516668319702153
0.6999997496604919,-0.3676081448793411,3.63919734954834
0.711994856595993,-0.3255382925271988,3.237100839614868
0.6822860240936279,-0.3717200756072998,3.454403162002563
0.7122595608234406,-0.31645241379737854,3.119762420654297
0.7229416966438293,-0.3381616771221161,3.1390812397003174
0.7427019476890564,-0.31562209129333496,2.530611753463745
0.6993176639080048,-0.33801646530628204,3.5590293407440186
0.7365268170833588,-0.3093698173761368,3.3000981807708736
0.7187698185443878,-0.3305862545967102,3.0862762928009033
0.7065427303314209,-0.32120127975940704,3.311493396759033
0.6974755823612213,-0.33905111253261566,3.564556360244751
0.7255491316318512,-0.32985758781433105,2.777939081192016
0.7285458743572235,-0.3037208616733551,2.854795455932617
0.7072080075740814,-0.3476719856262207,3.32624888420105
0.7015576958656311,-0.35112009942531586,3.0112547874450684
0.7409908771514893,-0.3175209313631058,2.7769267559051514
0.7215997576713562,-0.30836907029151917,3.3062391281127934
0.6699303984642029,-0.3732181191444397,3.8710267543792725
0.6725459396839142,-0.35771186649799347,4.062081336975098
0.6985903978347778,-0.33180928230285645,3.4889674186706543
0.6956112086772919,-0.3379000723361969,3.4233403205871578
0.7139790058135986,-0.3223803639411926,3.3614909648895264
0.713647723197937,-0.3409777283668518,3.0482387542724605
0.7084169089794159,-0.32281145453453064,3.3414092063903813
0.6995382905006409,-0.3426709771156311,3.2560501098632812
0.7149389386177063,-0.3270333707332611,3.132238388061524
0.7343962788581848,-0.31853489577770233,3.093667268753052
0.7059520184993744,-0.3294147849082947,3.4708545207977295
0.725456714630127,-0.3234492987394333,3.019556999206543
0.7216053307056427,-0.3207920044660568,3.05465030670166
0.6914832592010498,-0.34528598189353943,3.476679801940918
0.6928110420703888,-0.3530522286891937,3.8707458972930904
0.7005830109119415,-0.34723350405693054,3.2632381916046143
0.7236239016056061,-0.33734457194805145,3.296188354492188
0.7149378657341003,-0.3473469614982605,2.8350110054016113
0.7248274981975555,-0.30927136540412903,3.171441078186035
0.7003186643123627,-0.32423175871372223,3.2803397178649902
0.72508704662323,-0.336465448141098,3.217999219894409
0.7125095725059509,-0.3172305226325989,3.4818351268768306
0.7249822616577148,-0.31332215666770935,3.056749582290649
0.7086016237735748,-0.33396559953689575,3.33273434638977
0.7011135816574097,-0.377854660153389,3.2986626625061035
0.7095153331756592,-0.34695132076740265,3.1370105743408203
0.7028237879276276,-0.3495951294898987,3.4301633834838863
0.7118850350379944,-0.36005696654319763,3.3868777751922603
0.7065632045269012,-0.3646129071712494,3.1343080997467037
0.69603031873703,-0.3443835377693176,3.7530412673950195
0.7198422849178314,-0.31846845149993896,3.448456287384033
0.6984243988990784,-0.3381461054086685,3.485759735107422
0.6994960010051727,-0.3282460570335388,3.456722259521485
0.7203522324562073,-0.3253377079963684,3.02039909362793
0.745528906583786,-0.32355359196662903,2.7619745731353764
0.7183936238288879,-0.3323187083005905,3.4309282302856445
0.7164109349250793,-0.3329349309206009,3.0965518951416016
0.7036572098731995,-0.34004636108875275,3.438718557357788
0.7132286131381989,-0.3440857529640198,3.234507799148559
0.7142764925956726,-0.33789053559303284,3.469858884811402
0.6990451812744141,-0.36615270376205444,3.314664602279663
0.7183338701725006,-0.3079717755317688,2.8639023303985596
0.641372799873352,-0.40086811780929565,4.294528007507324
0.707490861415863,-0.36844736337661743,3.001303195953369
0.7205624282360077,-0.3501683175563812,2.843994140625
0.7102969884872437,-0.31961850821971893,3.301104545593262
0.7034975290298462,-0.31969401240348816,3.420978546142578
0.7001465559005737,-0.34959591925144196,3.3212029933929443
0.7132083773612976,-0.32380008697509766,3.0881481170654297
0.6819742321968079,-0.34360717236995697,3.550965309143066
0.7112522721290588,-0.31781908869743347,3.2278881072998047
0.6946477293968201,-0.33710260689258575,3.4745020866394043
0.7130312025547028,-0.3261375278234482,2.8569173812866206
0.7030504047870636,-0.3358389139175415,3.652233362197876
0.7047472894191742,-0.3209129720926285,3.43268346786499
0.7088563740253448,-0.3553370237350464,3.216536283493042
0.7088958024978638,-0.343615859746933,2.9066126346588135
0.665378212928772,-0.37536171078681946,3.99836540222168
0.7152957916259766,-0.36448243260383606,2.97771954536438
0.7481529116630554,-0.33701081573963165,2.8923110961914067
0.7153307199478149,-0.3288024961948395,3.320067167282105
0.7087813317775726,-0.33518773317337036,3.2406446933746342
0.6957338750362396,-0.36641308665275574,3.5082263946533203
0.706430196762085,-0.36170826852321625,3.3788857460021973
0.6998566389083862,-0.35025787353515625,3.2958235740661617
0.7466287612915039,-0.3202741742134094,2.652540683746338
0.6918230950832367,-0.37891559302806854,3.569603443145752
0.7063692808151245,-0.3435930609703064,3.3582475185394283
0.7259904146194458,-0.3146236538887024,2.8932857513427734
0.7121053040027618,-0.32171449065208435,3.299474000930786
0.7028000950813293,-0.3137473165988922,3.7824938297271733
0.7417468726634979,-0.3166460543870926,2.894839286804199
0.71780925989151,-0.3128417730331421,3.0196695327758785
0.7417363524436951,-0.3403227627277374,2.6665139198303223
0.7036250233650208,-0.3462866544723511,3.295798540115356
0.7056680917739868,-0.3561244457960129,3.4537465572357173
0.7076975107192993,-0.3292461931705475,3.1631436347961426
0.706821084022522,-0.3316677361726761,3.0027239322662354
0.7317773699760437,-0.3379225879907608,2.848546028137207
0.6986083686351776,-0.3563436418771744,3.5107717514038086
0.7093396186828613,-0.35701918601989746,3.3275291919708256
0.7250753939151764,-0.29525694251060486,3.439812421798706
0.72657710313797,-0.3040253669023514,3.474266767501831
0.7416543662548065,-0.3286033719778061,2.2009565830230713
0.7039995193481445,-0.3285512328147888,3.4516639709472656
0.7228718996047974,-0.33410659432411194,3.405664682388306
0.7039908766746521,-0.33766569197177887,3.4578232765197754
0.7234268486499786,-0.3356435298919678,3.1520824432373042
0.7072807550430298,-0.3165573477745056,3.500696897506714
0.7112997472286224,-0.33750104904174805,3.22696852684021
0.7087129056453705,-0.32274165749549866,3.1793894767761226
0.6972735524177551,-0.3509582132101059,3.8417193889617915
0.704203724861145,-0.3323437571525574,3.3500006198883057
0.702809751033783,-0.34410524368286133,3.228634119033814
0.713058352470398,-0.31944040954113007,3.0301897525787354
0.7096513509750366,-0.2960836589336395,3.3239829540252686
0.7196521759033203,-0.3494551181793213,3.390434741973877
0.6993623375892639,-0.34545010328292847,3.583788871765137
0.7131039798259735,-0.34410759806632996,3.7691349983215328
0.7107539772987366,-0.3398028612136841,3.336366891860962
0.7058485150337219,-0.3168816566467285,3.642250537872314
0.6968187093734741,-0.37315742671489716,3.4391701221466064
0.6916195452213287,-0.3572055399417877,3.631608247756958
0.7277547717094421,-0.3276110589504242,2.677638292312622
0.6893902719020844,-0.3544337749481201,3.45708680152893
0.7152864038944244,-0.326611191034317,3.209696769714356
0.7154115438461304,-0.3307742476463318,3.286457061767578
0.7166269421577454,-0.3317953646183014,3.3694133758544917
0.7154549360275269,-0.32007618248462677,3.3048977851867676
0.7089451551437378,-0.3618783801794052,3.338911533355713
0.719797670841217,-0.3314394950866699,3.4065380096435542
0.7194993495941162,-0.34927594661712646,3.3262195587158203
0.7307310998439789,-0.306071400642395,3.1179616451263428
0.7571081817150116,-0.31701500713825226,2.503763198852539
0.6984377205371857,-0.3435860872268677,3.524667501449585
0.6970084309577942,-0.32448264956474304,3.594727516174316
0.7312399446964264,-0.32585786283016205,2.870591163635254
0.7110544145107269,-0.33236996829509735,3.2545475959777828
0.7268212139606476,-0.31415222585201263,2.931754589080811
0.7171529233455658,-0.3431694805622101,2.977461338043213
0.6987864971160889,-0.33867213129997253,3.579995155334472
0.7183788120746613,-0.3415125757455826,3.119259119033813
0.728297770023346,-0.35206909477710724,2.8606836795806885
0.7196581959724426,-0.3425295650959015,3.0001399517059326
0.7257149815559387,-0.3391847461462021,3.199924230575562
0.6943833827972412,-0.3338000625371933,3.6146621704101562
0.7478483617305756,-0.3250245153903961,2.791678190231323
0.7149495780467987,-0.32550056278705597,3.2193188667297363
0.7011306881904602,-0.35308103263378143,3.3870315551757812
0.7294840812683105,-0.3177686780691147,2.9710090160369873
0.7061428129673004,-0.3427853137254715,3.4834251403808594
0.6983069777488708,-0.35001811385154724,3.570865154266358
0.720591127872467,-0.3308473080396652,3.196329116821289
0.7198240756988525,-0.3322014957666397,3.2122857570648193
0.7213130295276642,-0.3093844950199127,3.190056085586548
0.70851731300354,-0.33448198437690735,3.281444787979126
0.7153592109680176,-0.3315879553556442,3.189274549484253
0.7329733669757843,-0.325717493891716,2.7565832138061523
0.7114987671375275,-0.32803697884082794,3.551050424575805
0.6787710785865784,-0.33631370961666107,3.9498503208160405
0.7078970074653625,-0.33204589784145355,3.5851383209228516
0.7098784744739532,-0.329901784658432,3.1247568130493164
0.687136709690094,-0.33717605471611023,3.5007424354553227
0.7253377735614777,-0.3379744738340378,3.296127557754517
0.6892443597316742,-0.3546840399503708,3.8767831325531
0.7265348434448242,-0.3245408236980438,3.1156325340271
0.7338844835758209,-0.3191799223423004,3.1549735069274902
0.721125602722168,-0.31466227769851685,3.0108814239501953
0.6482469141483307,-0.41942283511161804,4.168550968170166
0.7288998365402222,-0.332339346408844,2.9386327266693115
0.7269077599048615,-0.35386183857917786,3.1126205921173096
0.719011664390564,-0.3252224326133728,3.0514392852783203
0.7063262462615967,-0.34702296555042267,3.203246593475342
0.7135181427001953,-0.34624049067497253,3.316150188446045
0.7291967570781708,-0.2959611862897873,3.4538507461547856
0.7088019251823425,-0.3528589755296707,2.9634466171264644
0.7192438542842865,-0.32004451751708984,3.3180749416351323
0.7223145365715027,-0.31985612213611603,3.0792994499206543
0.7277828454971313,-0.3137010186910629,2.922497034072876
0.7121785283088684,-0.3252689838409424,3.207672119140625
0.7008013129234314,-0.37509699165821075,3.3724167346954346
0.6978543698787689,-0.3326590359210968,3.4120774269104004
0.7015058100223541,-0.3421304374933243,3.5990042686462402
0.7140620648860931,-0.32126159965991974,3.0700359344482417
0.7118302583694458,-0.3344564139842987,3.3559994697570796
0.7279406785964966,-0.3127390295267105,3.4090797901153564
0.7308547794818878,-0.30464252829551697,2.9794600009918213
0.7513903975486755,-0.30357395112514496,2.740377187728882
0.7140973210334778,-0.3356921523809433,3.1051342487335205
0.7375010251998901,-0.3289802521467209,2.733299255371094
0.7427567839622498,-0.31091737747192383,2.4644882678985596
0.7152053117752075,-0.3309033513069153,3.3041117191314693
0.7218699157238007,-0.318196639418602,2.9094831943511963
0.7122643291950226,-0.3412635326385498,3.1097397804260254
0.6898730993270874,-0.3433505445718765,3.5521483421325684
0.6939539611339569,-0.33090679347515106,3.690693616867065
0.7136772274971008,-0.32989615201950073,3.1633191108703613
0.7160210609436035,-0.3461000919342041,3.0517089366912846
0.6893607974052429,-0.34558114409446716,3.6558296680450444
0.7498883306980133,-0.2989787310361862,2.606045961380005
0.7207532823085785,-0.32059697806835175,3.2900471687316895
0.6828970313072205,-0.3523884564638138,3.509963035583496
0.7139697372913361,-0.34383246302604675,3.063953399658203
0.695144534111023,-0.37702803313732147,3.496098041534424
0.6956415474414825,-0.3575170636177063,3.653485774993897
0.6876895129680634,-0.37579411268234253,3.6494994163513184
0.7164269387722015,-0.3179463744163513,3.2081542015075684
0.7339883148670197,-0.3167688697576523,2.8141212463378906
0.7230314314365387,-0.31280529499053955,3.070191621780396
0.7119166254997253,-0.3281267583370209,3.3700554370880127
0.7023343443870544,-0.35922446846961975,3.700340270996094
0.7536320686340332,-0.330753430724144,3.183828592300415
0.6952804028987885,-0.34178268909454346,3.29829740524292
0.7219737470149994,-0.33635200560092926,3.03168511390686
0.6926826238632202,-0.39057792723178864,3.48569393157959
0.7161014080047607,-0.33997292816638947,3.110245943069458
0.7146416008472443,-0.31902165710926056,3.2915437221527104
0.6890447437763214,-0.3681415021419525,3.5078492164611816
0.6341856122016907,-0.3977716863155365,4.799304485321044
0.7134369313716888,-0.3450784683227539,3.4301264286041255
0.6890770196914673,-0.3702742010354996,3.57869553565979
0.6878155767917633,-0.36624808609485626,3.380922317504883
0.7260341048240662,-0.3116002082824707,3.012818574905396
0.7117236852645874,-0.33181846141815186,3.4072885513305664
0.7111127972602844,-0.3555845469236374,3.2106261253356934
0.7003486454486847,-0.35228636860847473,3.674252986907959
0.7498672604560852,-0.3253702074289322,2.161656141281128
0.7049802839756012,-0.3505307585000992,3.310252666473389
0.7051370143890381,-0.3479017913341522,3.5876581668853764
0.7194300293922424,-0.3243729770183563,3.3685202598571777
0.6852462887763977,-0.37688177824020386,3.4910979270935063
0.7363042235374451,-0.30495545268058777,2.957811832427978
0.7305588126182556,-0.323785737156868,2.7275328636169434
0.7097271382808685,-0.3446900397539139,3.1639957427978516
0.7313601672649384,-0.3275738060474396,2.698697566986084
0.707842230796814,-0.30801449716091156,3.4058351516723633
0.7052504122257233,-0.3438761234283447,3.2604920864105225
0.7108230590820312,-0.3309527188539505,3.2564620971679688
0.7303650975227356,-0.3125030994415283,3.466870069503784
0.6929362714290619,-0.3611341863870621,3.629310846328736
0.6810305714607239,-0.3444887399673462,3.697965621948242
0.712470293045044,-0.33971305191516876,3.2606477737426753
0.7076245844364166,-0.36082181334495544,3.2366282939910884
0.7313335239887238,-0.315940797328949,3.2610058784484863
0.7128537595272064,-0.33555568754673004,3.414149522781372
0.7368769645690918,-0.322089284658432,2.836595296859741
0.7056830525398254,-0.3244648426771164,3.472107887268067
0.7089692056179047,-0.3255296051502228,3.2787685394287114
0.7316497564315796,-0.30340439081192017,2.878517150878906
0.7214004993438721,-0.3146786093711853,3.0508339405059814
0.718045711517334,-0.3332003653049469,3.290633916854858
0.7182946801185608,-0.33581067621707916,3.189274549484253
0.7181203961372375,-0.32789093255996704,3.2379162311553955
0.7039841413497925,-0.34153608977794647,3.5235066413879395
0.6913912892341614,-0.35965779423713684,3.3099658489227295
0.711169958114624,-0.33111312985420227,3.508649826049805
0.7037045657634735,-0.3399566113948822,3.2679154872894287
0.7231339812278748,-0.33049751818180084,3.1931970119476323
0.7173447012901306,-0.32419851422309875,2.844510316848755
0.7061732411384583,-0.3476063907146454,3.3571908473968506
0.7129547894001007,-0.31458160281181335,3.2928340435028076
0.7100118398666382,-0.3283555656671524,3.163813352584839
0.7188504934310913,-0.3269621431827545,3.339280843734741
0.6954225301742554,-0.33540602028369904,3.4792327880859375
0.7375501096248627,-0.30869293212890625,2.9407896995544434
0.7006840705871582,-0.34146013855934143,3.536940813064575
0.7105846405029297,-0.3432644307613373,3.124598503112793
0.7207656800746918,-0.3166721314191818,3.2487123012542725
0.7189747989177704,-0.3426584154367447,3.01944637298584
0.690753161907196,-0.33356189727783203,3.5325982570648193
0.7096047699451447,-0.3630645126104355,3.0719342231750484
0.7195982336997986,-0.33651116490364075,3.3354487419128414
0.6913726031780243,-0.356560617685318,3.6923613548278804
0.701734334230423,-0.3481561243534088,3.3705554008483887
0.708664208650589,-0.32170578837394714,3.339227199554444
0.704077422618866,-0.3496275395154953,3.321223020553589
0.728748083114624,-0.31605173647403717,3.168397903442383
0.7097334563732147,-0.3224402666091919,3.443076610565186
0.747592031955719,-0.31844863295555115,2.487061023712158
0.7101324796676636,-0.33649860322475433,3.4209287166595463
0.6813569068908691,-0.3355158120393753,3.761082410812378
0.7007185816764832,-0.341464102268219,3.464390754699707
0.7225680351257324,-0.30728378891944885,3.381258964538574
0.6948819160461426,-0.3650737702846527,3.3877358436584477
0.7158640623092651,-0.3362434208393097,3.197210788726806
0.7423911392688751,-0.30149124562740326,3.203573703765869
0.7164094746112823,-0.28985242545604706,3.565085649490356
0.7357919812202454,-0.3117176294326782,2.916696310043335
0.709496259689331,-0.33705566823482513,3.2241439819335933
0.728990763425827,-0.3058100789785385,3.269515752792358
0.68351811170578,-0.3422319293022156,3.643064022064209
0.7042897045612335,-0.3497644513845444,3.3055877685546875
0.6859764754772186,-0.34445424377918243,3.924700498580933
0.7195774912834167,-0.35627807676792145,2.970771551132202
0.7012754380702972,-0.3402141034603119,3.511117935180664
0.7206228375434875,-0.30273987352848053,3.266319751739502
0.7143125534057617,-0.3524669110774994,2.7737207412719727
0.7171347439289093,-0.3280398100614548,3.275224208831787
0.7358613908290863,-0.29605354368686676,3.130924701690674
0.7398292422294617,-0.32170967757701874,2.413975477218628
0.6985222697257996,-0.3321014940738678,3.431289196014404
0.7142219841480255,-0.35223132371902466,3.0967977046966553
0.725578784942627,-0.34916627407073975,3.202697515487671
0.7117494642734528,-0.30843380093574524,3.357819557189942
0.7335245609283447,-0.3078121244907379,3.0512073040008545
0.685966283082962,-0.3632935881614685,3.6870102882385254
0.6982681155204773,-0.33571286499500275,3.4070527553558345
0.6960278153419495,-0.35250693559646606,3.805749654769898
0.725858747959137,-0.3460906893014908,2.996297597885132
0.7206012904644012,-0.32759061455726624,3.176928997039795
0.7038459777832031,-0.33648891746997833,3.173509836196899
0.7287025153636932,-0.3272615820169449,2.9748363494873047
0.7228899300098419,-0.3105417788028717,3.0298771858215336
0.7047037780284882,-0.31535984575748444,3.4754302501678467
0.755955308675766,-0.32510992884635925,2.224954128265381
0.7150984108448029,-0.3120439797639847,3.6594939231872563
0.7200005650520325,-0.32928451895713806,3.304304838180542
0.7168750166893005,-0.34993742406368256,3.230137825012207
0.7137118577957153,-0.35654316842556,3.1889517307281494
0.6908653676509857,-0.34485316276550293,3.697795152664185
0.7003618776798248,-0.3790476322174072,3.3660879135131836
0.7099819183349609,-0.350875124335289,3.209514617919922
0.7078176140785217,-0.32449838519096375,3.5896227359771724
0.7415563762187958,-0.2999979704618454,2.9871859550476074
0.6875784993171692,-0.338813841342926,3.96228289604187
0.7162445485591888,-0.32973942160606384,3.4876747131347656
0.7074200510978699,-0.35806240141391754,3.245725631713867
0.7246139645576477,-0.3198290020227432,3.3841042518615723
0.7356445491313934,-0.331806942820549,2.966478109359741
0.7146125733852386,-0.3322421908378601,3.2922120094299316
0.6954265534877777,-0.35302601754665375,3.8662416934967045
0.7500786185264587,-0.32501664757728577,2.5738461017608643
0.6972596645355225,-0.34277498722076416,3.6944959163665776
0.7100510001182556,-0.3349727392196655,3.349128007888794
0.7263615727424622,-0.3200543522834778,3.0528383255004883
0.7137769162654877,-0.34534502029418945,3.0015912055969243
0.7116462886333466,-0.32796862721443176,3.399813652038574
0.6921378672122955,-0.3544341176748276,3.4159693717956543
0.7022706568241119,-0.3418305665254593,3.547323703765869
0.7022811770439148,-0.34826095402240753,3.6509532928466797
0.7291593551635742,-0.32276681065559387,3.037113666534424
0.7428189516067505,-0.32251082360744476,2.8591067790985107
0.71673184633255,-0.32348164916038513,3.759929656982422
0.7209501266479492,-0.34682585299015045,3.009209156036377
0.6940377354621887,-0.34435346722602844,3.3944010734558105
0.6571320295333862,-0.37813083827495575,5.113259315490723
0.7087908387184143,-0.3126958906650543,3.380180835723877
0.7063716053962708,-0.32793885469436646,3.5088236331939693
0.7033442258834839,-0.37819744646549225,3.1743443012237553
0.6948462128639221,-0.35210347175598145,3.5708689689636235
0.7030850946903229,-0.3534584492444992,3.3860201835632324
0.7270056009292603,-0.3178769648075104,2.901820421218872
0.7360781729221344,-0.3150056302547455,2.796461582183838
0.7297881543636322,-0.30978961288928986,3.0975682735443115
0.7134182155132294,-0.2969885468482971,3.7391204833984375
0.7219714224338531,-0.3403189480304718,3.232745409011841
0.7079728841781616,-0.32167966663837433,3.3891162872314453
0.7076305150985718,-0.34902213513851166,3.461494445800781
0.7221735119819641,-0.31311437487602234,3.0167801380157475
0.7232621610164642,-0.31285639107227325,3.1221895217895503
0.7083815038204193,-0.33399052917957306,3.1400701999664307
0.7445612549781799,-0.31318943202495575,2.8611235618591304
0.7387116551399231,-0.33448171615600586,2.9332399368286133
0.7029138505458832,-0.3306049257516861,3.604650974273681
0.693073034286499,-0.373805969953537,3.6019270420074463
0.712234377861023,-0.3567304164171219,3.0893521308898926
0.710676372051239,-0.30199994146823883,3.673648834228516
0.6985788643360138,-0.34773144125938416,3.6343128681182866
0.7048467397689819,-0.319729819893837,3.6948559284210205
0.6875365078449249,-0.33260372281074524,3.9677028656005864
0.7588954567909241,-0.2933145761489868,2.633805274963379
0.7088547050952911,-0.33551496267318726,3.4326076507568355
0.6644004583358765,-0.373628631234169,3.9296703338623047
0.7063860297203064,-0.3656744658946991,3.4814181327819824
0.7635110020637512,-0.34532518684864044,2.643841028213501
0.7047848999500275,-0.32593314349651337,3.486122608184814
0.7261607050895691,-0.2883896082639694,3.6145131587982178
0.7165820300579071,-0.3284449130296707,3.4154655933380127
0.7266637682914734,-0.3236769437789917,3.181370258331299
0.713390052318573,-0.33797314763069153,3.3560287952423096
0.6811208128929138,-0.34810835123062134,4.179995536804199
0.6893630027770996,-0.36378055810928345,3.5460228919982915
0.7327194809913635,-0.3234652876853943,3.0102195739746094
0.7103224098682404,-0.29845793545246124,3.7170479297637935
0.7214500904083252,-0.3369518965482712,3.2614953517913823
0.7267382442951202,-0.33613796532154083,3.08527421951294
0.7278064787387848,-0.3049009144306183,3.341429710388184
0.7241539359092712,-0.3080719858407974,3.3281872272491455
0.7060338258743286,-0.33663858473300934,3.500190973281861
0.7250390946865082,-0.33505479991436005,2.9843301773071294
0.7057690918445587,-0.32366879284381866,3.811546802520752
0.7274736762046814,-0.31692932546138763,2.862387657165528
0.7124615907669067,-0.3440857231616974,3.0036752223968506
0.7187002301216125,-0.3252731263637543,2.7112278938293457
0.6898750066757202,-0.3345797210931778,4.060589790344238
0.7207584083080292,-0.3265884667634964,3.220996379852295
0.7121930122375488,-0.33492571115493774,3.411514282226562
0.7181152403354645,-0.34481994807720184,3.2823989391326904
0.7223878502845764,-0.342643603682518,2.8867752552032475
0.7273159623146057,-0.3424483835697174,2.875324010848999
0.7191376686096191,-0.3142126053571701,3.192646980285644
0.7046838700771332,-0.3084827661514282,3.9650247097015376
0.7273068428039551,-0.3224126398563385,3.1299910545349126
0.7156656384468079,-0.3293178379535675,2.9430031776428223
0.738101452589035,-0.3164730668067932,2.9666202068328857
0.7142127752304077,-0.33779068291187286,3.095495223999023
0.7465654611587524,-0.32237890362739563,2.8798398971557617
0.7200130224227905,-0.3431658297777176,3.0157854557037354
0.7004403471946716,-0.3478900045156479,3.8916363716125484
0.7087662816047668,-0.32617561519145966,3.5982353687286377
0.7264767587184906,-0.3291962742805481,3.2889106273651123
0.7051861584186554,-0.3331732898950577,3.0630795955657963
0.6952749192714691,-0.33928124606609344,3.4991595745086674
0.731575608253479,-0.30692124366760254,2.7101047039031982
0.7184900939464569,-0.3217316269874573,3.1755878925323486
0.6936953365802765,-0.34546445310115814,3.5170457363128658
0.730699360370636,-0.3196924477815628,3.355483293533325
0.6739665269851685,-0.3501320481300354,3.94819188117981
0.7133061587810516,-0.317496120929718,3.4773237705230713
0.7176235914230347,-0.3311755359172821,2.9530200958251953
0.7472628653049469,-0.2906162142753601,2.8685491085052495
0.6965326368808746,-0.3300045132637024,3.7834670543670654
0.7051486968994141,-0.3409699350595474,3.414765834808349
0.6964317262172699,-0.3441481739282608,3.5560839176177974
0.7146268784999847,-0.32771162688732147,3.28683066368103
0.7297070026397705,-0.31682324409484863,3.1441471576690674
0.7117716073989868,-0.3901465833187103,3.3589890003204346
0.6805494129657745,-0.3475867658853531,3.8602159023284917
0.6832125186920166,-0.37644849717617035,3.8351147174835205
0.7279258966445923,-0.31180618703365326,3.086828708648681
0.7076638340950012,-0.32442089915275574,3.2593033313751216
0.7017739415168762,-0.34337832033634186,3.4579682350158696
0.711769700050354,-0.3348109722137451,3.202073335647583
0.7173435091972351,-0.35530415177345276,2.9203243255615234
0.7080046534538269,-0.32736459374427795,3.2139925956726074
0.7187232375144958,-0.3176098018884659,3.099714279174805
0.6953079998493195,-0.3446286916732788,3.6341283321380615
0.7110251486301422,-0.333860844373703,3.3565304279327393
0.7275499105453491,-0.2925669401884079,3.5395655632019043
0.7012091279029846,-0.327949658036232,3.465074300765991
0.6827489733695984,-0.3744216412305832,3.6439116001129155
0.7056514322757721,-0.3343469053506851,3.2786979675292964
0.6764501929283142,-0.3492030203342438,3.961790561676025
0.6963370442390442,-0.36063945293426514,3.299582481384277
0.7103213667869568,-0.3347679227590561,3.1159729957580566
0.7180344760417938,-0.34020987153053284,3.033493995666504
0.6960966289043427,-0.33392010629177094,3.579097270965576
0.7099712491035461,-0.3215094208717346,3.2823820114135747
0.7340414524078369,-0.30957312881946564,3.012744665145874
0.7300653755664825,-0.33219434320926666,3.043581962585449
0.7345787882804871,-0.3248436599969864,2.8790185451507564
0.7121950387954712,-0.3531578928232193,3.2735276222229004
0.7002792656421661,-0.33810950815677643,3.3565604686737065
0.7202312350273132,-0.3097814470529556,3.3985550403594966
0.720154345035553,-0.3177357465028763,3.0518581867218018
0.7036013007164001,-0.3023609220981598,3.50466799736023
0.6905875504016876,-0.33381055295467377,3.5102434158325195
0.7344853281974792,-0.3428245633840561,2.794551134109497
0.6881245076656342,-0.3974968492984772,3.699332237243652
0.7149556875228882,-0.3035616874694824,3.515941858291626
0.6987879276275635,-0.3584268093109131,3.2091848850250244
0.7154054045677185,-0.30177542567253113,3.718754768371582
0.7090156972408295,-0.3375049829483032,3.2141034603118896
0.7285701632499695,-0.3483543395996094,3.347315073013305
0.6912336349487305,-0.34256772696971893,3.4764387607574463
0.7141641676425934,-0.3940131366252899,3.5552077293395996
0.7128051817417145,-0.31401996314525604,3.300064325332641
0.6946478188037872,-0.3381141126155853,3.7167031764984135
0.7173150479793549,-0.37039317190647125,3.2323355674743652
0.7145910561084747,-0.3377056419849396,3.1656932830810547
0.6989992260932922,-0.3512473404407501,3.5549216270446777
0.7036905288696289,-0.347210556268692,3.3589279651641846
0.7239622175693512,-0.33119960129261017,3.1251997947692876
0.7037003636360168,-0.33095189929008484,3.5517072677612305
0.7228851318359375,-0.3311866968870163,3.1144101619720463
0.7067887485027313,-0.34019574522972107,3.2963535785675044
0.721160888671875,-0.32011865079402924,3.0698816776275635
0.7134343087673187,-0.32904236018657684,3.55309796333313
0.7452512681484222,-0.30168357491493225,2.484598159790039
0.6987172961235046,-0.34238845109939575,3.5895638465881348
0.7142221033573151,-0.32444778084754944,3.1191089153289795
0.7168669998645782,-0.350935697555542,3.3584094047546387
0.7421391606330872,-0.32819582521915436,2.4000799655914307
0.7341364026069641,-0.3163948059082031,2.696265697479248
0.7196460664272308,-0.29546061158180237,3.686197280883789
0.725774496793747,-0.30485936999320984,3.0588521957397456
0.6826098561286926,-0.3653990924358368,3.700518846511841
0.7424528300762177,-0.329675629734993,2.983085632324219
0.7063815295696259,-0.3565596640110016,3.2803428173065186
0.6976378858089447,-0.36010631918907166,3.4020559787750244
0.7175376713275909,-0.31197142601013184,3.1269261837005615
0.6957278251647949,-0.34753865003585815,3.709840297698974
0.6672201454639435,-0.40092143416404724,4.102368354797363
0.7089716196060181,-0.31959298253059387,3.4118697643280025
0.6995397210121155,-0.3471638560295105,3.5344841480255127
0.721743106842041,-0.3490540087223053,3.2215588092803955
0.7027411460876465,-0.3467884510755539,3.185221672058106
0.6907913982868195,-0.36146631836891174,3.7624433040618896
0.7084271311759949,-0.34847351908683777,3.4918558597564697
0.7316622734069824,-0.3468662351369858,2.8605320453643803
0.688003808259964,-0.33545076847076416,4.325901031494141
0.6961442828178406,-0.3361586481332779,3.4175000190734863
0.7310038208961487,-0.32626137137413025,2.90284252166748
0.7363857328891754,-0.333742693066597,2.6376686096191406
0.6818998456001282,-0.36188095808029175,3.641488552093506
0.6981404423713684,-0.35200463235378265,3.501908540725708
0.7158212065696716,-0.29936665296554565,3.414259672164917
0.7250389754772186,-0.3187845051288605,3.352980852127075
0.7080740630626678,-0.35028038918972015,3.310587644577026
0.727237731218338,-0.33481860160827637,3.146206855773926
0.6964260637760162,-0.3512948453426361,3.3069128990173335
0.6989835500717163,-0.3567239046096802,3.5998187065124516
0.6981528401374817,-0.3165961503982544,3.888032197952271
0.7113702297210693,-0.35145148634910583,3.6332268714904785
0.7031627595424652,-0.3548877239227295,3.564262151718139
0.7032585442066193,-0.3638811558485031,3.270821332931518
0.7204611897468567,-0.3190895915031433,3.0452146530151363
0.7191652059555054,-0.3325137794017792,3.0349977016448975
0.7036287784576416,-0.33548860251903534,3.516013145446777
0.7207217216491699,-0.3090301752090454,3.126511573791504
0.7003569006919861,-0.3522537797689438,3.4734208583831783
0.7070756256580353,-0.31947027146816254,3.379160642623901
0.7091978192329407,-0.34185947477817535,3.2928903102874756
0.7141285538673401,-0.31448884308338165,3.3736975193023686
0.7305691540241241,-0.2949656546115875,3.0772430896759033
0.7078484892845154,-0.3260101079940796,3.3080575466156
0.7010429501533508,-0.331388458609581,3.7912116050720215
0.7110422253608704,-0.3226292282342911,3.1528639793396
0.6986802220344543,-0.3361181318759918,3.67380428314209
0.7173772156238556,-0.34673042595386505,3.2555453777313232
0.7150187194347382,-0.32968658208847046,3.1845226287841797
0.718418538570404,-0.33939534425735474,3.092259883880615
0.7114080786705017,-0.32072627544403076,3.4754073619842534
0.6973448395729065,-0.3227366656064987,3.593597412109375
0.7114410102367401,-0.34717559814453125,3.3055517673492436
0.6913037896156311,-0.34638741612434387,3.5267834663391113
0.7203537821769714,-0.3399561792612076,2.9742908477783203
0.7136725187301636,-0.33835315704345703,3.314723491668701
0.7127471268177032,-0.32861578464508057,3.33236813545227
0.7280015349388123,-0.297685369849205,3.3335847854614262
0.7029991447925568,-0.38297590613365173,3.3606910705566406
0.7032338678836823,-0.3391810953617096,3.3506369590759273
0.723666787147522,-0.33273255825042725,2.9556846618652344
0.7240809798240662,-0.314242959022522,3.0349628925323486
0.7311142385005951,-0.33869214355945587,3.159574508666992
0.7241537570953369,-0.32651008665561676,3.2078607082366943
0.7196743488311768,-0.3308345824480057,3.139436960220337
0.7388455867767334,-0.35731518268585205,3.1357510089874263
0.7338360846042633,-0.31629662215709686,2.9316976070404053
0.7443526685237885,-0.31768615543842316,2.8117740154266357
0.7269582748413086,-0.33071500062942505,3.202198505401611
0.7019749283790588,-0.3324582725763321,3.5268311500549316
0.7280466556549072,-0.3314707279205322,2.8331933021545406
0.7214600145816803,-0.31811805069446564,2.809779644012451
0.7326198220252991,-0.3262501507997513,2.6702048778533936
0.7016556560993195,-0.3261990547180176,3.4534962177276616
0.7062188684940338,-0.32777899503707886,3.3184704780578613
0.7163922190666199,-0.3458516597747803,3.422907590866089
0.6840521693229675,-0.39022640883922577,3.7030305862426762
0.6732991337776184,-0.36082984507083893,3.919653415679931
0.7076127827167511,-0.33744701743125916,3.324767827987671
0.6955263912677765,-0.3564690053462982,3.5566720962524414
0.7135436832904816,-0.34367482364177704,3.2338383197784424
0.7214817404747009,-0.3217005282640457,3.3724355697631836
0.6987760663032532,-0.34321901202201843,3.1815774440765385
0.7111041843891144,-0.33908915519714355,3.2350475788116455
0.7180770933628082,-0.30333010852336884,3.523852825164795
0.7099834084510803,-0.3202117085456848,3.4611473083496094
0.7226776480674744,-0.3525971621274948,3.0195722579956055
0.687863290309906,-0.3589373826980591,3.639204978942871
0.7042379081249237,-0.30752992630004883,4.067777633666992
0.7251855731010437,-0.32851120829582214,2.960041761398315
0.6749587953090668,-0.33878864347934723,3.5605571269989014
0.7168402075767517,-0.3391720801591873,3.095669746398926
0.7281888425350189,-0.32693617045879364,2.6221373081207275
0.7278830707073212,-0.33457818627357483,3.006552696228028
0.7297485768795013,-0.33984996378421783,2.9170427322387695
0.6959563195705414,-0.3392259180545807,3.5017671585083003
0.691121518611908,-0.37742917239665985,3.505567073822021
0.6913111805915833,-0.3682071417570114,3.5263500213623047
0.6975540220737457,-0.34938886761665344,3.6142065525054927
0.7263391017913818,-0.35458292067050934,3.294924259185791
0.7174932360649109,-0.32398343086242676,3.1927330493927
0.6982773840427399,-0.33806614577770233,3.419130325317383
0.722303956747055,-0.33301857113838196,2.948591709136963
0.7049282789230347,-0.329726904630661,3.587001323699951
0.7071634829044342,-0.3506923168897629,3.308939218521118
0.704878032207489,-0.3454398214817047,3.3950634002685547
0.7159033417701721,-0.3276086002588272,2.856792688369751
0.7235548496246338,-0.3303288072347641,2.917341470718384
0.7196353673934937,-0.32997308671474457,3.1431424617767334
0.7520785629749298,-0.3125128448009491,2.8022847175598145
0.7134337723255157,-0.31915557384490967,3.192403554916382
0.728225827217102,-0.303592786192894,3.7531774044036865
0.7110166847705841,-0.37795011699199677,3.466293334960937
0.7260223031044006,-0.27468569576740265,3.6402821540832515
0.7036958932876587,-0.3581520915031433,3.592951536178589
0.7268274128437042,-0.3316345363855362,3.5071685314178467
0.7171668410301208,-0.33068758249282837,3.4555583000183105
0.7255780696868896,-0.3406516760587692,3.002230405807495
0.7333203852176666,-0.33086246252059937,2.9338297843933105
0.7181802690029144,-0.3146331310272217,3.4413852691650386
0.6938858032226562,-0.369362473487854,3.508752822875977
0.6791336536407471,-0.3605473190546036,3.8513679504394527
0.6972971558570862,-0.33361105620861053,3.7097966670989995
0.6988527774810791,-0.36279296875,3.0397770404815674
0.6995660066604614,-0.33232569694519043,3.636690616607666
0.7159841358661652,-0.3556768298149109,3.1237800121307377
0.6904805302619934,-0.3455743044614792,3.5613205432891846
0.7106325030326843,-0.3322424739599228,3.187476873397827
0.700973778963089,-0.35147392749786377,3.1281096935272217
0.7195948362350464,-0.3403453230857849,3.4423980712890625
0.6978103518486023,-0.3328675478696823,3.5249004364013667
0.7290453016757965,-0.32412484288215637,3.172074317932129
0.7670285105705261,-0.3037344962358475,2.46295428276062
0.7102755010128021,-0.33248771727085114,3.283487558364868
0.7234869003295898,-0.337385356426239,3.257235050201416
0.721405029296875,-0.2730838358402252,3.709124088287354
0.7488598525524139,-0.2884787917137146,2.9256119728088383
0.6959112286567688,-0.3350975513458252,3.6005842685699463
0.7174876034259796,-0.3452538847923279,3.2914130687713623
0.7253617644309998,-0.34873849153518677,3.065560817718506
0.6944524645805359,-0.3524990677833557,3.478203535079956
0.6941810846328735,-0.3599075973033905,3.524888277053833
0.7243586182594299,-0.31146930158138275,2.937064170837403
0.7181574404239655,-0.3146297186613083,3.0330438613891606
0.6902898550033569,-0.3383064717054367,3.6388058662414555
0.7018611133098602,-0.3505549430847168,3.39139175415039
0.7251563668251038,-0.3289285898208618,3.1324639320373535
0.7371396124362946,-0.33979834616184235,2.7373011112213135
0.7105409801006317,-0.32764363288879395,3.0734150409698486
0.7190824449062347,-0.3463856130838394,3.193891525268555
0.7040161490440369,-0.3755882978439331,3.8530397415161133
0.7133185863494873,-0.3427477926015854,3.3008570671081543
0.7073168158531189,-0.33360594511032104,3.7951269149780273
0.6881310343742371,-0.34038569033145905,3.7397861480712886
0.7174508273601532,-0.32995574176311493,2.995475530624389
0.6961645483970642,-0.34302589297294617,3.7393062114715576
0.7135333716869354,-0.32772989571094513,3.205378293991089
0.6860200762748718,-0.3748764246702194,3.6188130378723145
0.7490369081497192,-0.341678187251091,2.557382583618164
0.73696568608284,-0.3232280910015106,3.0197839736938477
0.7429177761077881,-0.309581995010376,2.395359992980957
0.7365375757217407,-0.3234516382217407,3.0037200450897217
0.6928247511386871,-0.3715171664953232,3.490732908248901
0.6955836713314056,-0.3223671317100525,3.5671088695526123
0.7264626324176788,-0.3331369459629059,3.3097710609436035
0.721651703119278,-0.3272276818752289,3.2251546382904057
0.7321789264678955,-0.3596652150154114,3.0399806499481206
0.7089695334434509,-0.34094609320163727,3.3765194416046147
0.710077702999115,-0.3265822231769562,3.507208824157715
0.7121351659297943,-0.3428979516029358,3.634176254272461
0.7205947041511536,-0.3466368168592453,2.9211421012878422
0.6882622241973877,-0.3617241680622101,3.6956901550292964
0.6999340355396271,-0.3591344505548477,3.404642105102539
0.7203932404518127,-0.41518034040927887,3.3713724613189693
0.7278448343276978,-0.33362799882888794,2.8897147178649902
0.7155163884162903,-0.3464648276567459,3.157572031021118
0.7119090259075165,-0.33105964958667755,3.056581974029541
0.7232190072536469,-0.3270976394414902,3.0546677112579346
0.6754730045795441,-0.3668728917837143,3.9569196701049805
0.7424425482749939,-0.35084524750709534,2.6159474849700928
0.732763260602951,-0.30997639894485474,2.7656328678131104
0.7205426394939423,-0.3320671319961548,3.240450620651245
0.7023791968822479,-0.34921489655971527,3.510061740875244
0.7079887986183167,-0.32000672817230225,3.310986995697021
0.6964811086654663,-0.3454867899417877,3.4812409877777095
0.7468128800392151,-0.3063601553440094,2.4475510120391846
0.701385885477066,-0.3462856560945511,3.7376673221588135
0.6802694201469421,-0.3715028315782547,3.8377406597137447
0.6942106187343597,-0.3561091721057892,3.6235709190368652
0.7192672193050385,-0.3355589807033539,2.997760772705078
0.6650314331054688,-0.3485136330127716,4.78278923034668
0.74603471159935,-0.32538270950317383,2.8624227046966553
0.7293878793716431,-0.3133770823478699,3.14211368560791
0.7180856466293335,-0.3301942050457001,3.2318694591522217
0.7205460071563721,-0.3792654871940613,3.122658729553222
0.7117953300476074,-0.31601426005363464,3.334853410720825
0.7191179394721985,-0.30066926777362823,3.332239866256714
0.7096810638904572,-0.31965605914592743,3.585920333862305
0.7357507646083832,-0.3223212659358978,2.993006944656372
0.6969708502292633,-0.3491479158401489,3.6424114704132085
0.7260696291923523,-0.3341202586889267,2.8580164909362797
0.7495534420013428,-0.30429719388484955,2.78663444519043
0.7021952271461487,-0.3452288657426834,3.4292006492614746
0.7126757204532623,-0.3329455554485321,3.2030675411224365
0.7280389070510864,-0.33625519275665283,3.0430889129638667
0.7134102880954742,-0.3117232769727707,3.1996743679046635
0.7408032715320587,-0.32485610246658325,2.652345895767212
0.6958249807357788,-0.36864691972732544,3.6645936965942383
0.6964243948459625,-0.35059937834739685,3.462322235107422
0.7331879734992981,-0.2771701514720917,4.062380313873291
0.7119044065475464,-0.3235302269458771,3.49595308303833
0.709005206823349,-0.34617307782173157,3.1094520092010494
0.7214789986610413,-0.3000813275575638,3.249915838241577
0.7006890177726746,-0.3544405698776245,3.6114277839660645
0.7066309452056885,-0.352090060710907,3.409806966781616
0.7103345990180969,-0.33760641515254974,3.211105585098266
0.7156992852687836,-0.34081679582595825,3.0902416706085205
0.7220228910446167,-0.3207148015499115,3.346630096435547
0.6828629970550537,-0.39100950956344604,3.591379165649414
0.7018519043922424,-0.3493192493915558,3.5035488605499268
0.6549253463745117,-0.37744493782520294,4.056658744812012
0.7062250673770905,-0.3192286193370819,3.538430690765381
0.7154054939746857,-0.34589070081710815,3.3439459800720215
0.6645388007164001,-0.3713429570198059,4.433643817901611
0.7112916707992554,-0.3469295799732208,3.241101503372192
0.7240395247936249,-0.3256485313177109,2.990391492843628
0.7270148396492004,-0.33296582102775574,3.141806840896607
0.6951128244400024,-0.3438228368759155,3.4806694984436035
0.7487548589706421,-0.3245615065097809,2.305013656616211
0.6956455409526825,-0.4021284133195877,3.2332534790039067
0.707581490278244,-0.33975452184677124,3.687228202819824
0.7204167544841766,-0.3266056776046753,3.430483341217041
0.6887854635715485,-0.33929862082004547,3.368478775024414
0.7081934809684753,-0.35084453225135803,3.3898711204528804
0.6988239884376526,-0.3430987745523453,3.454896211624146
0.6933279931545258,-0.3722066283226013,3.5552954673767094
0.7364685833454132,-0.29565174877643585,2.8999886512756348
0.7152023315429688,-0.33236265182495117,3.1666266918182373
0.7169263362884521,-0.33118854463100433,3.1018340587615967
0.737206757068634,-0.30746741592884064,3.0902059078216553
0.7144905924797058,-0.353489488363266,3.2503116130828857
0.6845535039901733,-0.3484763354063034,3.7190294265747066
0.7173017263412476,-0.3275793343782425,2.773866176605225
0.7129464149475098,-0.32095305621623993,3.5125863552093506
0.7421436309814453,-0.33505062758922577,2.8033535480499263
0.6872513890266418,-0.3400302678346634,3.9330399036407475
0.6989059150218964,-0.36169445514678955,3.5694882869720455
0.7134575247764587,-0.3370644152164459,3.112233877182007
0.7142654955387115,-0.32617080211639404,3.0052661895751953
0.7363068759441376,-0.281922847032547,3.4116716384887695
0.7077488601207733,-0.3378066271543503,3.3248178958892822
0.680382490158081,-0.3815988004207611,3.622853517532349
0.7203773260116577,-0.32487769424915314,3.3360714912414555
0.6931357383728027,-0.35684216022491455,3.6155092716217045
0.7142096757888794,-0.32423217594623566,3.4394555091857915
0.7138847708702087,-0.33445726335048676,3.009430170059204
0.7276920676231384,-0.27354881167411804,3.708224058151245
0.7033766508102417,-0.33622196316719055,3.658193349838257
0.6923937201499939,-0.35964784026145935,3.6013371944427495
0.7090227007865906,-0.35716141760349274,3.32670521736145
0.7014504969120026,-0.35313259065151215,3.2158589363098145
0.7062139511108398,-0.3077274560928345,3.6250848770141606
0.7102792859077454,-0.32734400033950806,3.4290645122528076
0.7386201620101929,-0.3161584138870239,2.6948041915893555
0.7188953757286072,-0.3287911117076874,3.3174710273742676
0.7102592885494232,-0.3386913239955902,3.1443243026733403
0.7050663232803345,-0.3623403459787369,3.0439338684082027
0.6796969771385193,-0.36906009912490845,3.880692005157471
0.679242342710495,-0.35720619559288025,3.668573141098023
0.7102462649345398,-0.3369600176811218,3.2615561485290527
0.7406395673751831,-0.3191217631101608,2.8553752899169926
0.7365020513534546,-0.2950873076915741,2.619882822036743
0.7329698801040649,-0.3212762326002121,3.0327014923095703
0.699710339307785,-0.3604290783405304,3.4880096912384033
0.7066758871078491,-0.3314013183116913,3.3932340145111084
0.7212812602519989,-0.3393450677394867,3.09359359741211
0.7288321852684021,-0.3369925618171692,2.987521648406983
0.7158421277999878,-0.3183707147836685,3.374811172485351
0.7420282363891602,-0.27112531661987305,3.4583518505096436
0.6816168129444122,-0.3547961711883545,3.515666246414184
0.7204611301422119,-0.32053273916244507,3.069817543029785
0.7101770639419556,-0.34599724411964417,3.0609560012817383
0.7231636643409729,-0.3129568099975586,3.1413309574127193
0.7190631031990051,-0.32836686074733734,3.2044911384582515
0.7219715118408203,-0.32129356265068054,2.837740182876587
0.70566126704216,-0.33863911032676697,3.2421231269836426
0.7057501971721649,-0.34434862434864044,3.0365774631500244
0.7230888605117798,-0.32349705696105957,2.918095350265503
0.7131754159927368,-0.34316541254520416,3.097157955169678
0.7096289396286011,-0.3287998288869858,3.2591955661773686
0.6985822916030884,-0.33255964517593384,3.368210554122925
0.6861220598220825,-0.35674628615379333,3.451762914657593
0.727805495262146,-0.30019521713256836,3.227308750152588
0.7289186716079712,-0.30956533551216125,3.0099973678588867
0.6920491456985474,-0.3519725948572159,3.6262173652648926
0.7800079882144928,-0.3016858696937561,2.1412031650543213
0.6779506802558899,-0.36204925179481506,3.931977272033692
0.7320510149002075,-0.30461958050727844,3.1166315078735347
0.7126136124134064,-0.34463703632354736,3.3240063190460205
0.6958669722080231,-0.32001300156116486,3.931166648864746
0.7197400331497192,-0.32383444905281067,3.0255711078643794
0.7109032273292542,-0.3433801829814911,3.1710708141326904
0.6876800358295441,-0.38288547098636627,3.539172649383545
0.6955659985542297,-0.33363933861255646,3.45665168762207
0.7140197157859802,-0.3370663970708847,3.2943437099456787
0.7036788463592529,-0.34617799520492554,3.369086265563965
0.695722371339798,-0.3563104718923569,3.598510026931763
0.67965167760849,-0.37463611364364624,3.4140334129333496
0.692438542842865,-0.3619759976863861,3.7122006416320805
0.7041887044906616,-0.3164278268814087,3.483116388320923
0.7122693359851837,-0.37752699851989746,3.293409824371338
0.7067065536975861,-0.2962667942047119,3.9374022483825684
0.7155393362045288,-0.31405699253082275,3.542126417160034
0.7661628723144531,-0.30449070036411285,2.347548484802246
0.6931660175323486,-0.3388037383556366,3.7867903709411617
0.6965433657169342,-0.34688884019851685,3.3725728988647465
0.6886189877986908,-0.33776095509529114,3.8454723358154297
0.697285532951355,-0.3597605675458908,3.5071949958801265
0.7059915661811829,-0.3757033944129944,3.2781460285186763
0.6936347484588623,-0.35599973797798157,3.6474170684814458
0.7218738496303558,-0.3251953274011612,3.3247802257537837
0.718967854976654,-0.33085188269615173,2.909423351287842
0.7234980165958405,-0.32412999868392944,3.079284429550171
0.7263507544994354,-0.3267364799976349,3.1342716217041016
0.7120202779769897,-0.32333552837371826,3.3136949539184575
0.7009024918079376,-0.3355753570795059,3.6872911453247075
0.7142149209976196,-0.3311733603477478,3.1563775539398193
0.7024745345115662,-0.3400096148252487,3.193307399749756
0.6994223296642303,-0.3538912832736969,3.5917859077453618
0.705182820558548,-0.3202438950538635,3.6799020767211914
0.6895092129707336,-0.35807913541793823,3.6131193637847905
0.7092912793159485,-0.3281534016132355,3.2679641246795654
0.7158422470092773,-0.35202935338020325,3.0984606742858887
0.6750969886779785,-0.37383826076984406,4.1509623527526855
0.7033491730690002,-0.33597975969314575,3.5253674983978267
0.6956634223461151,-0.3549572080373764,3.4027369022369385
0.7008001208305359,-0.3637482523918152,3.4366178512573247
0.6956017911434174,-0.36682943999767303,3.489346981048584
0.7021568715572357,-0.33722569048404694,3.3370351791381836
0.7193973064422607,-0.35700400173664093,3.1422817707061768
0.6861982643604279,-0.35661205649375916,3.312302827835083
0.7088741958141327,-0.33309832215309143,3.328757524490357
0.6996376216411591,-0.35562998056411743,3.3445372581481934
0.6881954073905945,-0.3514165133237839,3.509118556976319
0.7037724256515503,-0.33955325186252594,3.3540129661560063
0.7096467912197113,-0.33867835998535156,3.3802816867828365
0.6834372282028198,-0.3579294681549072,3.749857425689697
0.7055101096630096,-0.3212848901748657,3.4638891220092773
0.7074680924415588,-0.33009202778339386,3.349123954772949
0.7171705067157745,-0.33838434517383575,3.2281799316406254
0.7265081107616425,-0.32217898964881897,3.2287671566009526
0.705758661031723,-0.3402321934700012,3.3866822719573975
0.7328201234340668,-0.3149358332157135,3.3032910823822026
0.7095856070518494,-0.32375192642211914,3.341135740280152
0.691908210515976,-0.3481893241405487,3.3918411731719975
0.7153972387313843,-0.3515973687171936,3.0775845050811768
0.7330116033554077,-0.3226339817047119,2.7402000427246094
0.7234857082366943,-0.37302446365356445,3.257841110229492
0.7150007784366608,-0.3260730504989624,3.150002002716064
0.7055655717849731,-0.3432990461587906,3.341953039169312
0.74174565076828,-0.3577158451080322,2.9089977741241455
0.7081989943981171,-0.3440955877304077,3.220787763595581
0.7352895736694336,-0.3318074494600296,2.2072999477386475
0.7070731818675995,-0.3439849317073822,3.188597917556763
0.7019437551498413,-0.35562312602996826,3.457821130752563
0.7456493973731995,-0.2846698462963104,3.3077747821807857
0.7068292200565338,-0.35557273030281067,3.1961891651153564
0.7154512405395508,-0.32624246180057526,3.2715697288513184
0.6843107640743256,-0.36021190881729126,3.5107717514038086
0.7493488490581512,-0.31645622849464417,2.568166494369507
0.6899515986442566,-0.3354671746492386,3.847080707550049
0.6941408812999725,-0.38194237649440765,3.763874292373657
0.7141716480255127,-0.3349488228559494,3.0686390399932866
0.7376928627490997,-0.3270421326160431,2.4706859588623047
0.694486528635025,-0.37854665517807007,3.5815999507904053
0.7069153189659119,-0.337560310959816,3.4022786617279053
0.7385835647583008,-0.31559982895851135,2.6767098903656006
0.6989282667636871,-0.35052725672721863,3.113717794418335
0.7252214848995209,-0.30638280510902405,3.376547336578369
0.7054311037063599,-0.3240460753440857,3.6576671600341797
0.7400300204753876,-0.3261038064956665,2.517084836959839
0.6963005661964417,-0.3302866220474243,3.4659030437469482
0.711935967206955,-0.3487011045217514,3.214897871017456
0.7016039490699768,-0.35356833040714264,3.194047451019287
0.731248676776886,-0.325027272105217,3.0679790973663326
0.710810661315918,-0.3228564113378525,3.4927899837493896
0.7150246202945709,-0.31372828781604767,3.2321760654449467
0.753739207983017,-0.3258490264415741,2.680950164794922
0.7293619513511658,-0.37163688242435455,2.937186002731323
0.7346715927124023,-0.32970717549324036,2.8235349655151363
0.6969684660434723,-0.3580276370048523,3.5740432739257812
0.7124501764774323,-0.3353562653064728,3.231156587600708
0.7108286619186401,-0.3224341571331024,3.181462526321411
0.6883507668972015,-0.3576149493455887,3.6635241508483887
0.6981325447559357,-0.3235819339752197,3.797678709030152
0.721493124961853,-0.3323367238044739,2.605771064758301
0.7243904173374176,-0.3055187314748764,2.8335165977478027
0.7026820778846741,-0.3363455533981323,3.523041963577271
0.694134920835495,-0.33279357850551605,3.6362881660461426
0.6910464763641357,-0.34742583334445953,3.5625092983245845
0.7366959750652313,-0.2759896069765091,3.1929037570953374
0.7274751663208008,-0.37910859286785126,2.7635951042175293
0.7226906716823578,-0.33388733863830566,2.9623646736145015
0.7071298360824585,-0.3257951885461807,3.53175950050354
0.7079651951789856,-0.3392193913459778,3.193727016448975
0.6864558160305023,-0.37232667207717896,3.667398691177368
0.7117077708244324,-0.3366919159889221,3.4800181388854976
0.7141715884208679,-0.3250429332256317,2.974826097488403
0.7186998724937439,-0.3468504101037979,3.131865501403808
0.7183746099472046,-0.3279923051595688,3.556626796722412
0.6933504939079285,-0.35651977360248566,3.2615435123443604
0.7211290001869202,-0.3452613353729248,3.0259604454040527
0.6591024994850159,-0.46664151549339294,2.8323364257812504
0.7002271711826324,-0.34343433380126953,3.413674116134643
0.7002758681774139,-0.35371173918247223,3.5032465457916255
0.7150572240352631,-0.3343893885612488,3.0441918373107906
0.7195683121681213,-0.3334539532661438,3.1330759525299072
0.7142747342586517,-0.3510039746761322,3.015047073364258
0.733338326215744,-0.32664430141448975,3.145054578781128
0.7196983695030212,-0.32748571038246155,3.04099178314209
0.7291304171085358,-0.3055439442396164,3.0910141468048096
0.6917608380317688,-0.35246680676937103,3.721528530120849
0.7294471859931946,-0.330126091837883,2.9519453048706055
0.7275359630584717,-0.32899609208106995,2.9515361785888667
0.7081109881401062,-0.3073624521493912,3.2008521556854244
0.734537661075592,-0.31433236598968506,3.104802370071411
0.7126263678073883,-0.3363136649131775,3.092141628265381
0.722133070230484,-0.34679892659187317,2.5812904834747314
0.6966893076896667,-0.35048696398735046,3.240907192230225
0.7056301534175873,-0.3383319526910782,3.328007936477661
0.7203909754753113,-0.31217655539512634,3.2053160667419434
0.7212885022163391,-0.333514004945755,3.1340136528015137
0.7269636988639832,-0.3173302114009857,2.8651180267333984
0.7099635303020477,-0.3369128257036209,3.3959250450134273
0.7043184041976929,-0.33488672971725464,3.285658121109009
0.7166529893875122,-0.34963521361351013,3.3105924129486084
0.6981891095638275,-0.33536458015441895,3.3228976726531987
0.6937686800956726,-0.34610070288181305,3.35634970664978
0.727943629026413,-0.34919725358486176,2.927079916000366
0.6994747817516327,-0.34757253527641296,3.8172941207885747
0.7167536616325378,-0.32051506638526917,3.37915587425232
0.716583639383316,-0.33113017678260803,3.3457891941070557
0.7517728805541992,-0.33031225204467773,2.3118231296539307
0.7300721406936646,-0.32645848393440247,3.3391425609588623
0.6923909783363342,-0.3455084413290024,3.5586941242218013
0.6972022354602814,-0.34043246507644653,3.1194720268249507
0.7528122663497925,-0.3210701197385788,2.1499505043029785
0.7051866054534912,-0.3507831394672394,3.2760860919952393
0.6960552334785461,-0.36675240099430084,3.1940302848815922
0.7169209122657776,-0.3721448928117752,3.122458934783935
0.7209416627883911,-0.3172411173582077,3.0332305431365967
0.7120813429355621,-0.338910311460495,3.180936813354492
0.7379704117774963,-0.324996680021286,3.1151223182678223
0.7409377098083496,-0.30803416669368744,3.2823226451873775
0.6929750740528107,-0.352780357003212,3.4799745082855225
0.7184055745601654,-0.3423614501953125,3.1498091220855713
0.7201777696609497,-0.3213672488927841,3.0943334102630615
0.7295773327350616,-0.3173273354768753,2.900125026702881
0.7221587002277374,-0.3156101405620575,3.076513051986694
0.7113324701786041,-0.34535905718803406,2.9660122394561763
0.69248366355896,-0.3564612716436386,3.8009729385375977
0.6976467669010162,-0.368764728307724,3.589742422103882
0.7426386475563049,-0.3069181740283966,3.0453853607177734
0.7335698306560516,-0.3059389442205429,3.196045160293579
0.7022895216941833,-0.34661635756492615,3.5862767696380615
0.7168831527233124,-0.33574968576431274,3.2485098838806157
0.7637404203414917,-0.2893090397119522,3.0401320457458496
0.6971602439880371,-0.36150993406772614,3.3087646961212163
0.7434038817882538,-0.3011011928319931,2.8034253120422363
0.7166718542575836,-0.3464352488517761,3.0143487453460693
0.7052508890628815,-0.3449060618877411,3.237492561340332
0.7259370684623718,-0.29479512572288513,3.29523515701294
0.7299542129039764,-0.35104842483997345,2.7500391006469727
0.6987578272819519,-0.35742369294166565,3.5752246379852295
0.7181554436683655,-0.31636714935302734,3.896553993225098
0.6950026750564575,-0.3649987727403641,3.671941041946411
0.6694000661373138,-0.37071844935417175,4.128256320953369
0.7192429006099701,-0.3265906721353531,3.3565173149108882
0.6867116689682007,-0.3741087019443512,3.3705234527587895
0.7032289803028107,-0.3264452815055847,3.7806882858276367
0.7211520075798035,-0.33631913363933563,3.315309524536133
0.7211589515209198,-0.3117131143808365,3.1250495910644536
0.714601069688797,-0.3106169253587723,3.5494210720062256
0.6941879987716675,-0.3632122576236725,3.534530401229858
0.7423022985458374,-0.3018719106912613,2.827141046524048
0.7192188799381256,-0.33420705795288086,3.198837995529175
0.7354750633239746,-0.3110250234603882,2.73263144493103
0.6885037124156952,-0.3542789816856384,3.348172664642334
0.6984390318393707,-0.35403241217136383,3.3113417625427246
0.7027223408222198,-0.3389490097761154,3.515790224075317
0.7209600210189819,-0.31541529297828674,2.9384288787841797
0.7125621140003204,-0.32756662368774414,3.1617825031280513
0.7203192412853241,-0.3322274088859558,3.286049842834473
0.7003780007362366,-0.3441196233034134,3.488049745559693
0.6957258880138397,-0.35736003518104553,3.6091129779815674
0.7074452638626099,-0.35059577226638794,3.1827847957611084
0.6952079832553864,-0.34108373522758484,3.6642038822174077
0.6990665197372437,-0.34784263372421265,3.3969192504882817
0.7109789252281189,-0.31732307374477386,3.2372953891754155
0.7151271104812622,-0.3682560324668884,3.283337116241455
0.713792622089386,-0.367168590426445,3.335761308670044
0.6821230053901672,-0.34417708218097687,3.712681770324707
0.7350122332572937,-0.33677390217781067,2.954428672790527
0.7213465571403503,-0.3479079008102417,2.898151159286499
0.7063750326633453,-0.34749768674373627,3.553426742553711
0.735728919506073,-0.31942129135131836,2.648054599761963
0.7251606583595276,-0.3407410830259323,3.1476259231567383
0.7070840895175934,-0.33341893553733826,3.115577459335327
0.701720654964447,-0.3378705531358719,3.422589778900147
0.7094515562057495,-0.34511859714984894,3.273782253265381
0.7031158208847046,-0.3084142506122589,3.373380184173584
0.709003359079361,-0.3454475998878479,3.4269714355468746
0.7217576503753662,-0.3223199248313904,2.9046459197998047
0.7220741510391235,-0.33680737018585205,3.378366231918335
0.7257484197616577,-0.3328482061624527,2.8545892238616943
0.6988394260406494,-0.3207218199968338,3.4749879837036133
0.723554939031601,-0.3163350522518158,3.1775035858154297
0.7023197412490845,-0.3354109823703766,3.647146701812744
0.7251096367835999,-0.3270488381385803,3.181242465972901
0.6888628900051117,-0.3514734208583832,3.8356440067291255
0.7119623124599457,-0.36356306076049805,3.1818964481353764
0.7088198065757751,-0.3811585605144501,3.3403806686401363
0.695335865020752,-0.3399313986301422,3.4673242568969727
0.6975966095924377,-0.3289898782968521,3.580491781234741
0.7109925746917725,-0.3209304213523865,3.341155290603638
0.7126199305057526,-0.3206632733345032,3.497430562973022
0.6992707252502441,-0.34831975400447845,3.209118604660034
0.7121784687042236,-0.32661066949367523,3.061351537704468
0.6931872963905334,-0.36187003552913666,3.2352387905120845
0.7139832377433777,-0.3368519991636276,3.2761871814727783
0.7384342849254608,-0.3423173427581787,2.72226619720459
0.7157980799674988,-0.34397558867931366,3.0710504055023193
0.7239923775196075,-0.2833652198314667,3.247873306274414
0.7280116975307465,-0.3437470495700836,2.8880527019500732
0.70848748087883,-0.322838693857193,3.567644357681275
0.7124085128307343,-0.3407381474971771,3.465116500854492
0.7040608525276184,-0.3408833295106888,3.50315523147583
0.7130780220031738,-0.33345313370227814,3.2295849323272705
0.7076744139194489,-0.32794471085071564,3.2353055477142334
0.7255716621875763,-0.32298581302165985,3.1969084739685063
0.694965660572052,-0.34072886407375336,3.450440883636475
0.6855080425739288,-0.34896591305732727,3.4791235923767094
0.7080815732479095,-0.3574620634317398,3.536285638809204
0.7026494741439819,-0.32362470030784607,3.5325088500976562
0.7317361533641815,-0.3457786738872528,2.9350390434265137
0.7004500031471252,-0.34545089304447174,3.320980787277222
0.7006689608097076,-0.35205191373825073,3.308401584625244
0.7118238806724548,-0.341283842921257,3.5979216098785405
0.7171796560287476,-0.3380018174648285,3.1835446357727055
0.691439300775528,-0.32990099489688873,3.847005844116211
0.6843566000461578,-0.3952213078737259,3.77840518951416
0.6950709223747253,-0.3341604918241501,3.501159906387329
0.6864933371543884,-0.3606526553630829,3.5678038597106934
0.6899264454841614,-0.35727283358573914,3.707581996917725
0.7076963186264038,-0.3202565461397171,3.3443408012390132
0.7130582928657532,-0.3452032208442688,3.015426397323608
0.755462646484375,-0.30596402287483215,2.834995746612549
0.7077755928039551,-0.3344744145870209,3.102290391921997
0.7281903922557831,-0.33188363909721375,3.1629023551940914
0.7001944780349731,-0.35058753192424774,3.3398118019104004
0.73736971616745,-0.33182184398174286,2.943661689758301
0.6866485476493835,-0.3403380215167999,4.375127792358398
0.7183651626110077,-0.32393041253089905,3.2030725479125977
0.7035699486732483,-0.3294551372528076,3.5510859489440922
0.7023280560970306,-0.3547571897506714,3.423448801040649
0.6923311054706573,-0.3547941744327545,3.747549057006836
0.7214696407318115,-0.32383696734905243,3.030792236328125
0.7123464345932007,-0.3417585492134094,3.137705087661743
0.7547569870948792,-0.31731975078582764,2.6111249923706055
0.6937764286994934,-0.3028699904680252,4.28537654876709
0.7064507007598877,-0.3386813700199127,3.3945131301879883
0.7158249020576477,-0.3362526297569275,3.4533131122589116
0.7117501199245453,-0.3259989023208618,3.4846820831298833
0.7028955519199371,-0.36593401432037354,3.2576749324798584
0.7234141826629639,-0.3220583647489548,2.822510004043579
0.7071601152420044,-0.3418692648410797,3.249911069869995
0.7167597413063049,-0.342440128326416,3.090890407562256
0.7016587257385254,-0.34061115980148315,3.3775260448455806
0.7195814549922943,-0.3317760229110718,3.1771724224090576
0.6968728601932526,-0.37384893000125885,3.39445161819458
0.7014528214931488,-0.3744862973690033,3.1218178272247314
0.6668130457401276,-0.3958534300327301,3.9223561286926265
0.7356909215450287,-0.3195302337408066,2.8022141456604004
0.6737064719200134,-0.3646181523799896,3.3296146392822266
0.671043872833252,-0.3718727380037308,3.7718997001647945
0.7083255052566528,-0.323160320520401,3.3536019325256348
0.704040914773941,-0.33724813163280487,3.1213383674621586
0.7239088416099548,-0.31693971157073975,3.3384208679199214
0.7616833448410034,-0.29512621462345123,2.53865647315979
0.7094060778617859,-0.30326420068740845,3.503441095352173
0.695406049489975,-0.34025508165359497,3.850074291229248
0.7006879448890686,-0.33530549705028534,3.1101205348968506
0.702671229839325,-0.35094986855983734,3.265966176986694
0.7140154242515564,-0.3334096819162369,3.231266736984253
0.674828976392746,-0.36228930950164795,4.0200276374816895
0.6989574730396271,-0.3469250202178955,3.7732505798339844
0.7264699041843414,-0.35710978507995605,2.92665433883667
0.7301880419254303,-0.3225826025009155,3.2112245559692383
0.7010985612869263,-0.32252582907676697,3.580723285675049
0.7093033194541931,-0.34660813212394714,3.331246852874756
0.693437933921814,-0.3426324129104614,3.5691988468170166
0.7332093715667725,-0.31721656024456024,3.059720277786255
0.7087413668632507,-0.3280063271522522,3.351187705993653
0.6920755207538605,-0.3590487688779831,3.545509815216065
0.7014273107051849,-0.32582397758960724,3.771331071853638
0.6956323981285095,-0.36589254438877106,3.4883825778961177
0.7080254554748535,-0.33905358612537384,3.3287372589111333
0.7263224422931671,-0.31808194518089294,3.081040382385254
0.7068865895271301,-0.3307140916585922,3.2379972934722905
0.7068755030632019,-0.3413598835468292,3.375210046768189
0.7074065208435059,-0.33183008432388306,3.218116521835327
0.7080372273921967,-0.35796116292476654,3.613208293914795
0.7007142603397369,-0.34654295444488525,3.2683002948760986
0.7101806700229645,-0.35207486152648926,3.283634662628174
0.7053012549877167,-0.33877626061439514,3.49181866645813
0.7081790268421173,-0.3324817568063736,3.24272608757019
0.7115375101566315,-0.3118796646595001,3.797750234603882
0.702465832233429,-0.4148506373167038,3.4718000888824463
0.7038154602050781,-0.35554882884025574,3.326335191726685
0.7066209614276886,-0.3298640847206116,3.3671090602874756
0.7253921329975128,-0.3356211930513382,3.075524091720581
0.7043255865573883,-0.34088297188282013,3.360252141952515
0.6981583535671234,-0.3490007072687149,3.351836442947388
0.7110145092010498,-0.3298437148332596,3.4187180995941167
0.6907099485397339,-0.37227576971054077,3.395617961883545
0.7018858790397644,-0.3413861393928528,3.4636757373809814
0.7221387624740601,-0.3341424912214279,3.0543694496154785
0.7010768055915833,-0.34545934200286865,3.947374105453491
0.7084995210170746,-0.3186841756105423,3.5426485538482666
0.7078091204166412,-0.35149140655994415,3.4507017135620117
0.7307675778865814,-0.31677836179733276,2.9700982570648193
0.7127943336963654,-0.33592163026332855,3.589031219482422
0.702907532453537,-0.30816082656383514,3.700526237487793
0.7388819456100464,-0.35118289291858673,2.766332387924195
0.7136138081550598,-0.3188895732164383,3.30543851852417
0.7384366095066071,-0.3178015202283859,3.0281143188476562
0.7243366837501526,-0.31118282675743103,2.95890212059021
0.701270341873169,-0.34679149091243744,3.4227771759033203
0.694288432598114,-0.338916540145874,3.5996735095977783
0.7015714347362518,-0.3318912982940674,3.4385428428649902
0.7266776263713837,-0.3240334093570709,2.81223464012146
0.7186502814292908,-0.3328660875558853,3.0601198673248295
0.7142181098461151,-0.30490928888320923,3.3562240600585938
0.7265528738498688,-0.3444254994392395,2.925048589706421
0.7052645683288574,-0.3431732803583145,3.138203620910645
0.7075514197349548,-0.3398822844028473,3.4076333045959477
0.7010590136051178,-0.3224097788333893,3.5365800857543945
0.7003934383392334,-0.34339578449726105,3.635793209075928
0.6973655223846436,-0.342770591378212,3.3458664417266846
0.7096249759197235,-0.3129456788301468,3.822870969772339
0.7406474947929382,-0.29572024941444397,3.0361986160278325
0.7232222557067871,-0.3627352863550186,2.5050103664398193
0.6893239319324493,-0.36177554726600647,3.4810264110565186
0.7356618046760559,-0.32673414051532745,2.899675130844116
0.688989669084549,-0.3620898872613907,3.555904150009155
0.7148551046848297,-0.334082767367363,3.2415554523468018
0.7308683097362518,-0.33498673141002655,2.535801649093628
0.699973076581955,-0.3428690731525421,3.942748069763183
0.6991403698921204,-0.3271464407444,3.4146831035614014
0.7300781309604645,-0.3357067108154297,3.0224084854125977
0.7153428196907043,-0.34092336893081665,3.234548091888428
0.7249599397182465,-0.32109270989894867,3.0640344619750977
0.7139274477958679,-0.33899807929992676,2.985615968704223
0.7035050094127655,-0.3692437708377838,3.1595158576965328
0.7275372743606567,-0.33472809195518494,3.0068016052246094
0.7308668494224548,-0.3474593907594681,2.9099848270416264
0.7031254470348358,-0.3257414698600769,3.5849223136901855
0.7281823456287384,-0.31411345303058624,3.0611810684204097
0.7239104211330414,-0.34514546394348145,3.041104555130005
0.733571469783783,-0.32378728687763214,2.573066234588623
0.7135718762874603,-0.313372403383255,3.2180156707763667
0.726311981678009,-0.31309716403484344,2.866154909133911
0.7109153270721436,-0.3201412260532379,3.4831643104553223
0.7295126914978027,-0.3010539263486862,3.528665542602539
0.6760342419147491,-0.3588436245918274,3.6377239227294926
0.7079116702079773,-0.3339512050151825,3.403154134750366
0.7123841643333435,-0.3431972861289978,3.381006002426148
0.7132843732833862,-0.33996085822582245,3.059591293334961
0.6906158626079559,-0.3568597882986069,3.7276415824890132
0.7032296061515808,-0.3329574763774872,3.5217535495758057
0.659069150686264,-0.3353610634803772,4.9146647453308105
0.7327565550804138,-0.3110094219446182,3.2493777275085445
0.6824629902839661,-0.36545129120349884,3.5752823352813716
0.7134040594100952,-0.3209379017353058,3.227538585662842
0.70912104845047,-0.3241538554430008,3.2040891647338863
0.7068514823913574,-0.33238449692726135,3.341556787490845
0.6936931610107422,-0.3615349531173706,3.4586634635925297
0.7102493643760681,-0.3279275596141815,3.190577268600464
0.7092134356498718,-0.32311660051345825,3.367320060729981
0.6973129510879517,-0.34942586719989777,3.5596952438354488
0.7077763974666595,-0.35024774074554443,3.294122219085693
0.6967428922653198,-0.34030063450336456,3.5219049453735347
0.7173058688640594,-0.3340514004230499,3.0464911460876465
0.7162004113197327,-0.31237657368183136,3.408116579055786
0.7077445685863495,-0.3536687195301056,3.349531650543213
0.7286050319671631,-0.2907308340072632,3.1268417835235596
0.7057492136955261,-0.350751593708992,3.6506288051605225
0.7125387787818909,-0.3299025595188141,3.4690623283386226
0.7079344689846039,-0.39163291454315186,3.2749614715576176
0.6916358768939972,-0.3458673655986786,3.6038744449615483
0.7226122617721558,-0.32609452307224274,3.0420608520507817
0.7038137316703796,-0.3541427254676819,3.5008122920989986
0.708782285451889,-0.297305628657341,3.794885635375976
0.7136447429656982,-0.34095299243927,3.2907721996307373
0.7106937766075134,-0.34807974100112915,3.092064142227173
0.6788824796676636,-0.4322817027568817,3.858847856521607
0.7168169915676117,-0.34124213457107544,3.1679120063781734
0.7307515442371368,-0.2955535650253296,2.94950795173645
0.6902442276477814,-0.31823602318763733,4.582788467407227
0.7158205509185791,-0.3400539457798004,3.0372533798217773
0.7407119572162628,-0.32053038477897644,2.6858882904052734
0.7152094542980194,-0.33038330078125,3.024415493011475
0.7203010320663452,-0.33027561008930206,3.2762088775634766
0.7065325379371643,-0.3600414842367172,3.223651885986328
0.6906548142433167,-0.3667304962873459,3.2609772682189946
0.7046073377132416,-0.35911041498184204,3.1572146415710445
0.7136205732822418,-0.3301521837711334,3.571362733840942
0.7309658527374268,-0.33017808198928833,2.888271808624268
0.7388582229614258,-0.31180013716220856,2.8377180099487305
0.7262369394302368,-0.3239816576242447,3.3253524303436275
0.6931664049625397,-0.35295574367046356,3.4185125827789307
0.7192487716674805,-0.3250229209661484,3.109351634979248
0.7293750047683716,-0.35904282331466675,3.05389142036438
0.7130778729915619,-0.3290276527404785,3.310657262802124
0.7242982387542725,-0.31402549147605896,3.090534687042236
0.6836091578006744,-0.36436671018600464,3.371490478515625
0.7212972342967987,-0.30483609437942505,3.364367961883545
0.7064073085784912,-0.35635343194007874,3.184204339981079
0.7115462124347687,-0.3229216933250427,3.30294680595398
0.7060354053974152,-0.325864776968956,3.5093591213226323
0.7117047905921936,-0.3181814104318619,3.101394653320312
0.6944497227668762,-0.3489302843809128,3.2848348617553706
0.7110050320625305,-0.34889958798885345,2.850635051727295
0.7228101789951324,-0.3160207271575928,3.3180663585662846
0.713851273059845,-0.36466851830482483,3.120107173919678
0.7432988882064819,-0.3104681819677353,2.4755077362060547
0.6815991997718811,-0.3757471442222595,3.566635131835938
0.7002250552177429,-0.3521975874900818,3.657443761825561
0.6996347606182098,-0.3412562608718872,3.4923980236053467
0.7275776863098145,-0.32313477993011475,2.7811439037323002
0.7139246463775635,-0.3226676732301712,3.325300693511963
0.6972934901714325,-0.3449571430683136,3.0638129711151127
0.6944499313831329,-0.33957943320274353,3.8358423709869385
0.7327243089675903,-0.3091811239719391,2.890227079391479
0.7388424575328827,-0.27907970547676086,3.2850573062896724
0.7244612574577332,-0.32930803298950195,3.0627338886260986
0.6520579755306244,-0.39610326290130615,4.104715824127197
0.7063872218132019,-0.3373943120241165,3.2089414596557617
0.7160119414329529,-0.3361571878194809,3.49586009979248
0.7051842510700226,-0.34383539855480194,3.318875789642334
0.6994815468788147,-0.3444051891565323,3.685898065567017
0.7355096638202667,-0.2951134890317917,2.6179378032684326
0.6890820264816284,-0.32003937661647797,4.023986339569092
0.7608542740345001,-0.3227735906839371,2.500527858734131
0.6992795467376709,-0.37487947940826416,3.559805154800415
0.6894762516021729,-0.34240947663784027,3.3679678440093994
0.7052462995052338,-0.33109112083911896,3.5193760395050044
0.7036013305187225,-0.31043432652950287,3.7488381862640376
0.7280769348144531,-0.32986223697662354,3.272672414779663
0.69785475730896,-0.32689790427684784,4.046822547912598
0.7005631923675537,-0.34628695249557495,3.5416924953460693
0.6889545917510986,-0.345226988196373,3.8546071052551265
0.7229739129543304,-0.37103407084941864,3.253434658050537
0.7038296163082123,-0.341514989733696,3.379840135574341
0.7086894512176514,-0.3320508301258087,3.166722536087036
0.6997396349906921,-0.32749682664871216,3.6541118621826176
0.6854328513145447,-0.3579520285129547,3.7951824665069576
0.7106261253356934,-0.33208899199962616,3.1412813663482666
0.7023886442184448,-0.33652694523334503,3.5015947818756104
0.6947337687015533,-0.3548892140388489,3.522188186645508
0.7060950696468353,-0.3388916552066803,3.5866682529449463
0.6989230215549469,-0.3847692608833313,3.6506605148315434
0.7104688882827759,-0.34461480379104614,3.3735666275024414
0.7125347256660461,-0.3649587780237198,3.16251277923584
0.7005366683006287,-0.32132548093795776,3.3942077159881596
0.6904012858867645,-0.3701232969760895,3.589681386947632
0.7034152746200562,-0.36518433690071106,3.600672721862793
0.7464183270931244,-0.31360672414302826,2.6130211353302
0.7147791683673859,-0.32156437635421753,3.27385139465332
0.6707397997379303,-0.41572561860084534,3.9423198699951176
0.731193870306015,-0.32396969199180603,3.2375264167785645
0.7397696077823639,-0.3212602585554123,3.088326454162597
0.7163034975528717,-0.31778399646282196,3.506682634353638
0.7113485038280487,-0.35601896047592163,3.240168571472168
0.6877970099449158,-0.3519250899553299,3.6048474311828613
0.6903469562530518,-0.394626185297966,3.6475584506988525
0.713865339756012,-0.35418443381786346,3.0086476802825928
0.7052271366119385,-0.3264153301715851,3.432359218597412
0.7172675132751465,-0.32773345708847046,3.238287925720215
0.6998805403709412,-0.3347274661064148,3.5508358478546143
0.707870751619339,-0.3308963030576706,3.060529470443725
0.727300614118576,-0.3242741972208023,3.2329249382019043
0.7199375331401825,-0.34696610271930695,3.1045699119567867
0.71422478556633,-0.3402658849954605,3.0355019569396977
0.7107535898685455,-0.3562880605459213,3.383948802947998
0.7075319886207581,-0.341881662607193,3.254251480102539
0.7201367318630219,-0.322529599070549,3.165621519088745
0.7154213190078735,-0.34629225730895996,2.986937999725342
0.719547688961029,-0.32283759117126465,3.037882089614868
0.7315287590026855,-0.3415694087743759,3.0433273315429688
0.710976630449295,-0.3348437249660492,3.590226173400879
0.7175569534301758,-0.32594990730285645,3.3538060188293457
0.7076818346977234,-0.3357732594013214,3.4730741977691646
0.6793135404586792,-0.3412548899650574,3.7380912303924565
0.7033410668373108,-0.33674323558807373,3.5329072475433354
0.731936901807785,-0.3395172506570816,3.125349760055542
0.7741750180721283,-0.3194037526845932,2.4254205226898193
0.7089299857616425,-0.33422593772411346,3.534827947616577
0.7152981758117676,-0.3578711748123169,3.1989800930023193
0.7236451506614685,-0.3175927996635437,3.008201122283936
0.7086254060268402,-0.33922824263572693,3.5177698135375977
0.7324924468994141,-0.30315858125686646,2.917956829071045
0.740288645029068,-0.299810990691185,3.1031439304351807
0.7031431794166565,-0.3556042015552521,3.476778984069824
0.6935803592205048,-0.33253060281276703,3.469388246536255
0.711072564125061,-0.3266887813806534,3.1833701133728027
0.6888798475265503,-0.34349894523620605,3.926989078521729
0.7139742374420166,-0.32140664756298065,3.24004054069519
0.697234719991684,-0.32974930107593536,3.867303848266601
0.7367466688156128,-0.2963106036186218,3.085972309112549
0.768867164850235,-0.3240758925676346,2.1153199672698975
0.7233787178993225,-0.3421584963798523,3.2700607776641846
0.7250883281230927,-0.31727223098278046,3.080288887023926
0.7152639627456665,-0.3347678929567337,3.2781891822814937
0.7031962275505066,-0.33707255125045776,3.2597715854644775
0.6367987990379333,-0.4078700691461563,4.625525951385498
0.7034378051757812,-0.34363070130348206,3.4888906478881836
0.6870693266391754,-0.3311816304922104,3.6543173789978027
0.6979856491088867,-0.32770301401615143,3.7540023326873784
0.7196473479270935,-0.31983092427253723,3.4769906997680664
0.7207793295383453,-0.3380219638347626,3.072491884231567
0.7314145565032959,-0.31366194784641266,2.816750526428222
0.7071597278118134,-0.31014151871204376,3.853935480117798
0.7252549827098846,-0.326699361205101,3.1915555000305176
0.6889379918575287,-0.3406178951263428,3.837870121002197
0.6874116063117981,-0.36376090347766876,3.8180954456329346
0.7351827621459961,-0.35723450779914856,2.9154417514801025
0.6945818066596985,-0.3455824553966522,4.052994728088379
0.6916466355323792,-0.344352588057518,3.2984142303466797
0.7079057097434998,-0.33829735219478607,3.2895007133483887
0.7206888794898987,-0.31133875250816345,3.2684080600738525
0.7311983704566956,-0.33109402656555176,2.8815417289733887
0.7262913286685944,-0.34902460873126984,3.3630535602569576
0.7021055817604065,-0.3258102089166641,3.7560155391693115
0.7103560268878937,-0.31092987954616547,3.2546947002410884
0.7046758234500885,-0.34461015462875366,3.351413488388062
0.7099616825580597,-0.3306569308042526,3.2108762264251705
0.6900855600833893,-0.37475281953811646,3.6745002269744877
0.712984561920166,-0.3488556295633316,3.3626692295074463
0.6950455904006958,-0.3410472720861435,3.6317756175994877
0.7119325995445251,-0.31757088005542755,3.3924272060394287
0.7276137471199036,-0.32112038135528564,2.67476487159729
0.7169474363327026,-0.31627748906612396,3.49927568435669
0.7206028699874878,-0.3353510797023773,3.355830430984497
0.7281189858913422,-0.3353232592344284,2.8136990070343018
0.7107433080673218,-0.33086608350276947,3.360595464706421
0.6976421177387238,-0.3231251388788223,3.801788806915283
0.717104583978653,-0.33602744340896606,3.0670688152313232
0.7185695469379425,-0.31563082337379456,3.1374564170837402
0.7312187552452087,-0.3144594877958298,2.8226044178009033
0.7176863551139832,-0.3485164940357208,2.8774943351745605
0.7052969336509705,-0.3426407277584076,3.420171737670899
0.7301616966724396,-0.320829838514328,3.011110067367554
0.7088907361030579,-0.3576890677213669,3.0738208293914795
0.7037851512432098,-0.2882958948612213,3.846372365951538
0.6909248530864716,-0.33820368349552155,3.643054485321045
0.7295218110084534,-0.33400602638721466,3.0645358562469482
0.7054576277732849,-0.32147742807865143,3.4564948081970215
0.6882289052009583,-0.3818540871143341,3.254958629608154
0.6908528208732605,-0.3660716116428375,3.757492065429688
0.7232802212238312,-0.33770494163036346,2.965402603149414
0.7058867514133453,-0.3300180435180664,3.255563259124756
0.7334589064121246,-0.3131372928619385,2.8152167797088623
0.680504709482193,-0.3819079101085663,3.523841142654419
0.7077783346176147,-0.3355853259563446,3.470779657363892
0.6989363431930542,-0.35855352878570557,3.4414734840393066
0.7268407940864563,-0.28077924251556396,3.3300750255584717
0.7088967859745026,-0.3325711637735367,3.4648239612579346
0.7224289774894714,-0.3251599967479706,2.959042310714722
0.720323234796524,-0.31818264722824097,3.2223000526428223
0.701262891292572,-0.34362195432186127,3.374469518661499
0.734090119600296,-0.3254312425851822,3.044677972793579
0.6973511576652527,-0.3323039561510086,3.379771232604981
0.745839536190033,-0.3288547992706299,2.862885713577271
0.7048362493515015,-0.3642502427101135,3.486068248748779
0.7046785056591034,-0.34927745163440704,3.5052230358123784
0.7004833221435547,-0.36403822898864746,3.2840564250946045
0.7214246392250061,-0.3717513829469681,2.753917932510376
0.7056703865528107,-0.34485340118408203,3.3005006313323975
0.7113363742828369,-0.3426845371723175,3.1363446712493896
0.7118221819400787,-0.3140108734369278,3.23271107673645
0.6859358847141266,-0.3692097067832947,3.956281900405884
0.7354315519332886,-0.3073458820581436,3.126709461212158
0.707951545715332,-0.35605621337890625,3.0954215526580815
0.7112688422203064,-0.3468979448080063,3.363287925720215
0.713089108467102,-0.3401293158531189,3.2474730014801025
0.6943759620189667,-0.3784808814525604,3.892868280410767
0.7065101861953735,-0.3281290531158447,3.260368824005127
0.7285999953746796,-0.3105674535036087,3.0980899333953853
0.7065416276454926,-0.3395751416683197,3.4770171642303467
0.7218015193939209,-0.3249690383672714,3.012881278991699
0.7422676980495453,-0.3213677704334259,2.7177536487579346
0.709630697965622,-0.3333042114973068,3.4649500846862797
0.7403311133384705,-0.32680512964725494,2.707139492034912
0.7092818319797516,-0.35217800736427307,3.186419010162354
0.7071619927883148,-0.3369140475988388,3.183985948562622
0.7150728106498718,-0.3366856724023819,3.3421294689178467
0.7139734029769897,-0.36430349946022034,3.1027369499206543
0.695688009262085,-0.34235091507434845,3.40462327003479
0.7085742354393005,-0.3272945135831833,3.35615611076355
0.719958633184433,-0.35204221308231354,2.9998695850372314
0.6955446004867554,-0.3328590393066406,3.9552707672119145
0.7063911557197571,-0.3410225361585617,3.343318223953247
0.7291731238365173,-0.3152738958597183,3.1217527389526367
0.7272988855838776,-0.31036558747291565,3.241139411926269
0.7137958705425262,-0.3460039347410202,3.0549707412719727
0.7076161503791809,-0.3403901904821396,3.4336483478546143
0.71574467420578,-0.33527205884456635,2.9360103607177734
0.6890407502651215,-0.34043291211128235,3.8046863079071045
0.7016502022743225,-0.3663949817419052,3.0699341297149654
0.6963388323783875,-0.34405168890953064,3.466569662094116
0.7038326561450958,-0.32680410146713257,3.328298330307007
0.6964544653892517,-0.3610408157110214,3.4705369472503658
0.7030798196792603,-0.3610096573829651,3.3880355358123775
0.6577075123786926,-0.3414236158132553,5.094458103179932
0.7197559177875519,-0.3376995474100113,3.4257912635803227
0.690578818321228,-0.33847476541996,3.5720176696777344
0.6991812288761139,-0.35709747672080994,3.510979175567627
0.6978654265403748,-0.35083024203777313,3.373563766479492
0.7296575903892517,-0.30332016944885254,3.228090286254883
0.7063889801502228,-0.36041656136512756,3.1935846805572505
0.7054241597652435,-0.32466261088848114,3.353568077087403
0.7167041301727295,-0.32536831498146057,3.3995106220245366
0.7059216499328613,-0.3411124497652054,3.3722929954528804
0.7077153921127319,-0.3535580486059189,3.4380621910095215
0.7049022912979126,-0.3504323661327362,3.592288017272949
0.7002726793289185,-0.36270877718925476,3.2642583847045894
0.7109227776527405,-0.33462826907634735,3.3782732486724854
0.6665981113910675,-0.3633204400539398,3.8967468738555904
0.7273406386375427,-0.33513113856315613,2.7317936420440674
0.7157139480113983,-0.330355629324913,3.3061594963073726
0.7050572335720062,-0.3239078223705292,3.443695545196533
0.7178347110748291,-0.34525853395462036,3.340373754501343
0.7142898142337799,-0.3319839835166931,3.4695844650268555
0.702319473028183,-0.3474983274936676,3.4859514236450195
0.7064656615257263,-0.3397032916545868,3.363342523574829
0.6916377544403076,-0.34158162772655487,3.4669482707977295
0.7177830636501312,-0.3302360475063324,3.1911363601684575
0.7294915318489075,-0.337953582406044,2.948361396789551
0.7069844007492065,-0.3481726050376892,3.379370212554932
0.7178350687026978,-0.32376161217689514,3.200549840927124
0.7328024506568909,-0.3124324828386307,2.9364745616912837
0.7250387370586395,-0.3338519185781479,3.3635976314544678
0.7028510868549347,-0.33958861231803894,3.338128089904785
0.7139030396938324,-0.3346584588289261,3.135606527328491
0.7299792468547821,-0.31856632232666016,2.978942632675171
0.6744643151760101,-0.35917434096336365,3.97248911857605
0.6859838664531708,-0.3476601094007492,3.5729203224182133
0.685188353061676,-0.35430656373500824,3.5620763301849365
0.7561984062194824,-0.311467245221138,3.0655460357666016
0.7219871878623962,-0.34539900720119476,3.1241843700408936
0.7196876108646393,-0.33543628454208374,3.017738580703735
0.6920286417007446,-0.3648400753736496,3.5488002300262447
0.7060545086860657,-0.3736458420753479,3.4019246101379395
0.7112933397293091,-0.3352030813694,3.233373880386353
0.7408048510551453,-0.3172956705093384,2.9262373447418213
0.7358935475349426,-0.33981454372406006,2.709317922592163
0.7154117822647095,-0.3464686721563339,3.2584483623504643
0.7121666967868805,-0.35168182849884033,3.350042819976807
0.7126566171646118,-0.3357788026332855,3.390873670578003
0.7203285098075867,-0.3783705234527588,3.025669574737549
0.6978314220905304,-0.335556298494339,3.256054639816284
0.7175993621349335,-0.3327573388814926,3.4175236225128174
0.6908946633338928,-0.3579062819480896,3.7527055740356445
0.7323378920555115,-0.32034751772880554,2.7685141563415527
0.7173279225826263,-0.3236098885536194,3.0537357330322266
0.743893951177597,-0.3360929787158966,2.441915512084961
0.7298182249069214,-0.29014015197753906,3.3661701679229736
0.7160560190677643,-0.3309546262025833,3.1772091388702393
0.6964520514011383,-0.3629224896430969,3.62941837310791
0.6980973780155182,-0.36402954161167145,3.353681564331055
0.7253426313400269,-0.33114150166511536,2.9958953857421875
0.7241171598434448,-0.33322183787822723,2.849980354309082
0.7156185507774353,-0.30982692539691925,3.255336761474609
0.7385520339012146,-0.29397736489772797,3.4639735221862797
0.6884682178497314,-0.3847642093896866,3.41645359992981
0.7089714109897614,-0.31973446905612946,3.402922153472901
0.7195643782615662,-0.3174353539943695,3.3071541786193843
0.6917657554149628,-0.3434463292360306,3.493329763412475
0.726422131061554,-0.3530781716108322,3.1709084510803227
0.7180029451847076,-0.32819074392318726,3.1752719879150386
0.6988376379013062,-0.3681661784648895,3.267331838607788
0.706242024898529,-0.3336116373538971,3.5947682857513423
0.7073375284671783,-0.3324059545993805,3.2109484672546382
0.707992434501648,-0.3389653265476227,3.240910053253174
0.7043804228305817,-0.2931058406829834,3.8095097541809086
0.7128377854824066,-0.34508754312992096,3.332731723785401
0.6990706324577332,-0.35691019892692566,3.3613390922546387
0.702731192111969,-0.3289180397987366,3.5118863582611084
0.7021538615226746,-0.320663258433342,3.834631443023681
0.7263440787792206,-0.2861722409725189,3.3432140350341792
0.7051006257534027,-0.38015004992485046,3.210248947143555
0.6936268508434296,-0.33102433383464813,3.7786531448364262
0.7429476380348206,-0.35946108400821686,3.26098370552063
0.7056726515293121,-0.335749551653862,3.5121574401855464
0.7292283773422241,-0.3306245654821396,3.2027194499969482
0.7175470888614655,-0.3220234364271164,3.0820021629333496
0.7097339630126953,-0.3391619771718979,3.393810749053955
0.6827290058135986,-0.3539128750562668,3.784057855606079
0.7247104644775391,-0.3105964958667755,3.462131500244141
0.6957582831382751,-0.368114709854126,3.3838467597961426
0.719104677438736,-0.3526521325111389,3.179485082626343
0.6977612674236298,-0.34270621836185455,3.5788843631744385
0.7293868362903595,-0.28954264521598816,3.4250898361206055
0.7425729632377625,-0.3443724066019058,2.622591495513916
0.7049155533313751,-0.33554866909980774,3.335219144821167
0.7107498347759247,-0.34837038815021515,3.0212991237640385
0.7056955397129059,-0.31542497873306274,3.5806164741516113
0.6866523325443268,-0.3550618588924408,3.5399515628814697
0.7117107212543488,-0.32010410726070404,3.4508430957794194
0.7026772797107697,-0.336208701133728,3.365890026092529
0.7258323729038239,-0.35373513400554657,3.0577924251556396
0.6766354739665985,-0.36476874351501465,3.71427583694458
0.7104633152484894,-0.355788454413414,3.195897102355957
0.6955295205116272,-0.3539234697818756,3.4820661544799805
0.7206277251243591,-0.3233674019575119,2.932555198669433
0.6992726922035217,-0.3613906502723694,3.1937460899353023
0.725997656583786,-0.31315043568611145,3.121958494186401
0.6932606995105743,-0.3330664783716202,3.5777409076690674
0.6860980689525604,-0.35173459351062775,3.6807439327239986
0.718891054391861,-0.3203172832727432,3.176640748977661
0.6976220607757568,-0.35462313890457153,3.4470353126525874
0.7160470485687256,-0.3356761336326599,3.086669683456421
0.7467310130596161,-0.31537824869155884,2.574953317642212
0.6748925149440765,-0.35331566631793976,4.258028507232666
0.7133206129074097,-0.3276936262845993,3.3158819675445557
0.720207005739212,-0.32224613428115845,3.109929323196411
0.704762727022171,-0.34627626836299896,3.3725183010101314
0.7345216274261475,-0.3304678052663803,2.6748452186584473
0.7365241348743439,-0.3034743070602417,3.4058485031127925
0.7311696708202362,-0.30576011538505554,2.969721555709839
0.6975459456443787,-0.3191549628973007,3.405974626541138
0.6999866962432861,-0.3591739535331726,3.3775084018707275
0.7079617977142334,-0.33084818720817566,3.4814295768737797
0.735772967338562,-0.3152117282152176,2.8226499557495117
0.7250978648662567,-0.31848810613155365,3.0962531566619877
0.6917353570461273,-0.32183511555194855,4.097763538360596
0.7394708395004272,-0.3145968019962311,2.840371131896972
0.7086235284805298,-0.3349109888076782,3.3123960494995117
0.7089049220085144,-0.3434269428253174,3.103118419647217
0.6956598162651062,-0.3430860936641693,3.5071206092834473
0.7248968780040741,-0.3225376307964325,3.159574747085571
0.7156408131122589,-0.3495142012834549,3.0306508541107178
0.7400550246238708,-0.30700811743736267,2.731178998947144
0.7179016470909119,-0.3343716263771057,3.1920444965362544
0.7187322676181793,-0.3234223425388336,3.31657075881958
0.7085322737693787,-0.3020273596048355,4.055354595184326
0.698480635881424,-0.3609222024679184,3.3893690109252925
0.713383287191391,-0.3252354562282562,3.251853227615356
0.7155767381191254,-0.32856234908103943,3.229925632476807
0.7173761129379272,-0.33882981538772583,3.05464243888855
0.7012870907783508,-0.3496525287628174,3.4229669570922847
0.7074967622756958,-0.35821229219436646,3.491581916809082
0.7372739911079407,-0.33263085782527924,2.8307268619537354
0.7046745419502258,-0.3286004811525345,3.3261642456054688
0.7079851031303406,-0.3230661153793335,3.532156944274902
0.7106302678585052,-0.3125307261943817,3.285475969314575
0.7267385125160217,-0.3008907437324524,3.101259231567383
0.7172412276268005,-0.32398727536201477,3.2069506645202637
0.6608283519744873,-0.45431898534297943,3.003166198730469
0.7326302826404572,-0.3025374710559845,3.4686391353607178
0.7040054202079773,-0.33912578225135803,3.608772516250611
0.7321521043777466,-0.3081325739622116,3.080031633377075
0.6979761719703674,-0.35017625987529755,3.2582964897155757
0.7326432466506958,-0.32893118262290955,3.0212624073028564
0.7318689823150635,-0.3369884043931961,3.117206335067749
0.7315829992294312,-0.30249206721782684,2.9096693992614746
0.6908871829509735,-0.3574231415987015,3.542180061340332
0.708588719367981,-0.32430315017700195,3.5215773582458496
0.6880579888820648,-0.36649294197559357,3.735931873321533
0.7232073247432709,-0.32522447407245636,3.1341049671173096
0.7136133313179016,-0.3491499423980713,3.296955823898316
0.7098369896411896,-0.3484356999397278,3.161022186279297
0.7113286256790161,-0.3538978099822998,3.2278497219085693
0.6958914995193481,-0.3584675043821335,3.577227830886841
0.7267524003982544,-0.3443985879421234,2.8889384269714355
0.6951987743377686,-0.3601161539554596,3.342522382736206
0.7175658345222473,-0.34671442210674286,3.3905870914459224
0.720956563949585,-0.33872389793395996,2.9088516235351562
0.7006496787071228,-0.35176941752433777,3.2718088626861572
0.698584794998169,-0.37960880994796753,3.5639986991882324
0.7222228944301605,-0.3041851371526718,3.6220941543579097
0.7204247117042542,-0.31307314336299896,3.035154104232788
0.7085205316543579,-0.3353220671415329,3.348130702972412
0.6859767436981201,-0.3748546242713928,3.816257238388061
0.7054224014282227,-0.3654739260673523,3.2442045211791988
0.7356124818325043,-0.31204453110694885,2.8456952571868896
0.7136518657207489,-0.3461492955684662,3.092688322067261
0.7088949680328369,-0.3349553495645523,3.2823140621185303
0.685643881559372,-0.3921346515417099,3.378974676132202
0.7324576079845428,-0.3141700178384781,3.3717505931854244
0.6981937885284424,-0.34276053309440613,3.4800791740417476
0.7305525243282318,-0.327007994055748,2.785085916519165
0.6842893660068512,-0.3589869737625122,3.629255533218384
0.7175836563110352,-0.3189694285392761,3.700211048126221
0.6993935108184814,-0.3427431434392929,3.648856639862061
0.7184757888317108,-0.3178570121526718,2.9943995475769043
0.7274780571460724,-0.30228452384471893,2.9697537422180176
0.7255353033542633,-0.3155645430088043,3.0038623809814458
0.7206888496875763,-0.32447199523448944,2.7909297943115234
0.7268844246864319,-0.32661283016204834,3.0853986740112305
0.7014147639274597,-0.36137068271636963,3.351112365722656
0.7126712203025818,-0.33984991908073425,3.279700517654419
0.714969128370285,-0.30159883201122284,3.5232965946197505
0.7378787398338318,-0.33980557322502136,2.948104619979859
0.7196358442306519,-0.33836549520492554,3.281894683837891
0.7054983079433441,-0.32755163311958313,3.5078842639923096
0.7123483419418335,-0.34110280871391296,3.1216983795166016
0.7112868130207062,-0.33384424448013306,3.501481533050537
0.7073970139026642,-0.34697821736335754,3.0112838745117188
0.7285973429679871,-0.36256030201911926,2.98786997795105
0.705143541097641,-0.3230300694704056,3.3364367485046387
0.7127420604228973,-0.32567207515239716,3.246304035186767
0.7045163512229919,-0.32754209637641907,3.3964936733245854
0.7892248034477234,-0.2581435441970825,2.508500337600708
0.7328342795372009,-0.3160620629787445,2.979628324508667
0.708708643913269,-0.3103463351726532,3.6903972625732417
0.7314313352108002,-0.30195382237434387,2.9388864040374756
0.7049104273319244,-0.3398636132478714,3.545485258102417
0.7325899004936218,-0.30371177196502686,3.167669534683228
0.7342637181282043,-0.3449711799621582,2.5681312084198
0.6930896639823914,-0.3864370882511139,3.5192604064941406
0.7124821245670319,-0.3492787927389145,3.4044406414031987
0.7128341197967529,-0.3407704532146454,3.154952049255371
0.7290202677249908,-0.32045605778694153,3.000505447387695
0.6931298077106476,-0.3471424728631973,3.5631861686706543
0.7130140364170074,-0.31923672556877136,3.4295089244842534
0.7261662781238556,-0.3418583422899246,3.129577159881592
0.6793598532676697,-0.3733924776315689,3.815693855285644
0.6951532959938049,-0.34997959434986115,3.4397411346435547
0.708113819360733,-0.33010368049144745,3.288799285888672
0.7001313865184784,-0.3428603559732437,3.4328083992004395
0.6998396217823029,-0.33714160323143005,3.68994140625
0.7146459221839905,-0.3215847909450531,3.3775932788848877
0.6591340601444244,-0.3846895098686218,3.931756973266601
0.6889240145683289,-0.34015776216983795,3.7435777187347417
0.7218452990055084,-0.321175217628479,3.0337507724761967
0.685324490070343,-0.3430911749601364,4.2783002853393555
0.7206553518772125,-0.33732321858406067,3.578621864318848
0.7059849798679352,-0.32549305260181427,3.2967307567596436
0.7131326198577881,-0.3372627943754196,3.217671155929566
0.7060226500034332,-0.33031120896339417,3.4789125919342037
0.7126153707504272,-0.34297695755958557,3.088390827178955
0.7160344123840332,-0.3208077549934387,3.2531030178070073
0.7311354577541351,-0.29700732231140137,3.1510426998138423
0.6867784857749939,-0.36898890137672424,3.6742331981658936
0.7155428826808929,-0.34131303429603577,3.223632335662842
0.703069269657135,-0.3286888152360916,3.568023681640625
0.7148341238498688,-0.2928497642278671,3.5094163417816167
0.707358181476593,-0.3415144681930542,3.7016031742095947
0.7181713879108429,-0.3134019523859024,3.354802370071411
0.7242144346237183,-0.3627646565437317,2.9208805561065674
0.6943486034870148,-0.34240835905075073,3.6853466033935542
0.7096403241157532,-0.3357421010732651,3.1161324977874756
0.7118062973022461,-0.33838918805122375,3.307511568069458
0.7217836380004883,-0.31870676577091217,3.0002696514129643
0.7048894762992859,-0.3401792496442795,3.3853101730346675
0.7318829894065857,-0.32044215500354767,2.9027020931243896
0.7077041864395142,-0.3532850295305252,3.3541274070739746
0.7167581617832184,-0.34721192717552185,3.015903949737549
0.6956893801689148,-0.33179689943790436,3.461935997009278
0.7457690238952637,-0.32784557342529297,2.188495397567749
0.7238069772720337,-0.31695622205734253,3.053221702575683
0.7104212939739227,-0.3305658996105194,3.3599400520324707
0.7351113855838776,-0.3389170169830322,2.5785880088806152
0.6959344148635864,-0.3635247200727463,3.549538373947143
0.7274175882339478,-0.28855638206005096,2.9878387451171875
0.7076017558574677,-0.35800884664058685,3.147003173828125
0.6962172985076904,-0.34493938088417053,3.6506259441375732
0.7048920392990112,-0.379706010222435,3.5219678878784175
0.7129327356815338,-0.33127087354660034,3.1241738796234135
0.6944721639156342,-0.355118066072464,3.4327526092529297
0.6916765868663788,-0.3515508323907852,3.497979402542114
0.7157227098941803,-0.32777637243270874,3.154103279113769
0.7138345539569855,-0.3482443392276764,2.94464635848999
0.6956014931201935,-0.3839914798736572,3.63515567779541
0.7252009510993958,-0.336680144071579,2.8493778705596924
0.723519891500473,-0.3203059434890747,3.323909997940064
0.707435667514801,-0.3687492311000824,3.390398979187012
0.7113453447818756,-0.3241863250732422,3.4142048358917236
0.6918587684631348,-0.35227999091148376,3.5645759105682377
0.7016083598136902,-0.3567368984222412,3.313241481781006
0.715046614408493,-0.33463960886001587,3.2349636554718013
0.6883757412433624,-0.3541189879179001,3.4751033782958984
0.709278792142868,-0.3347627818584442,3.2717885971069336
0.7342827022075653,-0.33325138688087463,2.419708728790283
0.7214246988296509,-0.4305727034807205,3.2103514671325684
0.7085046768188477,-0.34202565252780914,3.1198272705078125
0.7280761897563934,-0.41880640387535095,3.234008550643921
0.7275080382823944,-0.32403118908405304,2.7823350429534917
0.6636292338371277,-0.37662355601787567,4.129181861877441
0.7151239216327667,-0.33029890060424805,3.050500154495239
0.7047317624092102,-0.35197602212429047,3.390999555587769
0.7123538851737976,-0.34293214976787567,3.392098903656006
0.7295884788036346,-0.35711994767189026,3.0098443031311035
0.7073239088058472,-0.3454882800579071,3.1743783950805664
0.692990779876709,-0.3324808180332184,3.81296706199646
0.6952109932899475,-0.36083264648914337,3.353541612625122
0.701515257358551,-0.34123495221138,3.326425313949585
0.7043460309505463,-0.34100930392742157,3.323460102081299
0.6839213371276855,-0.36347055435180664,3.8611364364624023
0.7273106873035431,-0.3359297066926956,3.20988941192627
0.7383449375629425,-0.34833812713623047,3.13995099067688
0.7281075417995453,-0.3725520670413971,3.0516133308410645
0.716993510723114,-0.3761064410209656,2.765340566635132
0.7214395999908447,-0.33857226371765137,3.0320589542388916
0.6992163956165314,-0.35365037620067596,3.462326765060425
0.7227024435997009,-0.32080574333667755,2.945668935775757
0.7137167155742645,-0.3203926533460617,3.2164900302886963
0.7033469974994659,-0.30955785512924194,4.01317834854126
0.7255828380584717,-0.3405967205762863,2.969252109527588
0.7283033430576324,-0.3516046553850174,2.699617862701416
0.7004950940608978,-0.3563067615032196,3.30304217338562
0.7086754143238068,-0.33720681071281433,3.287950277328491
0.7121348977088928,-0.3292161673307419,3.2944266796112065
0.7174131870269775,-0.3612164855003357,3.057453870773315
0.6957221329212189,-0.36688682436943054,3.2967944145202637
0.7180456817150116,-0.33825962245464325,3.2634186744689937
0.7235550880432129,-0.31335681676864624,3.4112060070037837
0.7279935777187347,-0.32717573642730713,2.898122787475586
0.7070461809635162,-0.3282148092985153,3.6444509029388423
0.7237288057804108,-0.32498621940612793,3.2369067668914795
0.7289680540561676,-0.3364238739013672,3.060335636138916
0.6999866366386414,-0.3486386090517044,3.1446268558502193
0.7137155532836914,-0.3353040814399719,2.9763271808624268
0.7024160921573639,-0.33473511040210724,3.5128595829010014
0.7027256786823273,-0.34448307752609253,3.474562406539917
0.6918714344501495,-0.3662335127592087,3.5412747859954834
0.7218710780143738,-0.3155602216720581,3.1797821521759038
0.6961612701416016,-0.3713919669389725,3.5151343345642085
0.692258358001709,-0.35874520242214203,3.5651941299438477
0.7088719308376312,-0.37436558306217194,3.350080966949463
0.764235258102417,-0.2833976000547409,2.4430129528045654
0.705335795879364,-0.3245770186185837,3.37518310546875
0.7138159871101379,-0.3520519882440567,3.0036609172821045
0.7040637731552124,-0.36576542258262634,3.3801150321960445
0.7288119494915009,-0.3691421151161194,3.059983730316162
0.7119744718074799,-0.3372413367033005,3.609086751937866
0.7146055996417999,-0.3374251425266266,3.141935348510742
0.7012559771537781,-0.34204360842704773,3.479449272155762
0.7342168092727661,-0.3124752789735794,2.8863122463226323
0.6866940855979919,-0.3706934303045273,3.515680313110352
0.6905995011329651,-0.35492007434368134,3.523903608322143
0.7147510349750519,-0.31866714358329773,3.3012781143188477
0.7154980897903442,-0.3335438072681427,3.1817464828491215
0.7185861170291901,-0.34082256257534027,3.1261715888977046
0.6995667517185211,-0.3605881482362747,3.4728546142578125
0.72107994556427,-0.3171861320734024,3.287162065505981
0.7066671550273895,-0.3383568823337555,3.39950680732727
0.70961132645607,-0.3708570599555969,3.2914769649505615
0.6963218450546265,-0.32806430757045746,3.6605761051177983
0.7896543443202972,-0.2884887158870697,2.146082878112793
0.7099179923534393,-0.3476408123970032,3.2674047946929927
0.696861058473587,-0.3587930202484131,3.5803916454315186
0.7334770858287811,-0.3146331310272217,3.166004180908203
0.7186730802059174,-0.3268400728702545,3.2140321731567383
0.7072657644748688,-0.32531341910362244,3.6155741214752197
0.6949949264526367,-0.3378459960222244,3.8537669181823735
0.7306207120418549,-0.3150564283132553,3.1080281734466553
0.7193764746189117,-0.3416106849908829,3.535936594009399
0.6957962512969971,-0.3537040799856186,3.540735006332397
0.694546103477478,-0.36381708085536957,3.3320870399475098
0.7045293748378754,-0.34502680599689484,3.537242412567139
0.7323493361473083,-0.3048132210969925,2.984853982925415
0.7029626071453094,-0.3244450092315674,3.450602293014527
0.7207838892936707,-0.3315884619951248,3.218857765197754
0.7173746228218079,-0.32102760672569275,3.0303397178649907
0.7166301310062408,-0.35888826847076416,3.1970441341400146
0.7209581732749939,-0.35340410470962524,3.205535411834717
0.7501933574676514,-0.32238227128982544,2.6767525672912598
0.7278338670730591,-0.32774659991264343,3.3422980308532715
0.7268107831478119,-0.33322858810424805,2.6679539680480957
0.7417762577533722,-0.3068312108516693,2.8568150997161865
0.7304430603981018,-0.33155329525470734,2.7584626674652104
0.7026150822639465,-0.33892667293548584,3.415367841720581
0.7333488464355469,-0.3033210039138794,3.1552922725677486
0.6997619271278381,-0.3445594608783722,3.2387123107910156
0.7004798054695129,-0.33158038556575775,3.4254655838012695
0.7907578945159912,-0.29271309077739716,2.1555182933807373
0.7114371359348297,-0.3405734896659851,3.3352458477020264
0.694011926651001,-0.35820868611335754,3.3416152000427246
0.7059188187122345,-0.36569711565971375,3.26941180229187
0.7329467535018921,-0.3192884027957916,2.8627121448516846
0.6982549428939819,-0.3466423898935318,3.313823461532593
0.7080200016498566,-0.32380449771881104,3.2994871139526363
0.7247157394886017,-0.32359448075294495,3.2780380249023433
0.7019388675689697,-0.35394950211048126,3.527252435684204
0.7197965383529663,-0.33687612414360046,2.656338691711426
0.7143398523330688,-0.3287099450826645,3.4697542190551753
0.6997390985488892,-0.32577595114707947,3.2241518497467045
0.7030973434448242,-0.3329620957374573,3.5183298587799072
0.7407106161117554,-0.28200341761112213,3.308383226394653
0.7295287251472473,-0.3101258724927902,2.9452383518218994
0.7019548416137695,-0.3550947606563568,3.398492813110352
0.7111746072769165,-0.3486824929714203,3.287819385528564
0.7841570675373077,-0.3101697713136673,2.1155519485473633
0.7275269329547882,-0.3289526104927063,2.946038484573364
0.7119756042957306,-0.3370545506477356,3.3494808673858647
0.719221830368042,-0.3480949103832245,3.1843371391296387
0.7154117822647095,-0.3432474434375763,3.280928373336792
0.7161175012588501,-0.28923211991786957,3.817980527877807
0.7259357571601868,-0.32712648808956146,2.948622941970825
0.6780436635017395,-0.3454931974411011,3.7841477394104004
0.7212746143341064,-0.33273428678512573,3.2900662422180176
0.6963921189308167,-0.3809620290994644,3.4673652648925786
0.7082561254501343,-0.3274485319852829,3.317078351974487
0.7175553739070892,-0.32867369055747986,3.081960439682007
0.7148870527744293,-0.3502519428730011,2.8467907905578613
0.7296542823314667,-0.33466553688049316,3.2544500827789307
0.7291794121265411,-0.3201720714569092,3.0612847805023193
0.6879271268844604,-0.3983164280653,3.510271310806275
0.7173171043395996,-0.3150233030319214,3.2460937500000004
0.7014412581920624,-0.3447941839694977,3.5267207622528076
0.6875505745410919,-0.36039239168167114,3.3775417804718018
0.7331675291061401,-0.33421899378299713,2.549278497695923
0.7124253511428833,-0.3257739692926407,3.308483839035034
0.723960280418396,-0.3221599608659744,3.3680248260498047
0.7282626032829285,-0.3382980525493622,2.627656936645508
0.7178277671337128,-0.3316895663738251,3.0172030925750732
0.7461668252944946,-0.3312422037124634,2.5139646530151367
0.6976048946380615,-0.3563677966594696,3.193824768066406
0.7001945376396179,-0.3482871651649475,3.510152101516724
0.7293194830417633,-0.34341850876808167,3.023606061935425
0.6973698735237122,-0.34937891364097595,3.8993518352508545
0.7130066156387329,-0.3589160293340683,3.2140657901763916
0.6965970396995544,-0.351787269115448,3.3261289596557613
0.73146852850914,-0.320722371339798,2.944960832595825
0.7296532392501831,-0.3341333866119385,3.087778806686402
0.7176615297794342,-0.3434380441904068,3.163809061050415
0.7157184779644012,-0.333638995885849,3.1000316143035884
0.6947563588619232,-0.3423445522785187,3.2446250915527344
0.6811980307102203,-0.36890020966529846,3.686272382736206
0.7374809384346008,-0.32752014696598053,2.628955364227295
0.6918003261089325,-0.3483149856328964,3.537377119064331
0.7240646481513977,-0.34204497933387756,3.2264153957366943
0.69173264503479,-0.3457580953836441,3.6392438411712646
0.7216840386390686,-0.34865066409111023,3.5425200462341304
0.713273286819458,-0.33486856520175934,3.404078722000122
0.7183116376399994,-0.3223860114812851,3.2236568927764897
0.691138744354248,-0.32094642519950867,3.806680202484131
0.6948162913322449,-0.36473019421100616,3.8786461353301998
0.7094404101371765,-0.3236575424671173,3.4859399795532227
0.7203726768493652,-0.3482770323753357,3.0813779830932617
0.6897411048412323,-0.3406432569026947,3.4705784320831303
0.7070969343185425,-0.32123251259326935,3.509079933166504
0.7037101089954376,-0.3593752086162567,3.4179697036743164
0.7157277464866638,-0.34793896973133087,2.937668085098267
0.6991994082927704,-0.3338465392589569,3.6902143955230713
0.7052128612995148,-0.33532898128032684,3.428891181945801
0.727844774723053,-0.3318019509315491,3.0791881084442143
0.7445399165153503,-0.3212106227874756,2.3458683490753174
0.7415831387042999,-0.3059590607881546,3.1893770694732666
0.7152799069881439,-0.33966678380966187,3.14471173286438
0.6925157904624939,-0.36551253497600555,3.258919715881347
0.7131499648094177,-0.3449970930814743,3.4325847625732417
0.6900429129600525,-0.3605291247367859,3.349217176437378
0.7130907475948334,-0.3409653604030609,3.0478315353393555
0.6938961744308472,-0.2939174324274063,4.136996746063232
0.7282318472862244,-0.32047826051712036,3.3035681247711186
0.7080875337123871,-0.332317054271698,3.4948780536651607
0.7049925327301025,-0.36166010797023773,3.375876903533935
0.7358837723731995,-0.31794559955596924,2.832469940185547
0.7137722373008728,-0.3300252705812454,3.3365163803100586
0.7529259920120239,-0.30812470614910126,2.4808366298675537
0.701590359210968,-0.36638742685317993,3.307450532913208
0.7243916690349579,-0.3227430135011673,3.154893159866333
0.7048901617527008,-0.36453554034233093,3.2611448764801025
0.6955116987228394,-0.34896400570869446,3.475317716598511
0.716638445854187,-0.3295840322971344,3.445156097412109
0.7163568735122681,-0.31805552542209625,3.1392390727996826
0.7132047712802887,-0.32070034742355347,3.354010105133056
0.6913061141967773,-0.3361946791410446,3.5539958477020264
0.7089541852474213,-0.32399800419807434,3.6434462070465083
0.6868303418159485,-0.3461655378341675,3.7036995887756348
0.7047513425350189,-0.34097084403038025,3.271950721740723
0.7103894948959351,-0.3376275897026062,3.2752735614776616
0.6651650667190552,-0.37721946835517883,3.9222886562347417
0.6951764225959778,-0.35787132382392883,3.596908330917358
0.7183553278446198,-0.34648092091083527,3.0678777694702144
0.7325925827026367,-0.3265591263771057,2.987016916275025
0.7074090242385864,-0.35420748591423035,3.449656248092651
0.7129471600055695,-0.33574728667736053,3.3619296550750732
0.7234468460083008,-0.34370286762714386,2.9213707447052
0.7216587364673615,-0.32976335287094116,3.0663115978240967
0.7025617957115173,-0.3413775712251663,3.5021269321441655
0.7189582586288452,-0.32307112216949463,3.0863282680511475
0.7225653827190399,-0.3290242552757263,3.4351134300231934
0.6871328949928284,-0.37582260370254517,3.6072635650634766
0.6928964257240295,-0.36712101101875305,3.532081842422486
0.7070095539093018,-0.3607659935951233,3.004810333251953
0.7152982354164124,-0.33451876044273376,3.155327081680298
0.6822749376296997,-0.35312986373901367,3.8320612907409664
0.7029913067817688,-0.35871003568172455,3.384066104888916
0.7229145169258118,-0.30888092517852783,2.946157455444336
0.6882196664810181,-0.33510276675224304,3.7957990169525146
0.7348419427871704,-0.3103642165660858,2.8024351596832275
0.7182187438011169,-0.34034253656864166,3.4198253154754634
0.7151810526847839,-0.34428639709949493,2.9642632007598877
0.7082703709602356,-0.3648366332054138,3.555983543395996
0.7018872201442719,-0.3291770666837692,3.3427150249481206
0.6703720986843109,-0.3848220556974411,3.850724697113037
0.7321375608444214,-0.29967406392097473,2.996800422668457
0.7010495066642761,-0.33682435750961304,3.4961247444152836
0.7014575004577637,-0.3020710200071335,3.6912829875946045
0.7195641994476318,-0.37468767166137695,3.051006317138672
0.6898817420005798,-0.3811629116535187,3.5572340488433842
0.7165766656398773,-0.33084993064403534,3.117840528488159
0.707546591758728,-0.3444194048643112,3.108757495880127
0.7114548683166504,-0.3342088609933853,3.051481485366821
0.6634294390678406,-0.35118620097637177,5.439396858215332
0.6898220181465149,-0.37445445358753204,3.7005577087402344
0.708023726940155,-0.31695857644081116,3.6500704288482666
0.7070727348327637,-0.3195771276950836,3.5606255531311035
0.7217420339584351,-0.30215153098106384,3.3285627365112305
0.7097762823104858,-0.3697548657655716,3.0596647262573247
0.7110439836978912,-0.36734330654144287,3.270930767059326
0.7212275862693787,-0.3213314414024353,3.3398382663726807
0.7191999852657318,-0.3153609037399292,3.3252468109130855
0.6984257698059082,-0.3339194804430008,3.846692562103272
0.7196546792984009,-0.324260950088501,3.333814382553101
0.6498908698558807,-0.36660146713256836,4.637681007385254
0.7146415114402771,-0.33584757149219513,3.361530303955078
0.7222448289394379,-0.31831638514995575,2.8907105922698975
0.6802854239940643,-0.39737606048583984,3.5208060741424556
0.7141952216625214,-0.3205910176038742,3.6572070121765137
0.6914892792701721,-0.3481948971748352,3.593783140182495
0.6926119923591614,-0.36013638973236084,3.6999061107635502
0.7320988774299622,-0.32358860969543457,2.854006767272949
0.7107033431529999,-0.32846203446388245,3.0012965202331543
0.7053180932998657,-0.3333166688680649,3.4870705604553223
0.704738199710846,-0.325082391500473,3.1767711639404292
0.7021772861480713,-0.3688790798187256,3.42686128616333
0.6977483630180359,-0.35692888498306274,3.544633388519287
0.7129727303981781,-0.31987951695919037,3.266273021697998
0.6828100979328156,-0.33987927436828613,3.990578651428222
0.7051440179347992,-0.3386831432580948,3.1351048946380615
0.7283604145050049,-0.3182806968688965,2.717627763748169
0.7320494651794434,-0.3198210746049881,3.2034637928009033
0.7223270237445831,-0.3395979404449463,3.099228858947754
0.7079236805438995,-0.35855644941329956,3.3716444969177246
0.7230110466480255,-0.34236952662467957,3.0439722537994385
0.7722384035587311,-0.30339697003364563,1.7548447847366333
0.694354236125946,-0.36726851761341095,3.480732440948486
0.7133515477180481,-0.3363368511199951,2.9834055900573726
0.7329936027526855,-0.30391182005405426,3.1530835628509517
0.6909962892532349,-0.35206739604473114,3.6715946197509766
0.6577497124671936,-0.3826773464679718,4.090384483337402
0.7131833136081696,-0.3279978930950165,3.194241523742676
0.7088553607463837,-0.32486651837825775,3.426355600357055
0.7207321226596832,-0.3219781816005707,2.9933085441589355
0.7004636526107788,-0.32895727455616,3.4480431079864498
0.6967446208000183,-0.3416910171508789,3.590140342712402
0.7188818454742432,-0.31072305142879486,3.3068227767944336
0.7178346216678619,-0.3288045972585678,3.2610664367675777
0.6922911405563354,-0.342960000038147,3.6054816246032715
0.7319464981555939,-0.3035574406385422,3.04777193069458
0.6906282901763916,-0.3603629320859909,3.699148654937744
0.7181147038936615,-0.3373364806175232,2.9931502342224126
0.7082784175872803,-0.3470873683691025,3.411412954330445
0.7142484486103058,-0.3503911644220352,3.2103865146636967
0.6798060834407806,-0.35294875502586365,3.808052539825439
0.6941060721874237,-0.3507409989833832,3.2529635429382324
0.7287840843200684,-0.3091134577989578,3.1365411281585693
0.71274533867836,-0.339339941740036,2.925772190093994
0.7041980922222137,-0.3270421624183655,3.4670321941375732
0.7028142213821411,-0.3220473378896713,3.5527744293212886
0.7184478938579559,-0.3281317353248596,2.947431802749634
0.7397980988025665,-0.33884796500205994,2.4500324726104736
0.7035713195800781,-0.3521135151386261,3.10014009475708
0.6948976516723633,-0.32986143231391907,3.6975970268249507
0.7170723080635071,-0.3371565490961075,3.1520230770111084
0.7180105447769165,-0.34656843543052673,3.204923152923584
0.7237845957279205,-0.3285340964794159,2.9861881732940674
0.6985205709934235,-0.33871154487133026,3.3619017601013184
0.7344402372837067,-0.34476444125175476,2.7950189113616943
0.7026076912879944,-0.3572819232940674,3.3103549480438232
0.7424095869064331,-0.32308229804039,2.8347232341766357
0.7225942015647888,-0.324369341135025,3.309476852416992
0.7277836799621582,-0.3207460939884186,2.879166603088379
0.6915116906166077,-0.374522864818573,3.41029953956604
0.7095339000225067,-0.3476905822753906,3.1339919567108154
0.6808894276618958,-0.37189748883247375,3.6173112392425537
0.709943026304245,-0.34919480979442596,3.3604962825775146
0.7140312194824219,-0.3559838533401489,3.271479606628418
0.7167571783065796,-0.333434596657753,3.1768982410430904
0.6903903186321259,-0.36833032965660095,3.5584745407104497
0.7140097618103027,-0.34752824902534485,3.213165283203125
0.6874026358127594,-0.3752018064260483,3.6920297145843506
0.7040435671806335,-0.3338373303413391,3.528024196624756
0.7187905013561249,-0.32719267904758453,3.1558771133422847
0.700499027967453,-0.3384770005941391,3.543507814407349
0.7076694965362549,-0.3253936171531677,3.476864814758301
0.7161638140678406,-0.3231472671031952,2.9624764919281006
0.7194521427154541,-0.32543982565402985,3.0548882484436035
0.6985253989696503,-0.33359166979789734,3.4307525157928467
0.7178032994270325,-0.3277286887168884,3.1261260509490967
0.7072690725326538,-0.332840234041214,3.383390426635742
0.7113899290561676,-0.3390403687953949,2.9034197330474854
0.7324506640434265,-0.3157540261745453,3.074666976928711
0.7144150733947754,-0.35444284975528717,2.999232053756714
0.686132550239563,-0.38697098195552826,3.5236275196075444
0.6743824481964111,-0.3635041117668152,3.838721513748169
0.7133067846298218,-0.32296884059906006,3.06669020652771
0.7062914967536926,-0.33589521050453186,3.592772006988526
0.693982720375061,-0.3626736104488373,3.2652392387390137
0.7176554203033447,-0.3149454742670059,3.501832962036133
0.6993657052516937,-0.3468910753726959,3.7144923210144043
0.7180700302124023,-0.3310707062482834,3.1518425941467285
0.6794424653053284,-0.3761015236377716,3.203111171722412
0.7200086116790771,-0.33251774311065674,3.3033926486969
0.7092546820640564,-0.3291222155094147,3.3436872959136967
0.7045502066612244,-0.31193892657756805,3.8921172618865962
0.7171570062637329,-0.3522994667291641,3.335964679718017
0.721825361251831,-0.34599708020687103,3.2207369804382324
0.7162415087223053,-0.3547244668006897,3.0490055084228516
0.7100834250450134,-0.3362239599227905,3.4502282142639165
0.7208954095840454,-0.3253801017999649,3.33415699005127
0.7131999135017395,-0.33349478244781494,3.3478612899780273
0.6871865391731262,-0.3595947325229645,3.5849993228912354
0.6830258369445801,-0.34938016533851624,3.7710623741149907
0.6978951096534729,-0.3445523977279663,3.2332348823547368
0.7099274396896362,-0.35883066058158875,3.1162190437316895
0.7134245038032532,-0.35017573833465576,3.054005622863769
0.6701927483081818,-0.36265017092227936,3.8083932399749756
0.696221262216568,-0.3521297872066498,3.272205591201782
0.7102501690387726,-0.3166774958372116,3.853739738464356
0.7435296177864075,-0.30542606115341187,2.7639553546905518
0.6806212067604065,-0.36061668395996094,3.777284622192383
0.7186138033866882,-0.3599424809217453,2.8547921180725098
0.7142322957515717,-0.33562883734703064,3.415925979614258
0.6933746933937073,-0.32798565924167633,3.4441840648651123
0.7055762410163879,-0.3428601771593094,3.3898289203643794
0.7092391848564148,-0.3212786763906479,3.5550684928894043
0.6930864155292511,-0.3480580747127533,3.4856503009796143
0.7227597236633301,-0.30869385600090027,2.9441659450531006
0.7215208411216736,-0.32709169387817383,2.9164867401123047
0.7420119941234589,-0.2903677672147751,2.508160352706909
0.7040369510650635,-0.3600548803806305,3.244672298431396
0.7260358333587646,-0.3379409909248352,2.8567559719085693
0.7021247446537018,-0.3530704528093338,3.607321977615356
0.7206603288650513,-0.3604610860347748,3.125289678573609
0.6783609390258789,-0.36034609377384186,3.540181875228882
0.7058190107345581,-0.32833239436149597,3.5401084423065186
0.7242656350135803,-0.3291221857070923,2.786574363708496
0.7015478909015656,-0.37059539556503296,3.469608306884766
0.7069156765937805,-0.31648242473602295,3.6388583183288574
0.7340556383132935,-0.33207762241363525,2.7210869789123535
0.7146223783493042,-0.3408004343509674,3.091505289077759
0.7140410244464874,-0.32645855844020844,2.9741039276123047
0.6839455664157867,-0.35821495950222015,3.6456725597381596
0.7273383140563965,-0.3284967690706253,3.226339340209961
0.6930692493915558,-0.4043229669332504,3.2899479866027836
0.7053319215774536,-0.36271440982818604,3.2640025615692143
0.7197725176811218,-0.3251563459634781,3.129909992218017
0.7477605938911438,-0.3417204022407532,2.567963123321533
0.7105157971382141,-0.33733637630939484,3.2082931995391846
0.7226176857948303,-0.3101658821105957,2.8538875579833984
0.7061707079410553,-0.33993393182754517,3.5663287639617924
0.704411506652832,-0.35578353703022003,3.209355354309082
0.7244755029678345,-0.32127566635608673,3.1571347713470463
0.7409704625606537,-0.32009294629096985,2.780773162841797
0.7257586717605591,-0.3264199048280716,3.135587215423584
0.6938259601593018,-0.33715349435806274,3.6000747680664067
0.7122958898544312,-0.3453802913427353,3.5489838123321533
0.7336490452289581,-0.30394604802131653,3.3016188144683842
0.7134473025798798,-0.322763055562973,3.3582358360290527
0.7366876900196075,-0.3467676192522049,2.920325756072998
0.7085058391094208,-0.32675717771053314,3.566246271133423
0.7241546213626862,-0.3214010000228882,3.292550086975098
0.7233567237854004,-0.3316924721002579,3.1910085678100586
0.7414474487304688,-0.26298119127750397,3.4537713527679443
0.7104796767234802,-0.3541952073574066,3.1836104393005376
0.7151748239994049,-0.34084494411945343,3.133060932159424
0.724220335483551,-0.3659292459487915,3.1684188842773433
0.7176374197006226,-0.3400247395038605,3.5428225994110103
0.7011082768440247,-0.33277907967567444,3.7901897430419917
0.7203848958015442,-0.36286407709121704,3.2740354537963863
0.7157431840896606,-0.3169168084859848,2.927180767059326
0.6979903876781464,-0.34481409192085266,3.4744946956634517
0.6805888414382935,-0.35885530710220337,3.844970941543579
0.6919770240783691,-0.3375896215438843,3.6969833374023438
0.7081478536128998,-0.34879693388938904,3.5141258239746094
0.7041849493980408,-0.3495846390724182,3.3982241153717045
0.7062285840511322,-0.35533127188682556,3.3235535621643066
0.7031073272228241,-0.36566945910453796,3.0768532752990723
0.7207777500152588,-0.3237783759832382,3.152271986007691
0.7266019582748413,-0.3027903884649277,3.366666793823242
0.6882961392402649,-0.3656289428472519,3.830655336380005
0.7073829174041748,-0.348170667886734,3.312880754470825
0.7036592066287994,-0.34143587946891785,3.277686357498169
0.7023825645446777,-0.33958834409713745,3.4771463871002197
0.7063378691673279,-0.35577553510665894,3.027811288833618
0.7000440955162048,-0.35476425290107727,3.3336970806121826
0.6913167536258698,-0.347746342420578,3.3697190284729004
0.7062859237194061,-0.34384486079216003,3.3657479286193848
0.7360604703426361,-0.33171358704566956,3.008039236068725
0.7008858025074005,-0.33547060191631317,3.814198017120361
0.72748002409935,-0.3263866752386093,3.04651689529419
0.7227179706096649,-0.3166927546262741,3.2449758052825928
0.7230495810508728,-0.3391638398170471,3.011658668518067
0.7100162506103516,-0.3378949910402298,3.4153664112091064
0.7432537078857422,-0.32526645064353943,2.2039084434509277
0.7143246233463287,-0.30156271159648895,3.757751941680908
0.718797504901886,-0.3140001595020294,3.4779708385467525
0.7246559858322144,-0.322889119386673,2.991762399673462
0.6954805254936218,-0.3590267449617386,3.3716521263122563
0.7345086932182312,-0.34663546085357666,2.720996856689453
0.6864339709281921,-0.3623078912496567,3.777586698532104
0.7174511849880219,-0.31625358760356903,3.2329287528991704
0.7086561322212219,-0.33337339758872986,3.2514135837554927
0.7067727744579315,-0.3268176168203354,3.640380859375
0.6895767450332642,-0.3386973589658737,3.942516088485718
0.6976681351661682,-0.3592880219221115,3.3003609180450444
0.709733784198761,-0.37094706296920776,3.583877563476563
0.71231609582901,-0.33741140365600586,3.1527307033538823
0.7023460865020752,-0.31749194860458374,3.5270507335662846
0.7178938388824463,-0.34076057374477386,3.2872431278228755
0.6848146915435791,-0.367015540599823,3.371874094009399
0.7047633230686188,-0.34752070903778076,3.578644752502441
0.7121077477931976,-0.3482537567615509,2.708228588104248
0.7162240743637085,-0.32748810946941376,3.2302751541137695
0.6861934065818787,-0.371795654296875,3.527027368545532
0.6895657181739807,-0.34636081755161285,3.588072538375855
0.6935338377952576,-0.35135823488235474,3.6498382091522217
0.6980688869953156,-0.3404497504234314,3.4910404682159424
0.7076502442359924,-0.3161688446998596,3.785973310470581
0.7076157629489899,-0.3374457359313965,3.423494815826416
0.7192323505878448,-0.3196064531803131,3.017219781875611
0.7451564371585846,-0.29663829505443573,2.863779067993164
0.7193824648857117,-0.340242862701416,3.209187269210816
0.7164523899555206,-0.3157546669244766,3.2435512542724614
0.7012454569339752,-0.36534297466278076,3.492932081222534
0.7002750635147095,-0.36338286101818085,3.108726501464844
0.7113015651702881,-0.33574534952640533,3.307598114013672
0.7074065208435059,-0.329788476228714,3.243207454681396
0.7057688236236572,-0.3043975532054901,3.5807068347930904
0.6914124488830566,-0.3428920805454254,3.787932157516479
0.7173068821430206,-0.3331589251756668,3.2589044570922856
0.7210785150527954,-0.3325817883014679,3.126986265182495
0.727758139371872,-0.33135154843330383,3.2668683528900146
0.6844532489776611,-0.3677143454551697,3.407770395278931
0.7052294015884399,-0.346409410238266,3.4630560874938965
0.7005776762962341,-0.34572385251522064,3.3143556118011475
0.7076907753944397,-0.312322199344635,3.603760004043579
0.6852260231971741,-0.3518102914094925,3.503652572631836
0.754824161529541,-0.2990357279777527,2.677875280380249
0.7140651941299438,-0.3463406413793564,3.3687386512756348
0.7038389444351196,-0.3232363313436508,3.576620101928711
0.715647429227829,-0.31537824869155884,3.098514318466186
0.6816505491733551,-0.3477385640144348,3.718179702758789
0.7330552041530609,-0.29807013273239136,2.9207608699798584
0.6846513748168945,-0.36076895892620087,3.754189968109131
0.7309614419937134,-0.34518463909626007,3.1848149299621578
0.7002723217010498,-0.3394850045442581,3.4987595081329346
0.7273808121681213,-0.3117443770170212,3.2878921031951904
0.7081218063831329,-0.3410438895225525,3.2350127696990967
0.726087361574173,-0.31348344683647156,3.199911117553711
0.7101558148860931,-0.3404785692691803,3.3429691791534424
0.6959909498691559,-0.351378932595253,3.5051496028900146
0.7263054251670837,-0.3158872425556183,3.160550832748413
0.7087100148200989,-0.3164477050304413,3.366731405258179
0.7352522015571594,-0.31137585639953613,2.6551265716552734
0.7218125462532043,-0.335182249546051,3.09945797920227
0.7220946848392487,-0.3137499988079071,3.193092584609986
0.6929859519004822,-0.34077566862106323,3.858595848083496
0.7230127155780792,-0.3359442204236984,2.8049466609954834
0.7060648798942566,-0.31038475036621094,3.9150524139404297
0.6937380135059357,-0.3870266377925873,3.514798402786255
0.7003239989280701,-0.3722957670688629,3.6124002933502197
0.6907243132591248,-0.3628688007593155,3.554833173751831
0.7182380855083466,-0.33182476460933685,3.1921012401580815
0.7368417680263519,-0.30696654319763184,3.0693962574005127
0.6882384717464447,-0.33957739174366,3.509926795959472
0.7113099694252014,-0.3460918217897415,3.1933233737945557
0.7582630217075348,-0.3421824276447296,2.051504373550415
0.6858387291431427,-0.352780357003212,3.982663631439209
0.7097297608852386,-0.35349054634571075,3.1999557018280034
0.718486487865448,-0.34380510449409485,3.1591434478759766
0.7048180997371674,-0.36002808809280396,3.1111834049224854
0.7329992055892944,-0.31994400918483734,2.8532602787017822
0.6943992376327515,-0.3541851192712784,3.4780497550964355
0.7185859382152557,-0.3282558023929596,2.9563508033752446
0.7153251767158508,-0.32418613135814667,3.4720022678375244
0.7283092141151428,-0.31816932559013367,2.9653298854827885
0.711292028427124,-0.32128097116947174,3.239650011062622
0.70444256067276,-0.36623771488666534,3.1767482757568355
0.6997295320034027,-0.3763418644666672,3.1529345512390137
0.7220046520233154,-0.31955961883068085,2.9254021644592285
0.7268854379653931,-0.33298318088054657,2.9037914276123047
0.7207542657852173,-0.3256996423006058,3.3462440967559814
0.7262822985649109,-0.38519835472106934,3.1509358882904053
0.7478251755237579,-0.2869618237018585,2.678640365600586
0.7229492962360382,-0.322859451174736,3.336859941482544
0.7378688156604767,-0.31192728877067566,2.709258794784546
0.7338506579399109,-0.3277871608734131,2.5591859817504883
0.7523938715457916,-0.3286585658788681,2.8285989761352535
0.7265130579471588,-0.3340550661087036,3.0091183185577393
0.6969181895256042,-0.34990936517715454,3.271816492080689
0.713579535484314,-0.3549547642469406,3.485551357269287
0.7069306075572968,-0.34459131956100464,3.2567036151885986
0.7121657729148865,-0.3252127915620804,3.339979648590088
0.7197267711162567,-0.32953396439552307,2.942849636077881
0.7345931529998779,-0.32235367596149445,2.9665367603302
0.7036194801330566,-0.3496210277080536,3.1024572849273677
0.7366321980953217,-0.3238072991371155,2.833014965057373
0.7139479517936707,-0.34351131319999695,3.1337180137634277
0.7123118937015533,-0.3206857442855835,3.3231291770935054
0.6957147419452667,-0.37306249141693115,3.5723330974578853
0.697733998298645,-0.3516777753829956,3.266898393630982
0.685692310333252,-0.35136106610298157,3.601654529571533
0.6981169283390045,-0.35281115770339966,3.5180006027221684
0.6998839378356934,-0.3293750435113907,3.412699699401855
0.7356517910957336,-0.3010569214820862,3.1473844051361084
0.7252671122550964,-0.33492133021354675,3.089224815368653
0.7266004085540771,-0.3026603162288666,3.3724305629730225
0.7097899913787842,-0.3619510978460312,3.4619216918945312
0.696544885635376,-0.3556654304265976,3.4013032913208012
0.70872563123703,-0.3162031024694443,3.2831926345825195
0.7135864794254303,-0.3304123282432556,3.4033460617065425
0.6724680960178375,-0.37029242515563965,4.392731189727783
0.7192442417144775,-0.34618349373340607,3.130581855773926
0.6847982704639435,-0.3603982776403427,3.710286378860473
0.6794982254505157,-0.327231302857399,3.699126720428467
0.7195537090301514,-0.3372054696083069,3.1329505443573
0.7052223980426788,-0.33406543731689453,3.609713315963745
0.6995708048343658,-0.3456059545278549,3.2132799625396733
0.7115790247917175,-0.35909928381443024,3.1273577213287354
0.6807980537414551,-0.3645559996366501,4.120074272155762
0.7073883414268494,-0.34290964901447296,3.4056990146636963
0.7094913721084595,-0.34619367122650146,3.5037875175476074
0.7198023796081543,-0.3363529294729233,3.206564426422119
0.7270907759666443,-0.3142607659101486,2.8324975967407227
0.7210047841072083,-0.3060530424118042,3.397085189819336
0.6936962604522705,-0.35150521993637085,3.6792774200439453
0.7126225829124451,-0.3480443060398102,2.9142372608184814
0.703020304441452,-0.3413883447647095,3.436529636383057
0.6821968257427216,-0.33314162492752075,3.7690658569335933
0.7257791459560394,-0.3111504465341568,2.824532985687256
0.716692179441452,-0.3154870718717575,3.284430503845215
0.7152217626571655,-0.3402552455663681,3.130253314971924
0.7084290981292725,-0.36160843074321747,3.1242094039916997
0.7102627754211426,-0.31931935250759125,3.3881402015686035
0.7055139243602753,-0.34970536828041077,3.229538917541504
0.712476909160614,-0.32792840898036957,3.148828268051147
0.7348171770572662,-0.32377859950065613,2.851741075515747
0.6897213160991669,-0.34666259586811066,3.417517185211181
0.7078783810138702,-0.331326887011528,3.2872898578643803
0.7101565301418304,-0.33559203147888184,3.015599250793457
0.7416574656963348,-0.31069672107696533,2.5644586086273193
0.7103074491024017,-0.32723651826381683,3.4027609825134277
0.7398876845836639,-0.30985304713249207,2.6142473220825195
0.7074649333953857,-0.337265282869339,3.065716505050659
0.7365342676639557,-0.3120013177394867,2.7880868911743164
0.7322891354560852,-0.32662276923656464,2.736274242401123
0.7269309163093567,-0.30630072951316833,3.139383316040039
0.7179578542709351,-0.32531407475471497,3.4589240550994873
0.7274052202701569,-0.417786106467247,3.194828033447266
0.7143702805042267,-0.33134692907333374,3.1486949920654292
0.7157273888587952,-0.3479057252407074,3.3015732765197754
0.7071674466133118,-0.3157133162021637,3.8020350933074956
0.6805065274238586,-0.3735325038433075,3.649651527404785
0.707674652338028,-0.34518808126449585,3.3740313053131104
0.7082365155220032,-0.33643750846385956,3.2148056030273438
0.731258749961853,-0.30544011294841766,2.9876477718353276
0.7132132649421692,-0.33664487302303314,3.158850908279419
0.7268508076667786,-0.3296390026807785,2.9359793663024902
0.6883561611175537,-0.33374395966529846,3.679933786392212
0.7220885157585144,-0.3270747810602188,2.9623594284057613
0.7369880676269531,-0.3447936773300171,2.7918102741241455
0.7043803632259369,-0.33834950625896454,3.4530010223388667
0.7436580061912537,-0.3285646289587021,2.9911370277404785
0.7240123450756073,-0.33401980996131897,2.9136264324188237
0.7207753956317902,-0.3412969559431076,3.170727968215943
0.7141805291175842,-0.3132812827825546,3.264167070388794
0.7047551870346069,-0.33297161757946014,3.6650145053863525
0.7087889015674591,-0.3291950672864914,3.228135824203491
0.7242054343223572,-0.31791387498378754,2.921450853347778
0.7022842764854431,-0.3505142629146576,3.702249526977539
0.7262195348739624,-0.3231380432844162,2.88702392578125
0.696162760257721,-0.35547514259815216,3.6302483081817627
0.6995669007301331,-0.35052111744880676,3.1812913417816167
0.7014006972312927,-0.3461398184299469,3.4523317813873295
0.702754944562912,-0.3238228112459183,3.3340158462524414
0.7151162624359131,-0.3499603569507599,3.3477199077606197
0.6919252276420593,-0.3804483711719513,3.6991107463836674
0.7021992802619934,-0.32157759368419647,3.335525512695312
0.7097988724708557,-0.3190159946680069,3.2406299114227295
0.7206860184669495,-0.32431694865226746,3.1796717643737793
0.7003437280654907,-0.3498280942440033,3.233314037322998
0.7096675634384155,-0.3624672442674637,3.5647201538085933
0.7476069331169128,-0.34015968441963196,2.2225747108459473
0.7314651608467102,-0.3184361755847931,2.7571451663970947
0.6959112584590912,-0.33009207248687744,3.5981588363647465
0.724431574344635,-0.3291051387786865,3.23145604133606
0.7329247295856476,-0.32766979932785034,3.34053111076355
0.6953556537628174,-0.35241900384426117,3.3759360313415527
0.7433284521102905,-0.292163223028183,2.6666674613952637
0.7222663760185242,-0.3348626494407654,3.124898433685303
0.7171254754066467,-0.34077519178390503,2.8464372158050537
0.7086694836616516,-0.2757243812084198,4.205657482147217
0.6893955171108246,-0.39709174633026123,3.714120626449585
0.7251084446907043,-0.31417660415172577,2.885290384292602
0.6962494552135468,-0.34438779950141907,3.5608150959014893
0.7306281328201294,-0.29825936257839203,3.2340638637542725
0.7044073641300201,-0.34225131571292877,3.5389213562011714
0.735004335641861,-0.30854712426662445,2.977870464324951
0.6911930739879608,-0.3543236553668976,3.4893400669097905
0.6926212906837463,-0.3473951369524002,3.6281211376190186
0.70243239402771,-0.34178148210048676,3.3599319458007812
0.7613568305969238,-0.3225954622030258,2.4039273262023926
0.7205719351768494,-0.33411476016044617,2.8646013736724854
0.6844250857830048,-0.3453991413116455,3.8289520740509038
0.7140722870826721,-0.3261192589998245,3.569842338562012
0.7388072311878204,-0.30379894375801086,3.0748813152313237
0.7208839356899261,-0.3056904524564743,3.3892419338226323
0.7029659748077393,-0.34739698469638824,3.3574261665344243
0.7052094340324402,-0.3171224296092987,3.452515363693237
0.6998337805271149,-0.36892572045326233,3.233348846435547
0.7247786521911621,-0.3288143575191498,3.0462458133697514
0.6839682161808014,-0.33039411902427673,3.9548990726470947
0.7048462331295013,-0.36635541915893555,3.543174982070923
0.6771423816680908,-0.3567158728837967,3.619236469268799
0.6939438581466675,-0.3521021902561188,3.3974957466125493
0.695267915725708,-0.34444645047187805,3.6735508441925053
0.7114534974098206,-0.3386155366897583,3.282727241516113
0.6993618607521057,-0.3597743511199951,3.564097166061401
0.7156526744365692,-0.3300326466560364,3.3795592784881596
0.725909948348999,-0.33214765787124634,3.194407701492309
0.72228142619133,-0.30375292897224426,3.230001211166382
0.6858713030815125,-0.33754266798496246,4.175055980682373
0.6955436766147614,-0.3550247848033905,3.4455132484436035
0.7163851261138916,-0.3140282779932022,3.4526338577270512
0.709723025560379,-0.3563837260007858,3.2809021472930904
0.7245102226734161,-0.3218158483505249,3.104175567626953
0.6989094018936157,-0.3414771556854248,3.526566982269287
0.7298002541065216,-0.31948384642601013,3.518033504486084
0.6957186460494995,-0.36597931385040283,3.4330933094024663
0.6976764798164368,-0.3451239764690399,3.2142210006713863
0.6953585743904114,-0.3817425072193146,3.469338417053222
0.6828393638134003,-0.38945725560188293,3.766191482543945
0.7039826810359955,-0.3434809446334839,3.523221492767334
0.7231248021125793,-0.3331195265054703,3.026120901107788
0.7145446240901947,-0.33644524216651917,3.2249255180358887
0.7002098858356476,-0.3369666486978531,3.4257013797760005
0.7052043378353119,-0.3365519940853119,3.445757865905762
0.6854243278503418,-0.3446236848831177,3.767463445663452
0.6997185051441193,-0.349908247590065,3.5098135471343994
0.6997965574264526,-0.33976760506629944,3.4495847225189205
0.7303758859634399,-0.3312395513057709,2.9813342094421382
0.7137683928012848,-0.3349858969449997,3.451098680496216
0.7324288189411163,-0.31231437623500824,3.1562123298645024
0.7122444808483124,-0.35246968269348145,3.3020410537719727
0.7094815075397491,-0.3208960145711899,3.0959255695343018
0.7047000825405121,-0.32352523505687714,3.803076982498169
0.7034859657287598,-0.357914537191391,3.491935968399048
0.6858982145786285,-0.36513957381248474,3.6498198509216313
0.6774213910102844,-0.37900182604789734,3.654035806655884
0.7123967707157135,-0.3338721692562103,3.3883368968963627
0.730426549911499,-0.33373385667800903,3.101056337356568
0.6924886107444763,-0.36676986515522003,3.6066260337829594
0.6961286664009094,-0.3604680001735687,3.655972719192505
0.7002588510513306,-0.3409131169319153,3.2893726825714107
0.6858040392398834,-0.33365675806999207,4.139274597167969
0.708900511264801,-0.33554328978061676,3.4463565349578857
0.7431872487068176,-0.3357291519641876,2.993795871734619
0.7171343863010406,-0.3503634035587311,3.3915140628814697
0.7124236524105072,-0.34344272315502167,3.263247013092041
0.7274921834468842,-0.2982032895088196,3.340495347976684
0.7175063490867615,-0.36607828736305237,2.897451400756836
0.7124210596084595,-0.35578596591949463,3.3403615951538086
0.7034935355186462,-0.34986424446105957,3.4179599285125732
0.7192166447639465,-0.335514560341835,3.2209703922271733
0.7150447368621826,-0.3364865183830261,3.136617660522461
0.6912001669406891,-0.34907321631908417,3.5536746978759766
0.7104159593582153,-0.31686048209667206,3.34389877319336
0.7100027799606323,-0.32921668887138367,3.2026042938232417
0.7334116697311401,-0.3199351727962494,3.289998531341553
0.730927437543869,-0.30389535427093506,3.050309896469116
0.71279177069664,-0.3430008292198181,3.280596733093262
0.7120766043663025,-0.31703421473503113,3.394609451293945
0.7132117748260498,-0.3333844691514969,3.3676419258117676
0.6938929557800293,-0.3368362486362457,3.5385396480560303
0.7198761403560638,-0.31818363070487976,3.2672953605651855
0.7291735410690308,-0.3256324529647827,3.0779855251312256
0.7417199015617371,-0.32079245150089264,2.314019203186035
0.7129858732223511,-0.3822185695171356,3.1161665916442876
0.7127077579498291,-0.3427557349205017,3.473325729370117
0.7073904573917389,-0.32913754880428314,3.242101907730103
0.7310788333415985,-0.3184179663658142,3.247811317443847
0.7054581344127655,-0.2745027542114258,4.485258102416993
0.7338550686836243,-0.3342093229293823,2.75439453125
0.7021495401859283,-0.34611326456069946,3.326430082321167
0.7022361159324646,-0.35633060336112976,3.2238104343414307
0.7260041832923889,-0.3042653352022171,3.2998170852661137
0.7243621051311493,-0.3156009763479233,2.9794049263000484
0.7016727030277252,-0.32519349455833435,3.4396851062774663
0.6953068673610687,-0.3334244638681412,3.544735431671143
0.7355158627033234,-0.31130947172641754,3.106050729751587
0.7410770058631897,-0.31275908648967743,2.663935661315918
0.6952279806137085,-0.3368643969297409,3.5268201828002934
0.7309398651123047,-0.3395449221134186,2.99406099319458
0.7014089524745941,-0.3152764290571213,3.668599843978882
0.6996161639690399,-0.3505377173423767,3.3513622283935542
0.725529283285141,-0.3066489100456238,3.0169129371643066
0.7463964223861694,-0.33001524209976196,2.7127768993377686
0.7308731377124786,-0.2954968512058258,3.002143383026123
0.7429689764976501,-0.3278576731681824,2.6956422328948975
0.70126873254776,-0.3558651804924011,3.0898873805999756
0.7177460789680481,-0.28990961611270905,3.7857413291931152
0.6596327722072601,-0.3784124255180359,4.013175010681152
0.7077652513980865,-0.2978982776403427,4.1724419593811035
0.7026486098766327,-0.34566962718963623,3.59217381477356
0.7084530591964722,-0.3098973333835602,3.4229347705841064
0.7237487435340881,-0.3127104640007019,3.048740863800049
0.7182976305484772,-0.3410182297229767,3.255838871002197
0.701175719499588,-0.3446980118751526,3.5497875213623047
0.7289214730262756,-0.3284640461206436,2.9765820503234863
0.7021540701389313,-0.35997556149959564,3.058367013931275
0.7205188274383545,-0.32186274230480194,3.2209198474884033
0.7231817841529846,-0.3327210545539856,3.224404096603394
0.7602277100086212,-0.2735443115234375,2.981680154800415
0.7632425725460052,-0.28913287818431854,3.0000047683715816
0.685161679983139,-0.3423908054828644,4.180189132690431
0.7338906824588776,-0.3227339833974838,2.6606383323669434
0.7060425281524658,-0.34507836401462555,3.2854881286621094
0.6894554793834686,-0.35751616954803467,3.48842191696167
0.7067101299762726,-0.33628079295158386,3.329688549041748
0.699835330247879,-0.3237352967262268,3.434523105621338
0.7087351977825165,-0.31348472833633423,3.515662670135498
0.6778855323791504,-0.34975622594356537,4.017568588256836
0.7081969976425171,-0.33925947546958923,3.013176918029785
0.7155100703239441,-0.3265272080898285,3.315751314163208
0.7168856859207153,-0.3534850478172302,3.374265432357788
0.7386605143547058,-0.3200143128633499,2.6999077796936035
0.723543792963028,-0.3423486649990082,2.7939648628234863
0.7169973850250244,-0.33748553693294525,3.1703610420227046
0.714259147644043,-0.34749336540699005,3.170104742050171
0.6921201050281525,-0.34608766436576843,3.7560739517211914
0.7364085018634796,-0.3287390321493149,2.8942553997039795
0.7051717042922974,-0.33024507761001587,3.275494337081909
0.7094753980636597,-0.3453408181667328,3.4601945877075195
0.7345627546310425,-0.3195543885231018,2.946113348007202
0.718237578868866,-0.3325386494398117,2.989339828491211
0.7317081093788147,-0.330134317278862,2.9714930057525635
0.7139993906021118,-0.3312574774026871,3.357555627822876
0.7102823853492737,-0.3357256054878235,3.207061529159546
0.7400815486907959,-0.33683179318904877,2.820733785629273
0.7355075478553772,-0.3489116132259369,2.9403810501098633
0.7012268900871277,-0.3268280029296875,3.264157295227051
0.7038385272026062,-0.329320028424263,3.6897895336151127
0.6960170269012451,-0.34230180084705353,3.3728864192962646
0.7346971929073334,-0.3105030804872513,3.155344486236572
0.7106752693653107,-0.33834628760814667,3.522868871688843
0.7077667117118835,-0.32991427183151245,3.4445228576660156
0.7385668158531189,-0.3183644562959671,2.864579677581787
0.7025473713874817,-0.3395458161830902,3.3196191787719727
0.7522647380828857,-0.3061241954565048,2.3657727241516113
0.721028745174408,-0.33533138036727905,2.9752209186553955
0.706311970949173,-0.362745076417923,3.4087069034576416
0.7016213238239288,-0.3394041806459427,3.3663692474365234
0.7143793106079102,-0.31725968420505524,3.3812575340270996
0.7267612814903259,-0.30182287096977234,3.1788895130157466
0.7173721194267273,-0.3398636281490326,3.187365770339966
0.7098763585090637,-0.3320944905281067,3.1184535026550293
0.7253992259502411,-0.32430994510650635,3.2861647605895996
0.6867576241493225,-0.35246601700782776,3.5478234291076665
0.6985807716846466,-0.334633469581604,3.6828653812408447
0.7255864441394806,-0.33103881776332855,2.8530197143554688
0.7049657106399536,-0.3505185842514038,3.4825448989868164
0.707927405834198,-0.3318284749984741,3.5482308864593506
0.6938783824443817,-0.3585044890642166,3.298888921737671
0.6822976469993591,-0.37695634365081787,3.570803880691528
0.703559547662735,-0.3150213360786438,3.503194093704224
0.7287815809249878,-0.3038851171731949,2.9443845748901367
0.6934125423431396,-0.3506983518600464,3.535887956619263
0.6938437223434448,-0.3227553963661194,4.13363790512085
0.7337206900119781,-0.32384778559207916,2.5589382648468018
0.7338650822639465,-0.32263752818107605,2.4858462810516357
0.6972102522850037,-0.3721481114625931,3.1399688720703125
0.750675767660141,-0.28461185097694397,2.3842711448669434
0.7214613556861877,-0.32386335730552673,3.227087497711181
0.6879168748855591,-0.3372316211462021,3.9220559597015376
0.7306880354881287,-0.3439883589744568,3.1058638095855713
0.702746719121933,-0.3435750901699066,3.334825992584229
0.7312355637550354,-0.31709057092666626,2.9821577072143555
0.7392448782920837,-0.32393814623355865,2.9324615001678467
0.7050399780273438,-0.33795973658561707,3.149195909500122
0.7053223550319672,-0.3762258440256119,2.9783453941345215
0.7026581466197968,-0.3320615142583847,3.401834011077881
0.7104302942752838,-0.3270441144704819,3.472516536712646
0.7062737345695496,-0.3348257690668106,3.0753700733184814
0.6895946860313416,-0.33801497519016266,3.6303038597106934
0.7293666005134583,-0.29435642063617706,3.322672367095947
0.7080451846122742,-0.35213248431682587,2.9829554557800293
0.7375238239765167,-0.31003279983997345,2.983182191848755
0.7291274666786194,-0.3362649828195572,2.999920606613159
0.6962467730045319,-0.3421715348958969,3.431704998016357
0.7211477160453796,-0.3224911391735077,3.1795299053192134
0.7073303759098053,-0.35531051456928253,3.1215858459472656
0.7089038789272308,-0.3350575864315033,3.549113750457764
0.7016837000846863,-0.33009274303913116,3.46256947517395
0.6906576752662659,-0.32011640071868896,3.726006031036377
0.7195073962211609,-0.3093891888856888,3.0504510402679443
0.7290940582752228,-0.31911981105804443,2.8389120101928706
0.7176505029201508,-0.3302871286869049,2.97354793548584
0.7412873804569244,-0.31187351047992706,2.8570659160614014
0.6954953968524933,-0.34137649834156036,3.5356264114379883
0.7054995894432068,-0.334546834230423,3.488059043884277
0.6864534616470337,-0.37356284260749817,3.4000015258789062
0.7195479273796082,-0.33162352442741394,3.099782943725586
0.6973214447498322,-0.36306245625019073,3.3414759635925297
0.6927968561649323,-0.36406536400318146,3.366804599761963
0.7039596438407898,-0.33098427951335907,3.416429042816162
0.6863033473491669,-0.3463369607925415,4.065020561218262
0.7502703964710236,-0.2956233322620392,2.7385470867156982
0.6949617266654968,-0.3659592866897583,3.5021736621856694
0.688514232635498,-0.3881129175424576,3.631983041763306
0.7232425212860107,-0.31823837757110596,3.7430403232574463
0.7171716094017029,-0.3236836791038513,2.9197299480438237
0.6634374856948853,-0.40435925126075745,3.930339574813843
0.6994692981243134,-0.343253493309021,3.758620023727417
0.7132743000984192,-0.32688993215560913,3.465307712554931
0.7126632332801819,-0.34455107152462006,3.279238224029541
0.685480386018753,-0.36692342162132263,3.700474500656128
0.7143654525279999,-0.32015229761600494,3.155043601989746
0.7140758037567139,-0.3197117745876312,3.400949001312256
0.7071354687213898,-0.3312400281429291,3.2192900180816655
0.7101139426231384,-0.32542747259140015,3.432264566421509
0.7122325301170349,-0.32071664929389954,3.7472796440124507
0.7101484835147858,-0.3187273442745209,3.3878021240234375
0.702275812625885,-0.33205586671829224,3.4426069259643555
0.6968231201171875,-0.338650181889534,3.7301056385040288
0.7154789865016937,-0.3244360536336899,3.3877575397491455
0.6461914777755737,-0.3997833579778671,3.7496223449707027
0.7052600681781769,-0.35533109307289124,3.406554698944092
0.7266944944858551,-0.3204478472471237,3.1092753410339355
0.6599962115287781,-0.3740105628967285,3.5292880535125737
0.709334671497345,-0.34758518636226654,3.13721513748169
0.7035919427871704,-0.34432563185691833,3.3536629676818848
0.7000430524349213,-0.36001020669937134,3.1380007266998287
0.7140752673149109,-0.3209700882434845,3.462778091430664
0.7001519203186035,-0.3376038521528244,3.9158029556274414
0.7057380080223083,-0.3375011533498764,3.478664398193359
0.7207998633384705,-0.3211900293827057,3.0462260246276855
0.6862719655036926,-0.332814559340477,3.8318803310394287
0.7113014459609985,-0.3487849235534668,3.2803499698638916
0.7301033735275269,-0.32814718782901764,2.95245909690857
0.6829847693443298,-0.35962285101413727,3.8107109069824214
0.6736162900924683,-0.36148886382579803,3.396311044692993
0.6932481527328491,-0.35441917181015015,3.7456212043762203
0.725651890039444,-0.34462663531303406,3.0429313182830815
0.7032013535499573,-0.34081412851810455,3.190184831619263
0.7048822045326233,-0.3421335518360138,3.371985673904419
0.7165765166282654,-0.3375846743583679,3.29140043258667
0.7168157696723938,-0.32656992971897125,3.03673529624939
0.7195170521736145,-0.32350948452949524,3.457489967346191
0.709593653678894,-0.3601989150047302,3.384893655776978
0.7033066153526306,-0.31917013227939606,3.9170835018157963
0.7054327130317688,-0.32514186203479767,3.596673011779785
0.7044283151626587,-0.3425730913877487,3.6485071182250977
0.7018462419509888,-0.342561736702919,3.4551756381988525
0.7192618250846863,-0.3476971536874771,3.1931195259094234
0.7185422480106354,-0.32672610878944397,3.3058800697326665
0.7248283922672272,-0.3454010486602783,3.5474293231964107
0.6827390193939209,-0.3574306070804596,3.521779298782349
0.6916930973529816,-0.3789127469062805,3.340617418289185
0.7140884697437286,-0.32464073598384857,3.369221448898315
0.7105090618133545,-0.31745263934135437,3.1307458877563477
0.6969281136989594,-0.3697447031736374,3.4129714965820312
0.7109804153442383,-0.3468606770038605,3.0431823730468746
0.7341288626194,-0.3309079706668854,2.548053503036499
0.7181280255317688,-0.34192509949207306,3.1743712425231934
0.6733112335205078,-0.36383122205734253,3.7980272769927974
0.7205942571163177,-0.3331202268600464,3.3085196018218994
0.7009853422641754,-0.34267836809158325,3.5087349414825444
0.7408151626586914,-0.2930166721343994,3.1787595748901367
0.7584061026573181,-0.3005821406841278,2.001434326171875
0.7265863418579102,-0.3419889509677887,2.8466296195983887
0.6883852481842041,-0.35234618186950684,3.2337279319763184
0.7310603260993958,-0.3019990772008896,3.12071943283081
0.7205975651741028,-0.3250146210193634,3.1695876121520996
0.6965150833129883,-0.3248741775751114,3.4859955310821533
0.6762530505657196,-0.36289387941360474,3.5659756660461426
0.7032477855682373,-0.34660525619983673,3.3093550205230713
0.714389443397522,-0.3161376565694809,3.2543482780456543
0.7098225355148315,-0.3339485228061676,3.3197329044342037
0.7144855558872223,-0.30925223231315613,4.142928600311279
0.6909687519073486,-0.3670843541622162,3.5442330837249756
0.721615195274353,-0.33501607179641724,2.827198028564453
0.7028906941413879,-0.3532411754131317,3.5103433132171626
0.687306821346283,-0.348800465464592,3.797816753387451
0.699432909488678,-0.3428286910057068,3.512296676635742
0.7091627717018127,-0.33340688049793243,3.248969316482544
0.7156776785850525,-0.33350877463817596,3.19877028465271
0.7052355408668518,-0.32429617643356323,3.4537322521209717
0.7114701271057129,-0.3539079427719116,3.180691719055176
0.7229786515235901,-0.3294750154018402,2.775324583053589
0.7049925923347473,-0.3415212780237198,3.344836711883545
0.7247473895549774,-0.3208034932613373,3.0509388446807866
0.7176653146743774,-0.3467084765434265,3.166429996490479
0.6870554983615875,-0.33344757556915283,3.6053872108459473
0.7008615732192993,-0.3182210773229599,3.8409965038299556
0.7410495579242706,-0.35668861865997314,2.744478225708008
0.7012922763824463,-0.344063401222229,3.2446305751800537
0.7288437783718109,-0.3053976893424988,3.4803125858306885
0.7227868139743805,-0.3192201554775238,3.1988952159881587
0.7504796087741852,-0.3498596251010895,2.514533758163452
0.6933341324329376,-0.35855308175086975,3.3622665405273438
0.6850297152996063,-0.35815201699733734,3.528631687164307
0.7119284868240356,-0.3454965800046921,3.368786573410034
0.7001352608203888,-0.35941512882709503,3.1848416328430176
0.7034628093242645,-0.35610391199588776,3.037492513656616
0.7334029674530029,-0.39612792432308197,3.3427264690399165
0.69489786028862,-0.35662052035331726,3.8153750896453857
0.7008002400398254,-0.3366319537162781,3.483271360397339
0.6916482150554657,-0.3651956617832184,3.5703744888305664
0.6932008564472198,-0.35965701937675476,3.558438777923584
0.6862674057483673,-0.33841821551322937,3.842674970626831
0.7352841794490814,-0.32982444763183594,2.6471872329711914
0.7437591552734375,-0.3282349705696106,2.7443802356719975
0.7206019759178162,-0.32716619968414307,2.807678937911987
0.7106116712093353,-0.34379905462265015,3.5885794162750244
0.7320735454559326,-0.33769579231739044,3.195661783218384
0.783767580986023,-0.27298691868782043,2.2625372409820557
0.7112941145896912,-0.32256142795085907,3.2895443439483643
0.7123430967330933,-0.34402716159820557,3.3353772163391113
0.7155199646949768,-0.3477020710706711,2.9875247478485103
0.7075818479061127,-0.3711216300725937,2.9797308444976807
0.7051999568939209,-0.34359830617904663,3.32042145729065
0.7076771855354309,-0.34375375509262085,3.1751182079315186
0.7037225365638733,-0.3561641424894333,3.134140491485596
0.7282755076885223,-0.36742693185806274,2.5604405403137207
0.6859009265899658,-0.36098381876945496,3.7081637382507324
0.7354607284069061,-0.30059176683425903,3.043625593185425
0.7109890282154083,-0.3486265689134598,3.3581361770629887
0.7153283655643463,-0.31034745275974274,3.504914522171021
0.6846718788146973,-0.35754892230033875,3.540095090866089
0.7117161154747009,-0.3414544612169266,3.3705482482910156
0.7246898710727692,-0.3451351523399353,3.2000153064727788
0.7073560357093811,-0.32908767461776733,3.511272430419922
0.7254481911659241,-0.4174574613571167,3.1865205764770503
0.7155033349990845,-0.31442755460739136,3.185105800628662
0.696485161781311,-0.3396281599998474,3.479757785797119
0.718711793422699,-0.3494212329387665,3.5150322914123535
0.7008488178253174,-0.3526814579963684,3.716824054718017
0.7119342088699341,-0.33685244619846344,3.3618521690368652
0.7043268382549286,-0.32829779386520386,3.5267810821533203
0.7058576941490173,-0.3384428769350052,3.432183980941773
0.6850312352180481,-0.364017590880394,3.7670421600341792
0.7318246066570282,-0.3096001297235489,3.5784738063812256
0.7108051180839539,-0.33460888266563416,3.342007160186768
0.7348038256168365,-0.33552418649196625,2.3652634620666504
0.7131681442260742,-0.341316282749176,3.1710901260375977
0.7511856257915497,-0.2966505289077759,2.552009344100952
0.6971753239631653,-0.3430332988500595,3.595366716384888
0.688816249370575,-0.3569158464670181,3.3862037658691406
0.7092787027359009,-0.3538927435874939,3.067201375961304
0.7305070757865906,-0.30579884350299835,2.9168720245361333
0.7306522130966187,-0.3222842365503311,3.2406327724456787
0.7323492467403412,-0.2901231199502945,3.252008438110352
0.7117122113704681,-0.33249104022979736,3.330695629119873
0.7070333659648895,-0.3372134119272232,3.2765352725982666
0.70271036028862,-0.3302769511938095,3.345251560211182
0.7325859665870667,-0.3487774729728699,2.9056332111358643
0.7215796113014221,-0.3215136379003525,3.105417966842651
0.724928617477417,-0.32790327072143555,3.1015577316284184
0.6990516483783722,-0.3087362051010132,3.5628981590270996
0.70757195353508,-0.34299877285957336,3.236356496810913
0.7428781986236572,-0.3185979425907135,2.330554246902466
0.7126155197620392,-0.3403528481721878,3.409721612930298
0.7597328722476959,-0.3087712973356247,2.6424052715301514
0.7290681004524231,-0.2842603921890259,3.45595121383667
0.7112268805503845,-0.32425662875175476,3.34228777885437
0.6861162185668945,-0.34175585210323334,3.5413632392883296
0.6814716756343842,-0.38242846727371216,3.5720353126525874
0.704821914434433,-0.3541461229324341,3.3078184127807617
0.707777202129364,-0.3576825112104416,3.3758165836334224
0.7140704393386841,-0.3420398533344269,3.1959178447723393
0.687707781791687,-0.38120298087596893,3.6601386070251465
0.712169349193573,-0.3314286917448044,3.3555424213409424
0.6936403214931488,-0.3915388286113739,3.569119930267334
0.722845584154129,-0.3571511209011078,3.2698328495025635
0.6920118927955627,-0.3490656614303589,3.5809254646301274
0.7019570767879486,-0.34014274179935455,3.6547048091888428
0.7259320318698883,-0.3336637020111084,3.4983594417572017
0.7328760623931885,-0.2901257425546646,2.932646274566651
0.7294467091560364,-0.3541940152645111,3.1332967281341553
0.725939929485321,-0.30778929591178894,3.290714740753174
0.7448589205741882,-0.303952232003212,2.70782208442688
0.7124930024147034,-0.34000879526138306,3.449605226516724
0.7180890440940857,-0.3437556177377701,3.2237777709960933
0.7096981704235077,-0.34783151745796204,3.5707676410675053
0.7214631736278534,-0.3460652083158493,3.3150830268859863
0.7131266891956329,-0.33877629041671753,3.0330405235290527
0.7104279100894928,-0.3390548825263977,3.615177631378174
0.715402752161026,-0.349904865026474,3.341383457183838
0.7004368007183075,-0.3510478585958481,3.2268543243408208
0.7112618684768677,-0.34221795201301575,3.361121416091919
0.7153265178203583,-0.3313005864620209,3.280874729156494
0.7141433656215668,-0.33897899091243744,3.0918285846710205
0.66444993019104,-0.38589829206466675,3.888951778411865
0.684567004442215,-0.40277087688446045,3.5813984870910645
0.7191610336303711,-0.3621615022420883,3.143836736679077
0.7093247473239899,-0.3349178582429886,3.835398435592651
0.6769047677516937,-0.36839084327220917,3.9766058921813965
0.709559440612793,-0.3496003746986389,2.8396668434143066
0.6941667795181274,-0.3454909473657608,3.386371374130249
0.711465984582901,-0.3379623591899872,3.4050052165985107
0.7149077355861664,-0.32623501121997833,3.300704956054687
0.67985600233078,-0.28582707047462463,4.9522905349731445
0.7010090947151184,-0.33591797947883606,3.599712610244751
0.7231426537036896,-0.299260213971138,3.269492626190185
0.7120008766651154,-0.31835827231407166,3.3627564907073975
0.7092435359954834,-0.3287040889263153,3.2220544815063477
0.7050727009773254,-0.32067497074604034,3.3695144653320312
0.7133558392524719,-0.3423397094011307,3.3246855735778804
0.7071878015995026,-0.32793956995010376,3.388098001480102
0.7082568109035492,-0.32969674468040466,3.4700324535369877
0.7238064110279083,-0.3261525481939316,3.3721871376037598
0.700031042098999,-0.33265750110149384,3.6189396381378174
0.6893983483314514,-0.36692701280117035,3.664353609085083
0.7218195199966431,-0.3033410608768463,3.160399913787842
0.7088974714279175,-0.3410473167896271,3.3024735450744633
0.7033752799034119,-0.34560146927833557,3.3541078567504883
0.6923424899578094,-0.3599197715520859,3.3920712471008296
0.6861209869384766,-0.36415913701057434,3.8474302291870117
0.6874958276748657,-0.3754381984472275,3.8203201293945312
0.7110328674316406,-0.34265103936195374,3.2143535614013676
0.7082623243331909,-0.36590124666690826,3.2971255779266357
0.7137735784053802,-0.3337666988372803,3.2735476493835454
0.7106024026870728,-0.34267178177833557,3.423579692840576
0.7108289301395416,-0.3387848138809204,3.4747662544250484
0.6958820521831512,-0.35508058965206146,3.5518245697021484
0.7054256796836853,-0.33967818319797516,3.319653272628784
0.7034573256969452,-0.3445577621459961,3.41740870475769
0.7255053520202637,-0.29318806529045105,3.271727085113526
0.6982149183750153,-0.3464343100786209,3.4960076808929443
0.7000314593315125,-0.34524548053741455,3.3596355915069576
0.7367633581161499,-0.29592472314834595,3.1701500415802006
0.7212178707122803,-0.34134742617607117,3.056166648864746
0.712006539106369,-0.345619335770607,2.924417018890381
0.7025760114192963,-0.31366176903247833,3.704101800918579
0.7067338228225708,-0.3259557783603668,3.0635364055633545
0.7117163240909576,-0.3329584449529648,3.125961780548096
0.7195838093757629,-0.3113720864057541,3.275776624679566
0.7412278354167938,-0.3085089474916458,2.7824718952178955
0.7012306749820709,-0.34548071026802063,3.6247146129608154
0.7268023490905762,-0.3302733153104782,3.3292160034179683
0.6977914869785309,-0.34551292657852173,3.4223110675811768
0.7006480693817139,-0.3344900608062744,3.568293809890747
0.7290154099464417,-0.3386167734861374,3.200002670288086
0.6957661509513855,-0.3459623456001282,3.5006449222564693
0.7291634976863861,-0.3286847770214081,3.1282598972320557
0.7216393053531647,-0.3173510730266571,2.918226718902588
0.7017354667186737,-0.39408867061138153,3.2172956466674805
0.709572434425354,-0.32253409922122955,3.378923892974854
0.6917323768138885,-0.35668714344501495,3.491422176361084
0.7097823917865753,-0.3669900745153427,3.12077784538269
0.7141587436199188,-0.32912854850292206,3.3731322288513184
0.7587308883666992,-0.3025133013725281,2.811800241470337
0.6965910196304321,-0.3763629347085953,3.215834617614746
0.7240442335605621,-0.32814958691596985,3.118045568466187
0.6999047100543976,-0.3320657014846802,3.5324387550354004
0.719814121723175,-0.3497179001569748,3.0499770641326904
0.7109707295894623,-0.32773448526859283,3.381164073944092
0.7169761955738068,-0.3356224000453949,3.0555500984191895
0.6861753761768341,-0.36983081698417664,3.8764808177948002
0.7023692727088928,-0.34818173944950104,3.4364080429077144
0.7101981937885284,-0.3302338570356369,3.64045786857605
0.7114851772785187,-0.3206314593553543,3.365631103515625
0.7204598188400269,-0.3366501182317734,3.3381261825561523
0.7376204133033752,-0.279462605714798,3.527443170547486
0.6946428120136261,-0.3836136758327484,3.5392558574676514
0.6918417513370514,-0.35753418505191803,3.4999594688415523
0.7038445472717285,-0.3300231099128723,3.242333173751831
0.718484491109848,-0.3270748257637024,3.3054213523864746
0.7355353236198425,-0.3283054828643799,3.1108615398406982
0.7173760831356049,-0.3328821659088135,3.001054525375366
0.6987341940402985,-0.34580643475055695,3.6098670959472656
0.705051064491272,-0.3286150246858597,3.1859843730926514
0.6959529519081116,-0.3622685968875885,3.7203872203826904
0.6933546960353851,-0.3665144741535187,3.5734207630157475
0.6942516565322876,-0.35286466777324677,3.437907457351685
0.710634708404541,-0.34607844054698944,2.9905166625976562
0.6982468962669373,-0.369247168302536,3.5250487327575684
0.7340955138206482,-0.3061062693595886,2.4814107418060303
0.7237591445446014,-0.33194832503795624,3.0670289993286133
0.7033677101135254,-0.3322595953941345,3.2363505363464355
0.7161587476730347,-0.3246951848268509,3.7987382411956783
0.7160696983337402,-0.32498912513256073,3.3815915584564205
0.7245516777038574,-0.3289112001657486,3.0595765113830566
0.8025026619434357,-0.37658342719078064,1.4384398460388184
0.705998957157135,-0.34743380546569824,3.313138961791992
0.7421066164970398,-0.3191035985946655,2.3273844718933105
0.7267323136329651,-0.31357935070991516,2.79461669921875
0.7077184319496155,-0.337212011218071,3.061366081237793
0.7320437729358673,-0.33868037164211273,2.969804286956787
0.7483554482460022,-0.3423885405063629,2.501117467880249
0.7113508880138397,-0.33048731088638306,3.3469436168670654
0.7226389348506927,-0.3348599225282669,2.9272418022155766
0.7195427417755127,-0.3177364021539688,3.4699316024780273
0.7164943814277649,-0.3145773857831955,3.129066228866577
0.6982196569442749,-0.37406429648399353,3.5397508144378667
0.717776358127594,-0.32744528353214264,3.2655711174011235
0.680925577878952,-0.34129270911216736,3.8378491401672368
0.719479113817215,-0.3359721004962921,3.140301465988159
0.7279578149318695,-0.33702993392944336,2.6765100955963135
0.6973010301589966,-0.350556343793869,3.587406158447266
0.7106005251407623,-0.3012215197086334,3.3092668056488037
0.720962792634964,-0.34605590999126434,2.9705898761749268
0.7281351685523987,-0.31880758702754974,3.3512928485870357
0.6776247620582581,-0.3822843134403229,3.5069131851196294
0.7249675393104553,-0.31997042894363403,2.952930212020874
0.7319527566432953,-0.30892057716846466,3.2388498783111572
0.7187322378158569,-0.32506416738033295,3.140443563461304
0.7199210226535797,-0.34550510346889496,3.0882315635681152
0.7210871279239655,-0.3048975020647049,3.390783071517945
0.6979666948318481,-0.34984883666038513,3.634556531906128
0.7332146763801575,-0.2948082238435745,3.098245620727539
0.7211334407329559,-0.3479709029197693,3.213632106781006
0.7222460508346558,-0.32439275085926056,3.121724367141723
0.7198133766651154,-0.3235093504190445,3.35721755027771
0.728102296590805,-0.3219871371984482,3.182715654373169
0.6985053420066833,-0.33557943999767303,3.316346168518066
0.7132591009140015,-0.34603966772556305,3.133813858032226
0.7236939370632172,-0.3035047799348831,3.3150231838226323
0.7095924615859985,-0.35067762434482574,3.5296194553375244
0.697854071855545,-0.35484814643859863,3.4088642597198486
0.7324585318565369,-0.32506535947322845,3.0621712207794194
0.7286462187767029,-0.3259986340999603,2.5219783782958984
0.7107136249542236,-0.33048006892204285,3.137529611587524
0.7073642611503601,-0.31373998522758484,3.6208305358886714
0.691654771566391,-0.3506139814853668,3.4510428905487056
0.6787207722663879,-0.385688379406929,3.525594472885132
0.7305054366588593,-0.3356708884239197,2.8741407394409184
0.7158798277378082,-0.3186541646718979,3.383803367614746
0.7453285157680511,-0.30836592614650726,2.6483500003814697
0.704775869846344,-0.3355712741613388,3.493757724761963
0.7503854334354401,-0.33492232859134674,2.606398344039917
0.6877934634685516,-0.3456820249557495,3.772252559661865
0.7034883201122284,-0.39227767288684845,3.35279369354248
0.6903091967105865,-0.3560747802257538,3.273943662643432
0.7113620340824127,-0.343196377158165,3.1472845077514644
0.7071990668773651,-0.3380761742591858,3.323479652404785
0.7264866232872009,-0.32493583858013153,3.1392297744750977
0.7119482755661011,-0.3246614634990692,3.6016564369201656
0.7094570398330688,-0.3379201889038086,3.2357099056243896
0.7242288589477539,-0.3262232095003128,2.8394160270690922
0.7094412744045258,-0.34773628413677216,3.221730947494507
0.7150436043739319,-0.3390864282846451,3.3237137794494633
0.7123962640762329,-0.3256389945745468,3.67326283454895
0.7092538475990295,-0.35760292410850525,3.3809285163879395
0.7018129825592041,-0.3675786554813385,3.2767019271850586
0.7015280723571777,-0.38059620559215546,3.4872927665710445
0.7164328992366791,-0.3361757844686508,3.074226379394531
0.7227824926376343,-0.3180520236492157,3.035057783126831
0.719679445028305,-0.3218386173248291,3.1017627716064453
0.7147814929485321,-0.33652888238430023,3.234367847442627
0.692265123128891,-0.3413192480802536,3.4187955856323238
0.7112389206886292,-0.3418702483177185,3.082964420318603
0.712009608745575,-0.325950026512146,3.152886152267456
0.6964423060417175,-0.34002670645713806,3.6713311672210693
0.7173200845718384,-0.3259570449590683,3.308805942535401
0.689741849899292,-0.3704236298799515,3.6363766193389893
0.7034314870834351,-0.3411000967025757,3.599900007247925
0.717757374048233,-0.36482810974121094,2.7846245765686035
0.7044533789157867,-0.34372101724147797,3.454667329788208
0.7341096997261047,-0.34646743535995483,2.716904640197754
0.7098175287246704,-0.34841229021549225,3.298826694488525
0.6970916390419006,-0.33034496009349823,3.5197427272796626
0.7074027359485626,-0.33577291667461395,3.2618901729583736
0.7306555509567261,-0.3260125517845154,3.007432699203491
0.6876723170280457,-0.3416211009025574,3.859242200851441
0.7186753749847412,-0.32427769899368286,3.094497680664062
0.716988742351532,-0.342196062207222,3.2602095603942867
0.7098733484745026,-0.3491779565811157,3.1837706565856934
0.7103612422943115,-0.32649989426136017,3.3450617790222164
0.7353196442127228,-0.33179129660129547,2.3545703887939453
0.705774188041687,-0.3486952632665634,3.2298495769500732
0.6946522891521454,-0.34764881432056427,3.5721924304962154
0.7425270080566406,-0.3188055455684662,2.9572150707244873
0.7092744708061218,-0.34320999681949615,3.1051590442657466
0.691217303276062,-0.3720891624689102,3.6406350135803223
0.7282348275184631,-0.32483144104480743,3.243364095687866
0.7009166181087494,-0.3371453434228897,3.429024696350097
0.7132304310798645,-0.32642872631549835,3.2915291786193843
0.702984482049942,-0.31916698813438416,3.3092923164367676
0.7256522178649902,-0.30968353152275085,2.9072275161743164
0.7242718636989594,-0.3265550136566162,2.961805582046509
0.7250278890132904,-0.3459102064371109,2.9011435508728027
0.6911462247371674,-0.34541064500808716,3.6887238025665283
0.7273913621902466,-0.3214653581380844,2.841951608657837
0.7277680039405823,-0.3207256942987442,3.1025824546813965
0.7076565325260162,-0.351382315158844,3.367540121078491
0.7019493579864502,-0.33837319910526276,3.4424455165863037
0.7123359441757202,-0.32454435527324677,3.3305702209472656
0.7031464576721191,-0.35118070244789124,3.6389598846435547
0.6615082621574402,-0.38425329327583313,3.9945116043090816
0.6785120964050293,-0.35730670392513275,3.8741357326507573
0.6956005692481995,-0.3768393099308014,3.66520619392395
0.7021874785423279,-0.36933834850788116,3.479511260986328
0.7214630246162415,-0.3646693229675293,1.8703563213348389
0.7414513230323792,-0.2847772240638733,3.051615715026856
0.7015827596187592,-0.3464946001768112,3.561124801635742
0.7195729613304138,-0.3416202962398529,3.114015579223633
0.73245969414711,-0.3360280990600586,2.656308889389038
0.7241926789283752,-0.30176644027233124,3.3546490669250493
0.702854722738266,-0.34068380296230316,3.5720789432525635
0.7030301988124847,-0.32825812697410583,3.431332111358643
0.7127622365951538,-0.3368948996067047,2.999632358551026
0.7016264200210571,-0.36605726182460785,3.093293190002441
0.6848194897174835,-0.3978393077850342,3.44097089767456
0.6934913992881775,-0.3538658022880554,3.64377760887146
0.7223277688026428,-0.3388320356607437,3.1309576034545894
0.7269741296768188,-0.3085802346467972,3.0875604152679443
0.7214122414588928,-0.32307739555835724,3.247873544692993
0.6959395706653595,-0.30674462020397186,4.236616611480713
0.7076840400695801,-0.3283546566963196,3.426415205001831
0.7064059376716614,-0.33664287626743317,3.3151743412017822
0.7192133963108063,-0.3308817148208618,3.159287691116333
0.6939132213592529,-0.3460507094860077,3.3132584095001225
0.7075995206832886,-0.3352224677801132,3.319196462631226
0.6721423268318176,-0.38042962551116943,3.716890811920166
0.7045297622680664,-0.3464331030845642,3.301557302474975
0.7057238221168518,-0.3692083954811096,3.2395775318145748
0.7117891609668732,-0.34502315521240234,3.152246475219727
0.703944057226181,-0.3372623771429062,3.4362494945526127
0.6874542534351349,-0.34715069830417633,3.3507542610168457
0.7044080495834351,-0.348242849111557,3.3942294120788574
0.7127771973609924,-0.34855805337429047,3.1176869869232178
0.7302048802375793,-0.32527296245098114,3.0728003978729244
0.7040478587150574,-0.33182597160339355,3.754340887069702
0.7037072777748108,-0.3309134691953659,3.278245449066162
0.7011143267154694,-0.35324233770370483,3.2978315353393555
0.6886735558509827,-0.34636954963207245,3.4042463302612305
0.7159456014633179,-0.2955596148967743,3.454402446746826
0.7319639921188354,-0.3219900280237198,2.985460996627808
0.7245509028434753,-0.350110188126564,3.174478769302368
0.7086321413516998,-0.35418176651000977,3.352675676345825
0.7069801986217499,-0.3415434956550598,3.4525020122528076
0.7043277621269226,-0.3442596048116684,3.5196154117584233
0.7159097492694855,-0.3334973007440567,3.0992715358734135
0.7032676935195923,-0.34341253340244293,3.422684669494629
0.7171409130096436,-0.32466889917850494,3.3543872833251953
0.7079949975013733,-0.32226599752902985,3.3550434112548824
0.7109957337379456,-0.32234834134578705,3.53783917427063
0.7065858840942383,-0.31108100712299347,3.4984076023101807
0.725280225276947,-0.30937571823596954,3.798193216323853
0.7067267894744873,-0.34999535977840424,3.4264559745788574
0.6869154572486877,-0.3654013127088547,3.4407293796539307
0.724359542131424,-0.28898613154888153,3.634068250656128
0.7069530487060547,-0.3398231267929077,3.3908901214599614
0.7099959254264832,-0.339185431599617,3.2757861614227295
0.7154439389705658,-0.33445174992084503,3.312568426132202
0.72024005651474,-0.3264177590608597,3.335695743560791
0.7072156071662903,-0.34148456156253815,3.4321389198303223
0.7381965517997742,-0.31069859862327576,3.106440782546997
0.7021010518074036,-0.3344079256057739,3.5095510482788086
0.6843271851539612,-0.37263771891593933,3.688248872756958
0.738524854183197,-0.3425828516483307,2.7356495857238774
0.7105172574520111,-0.36289075016975403,3.284485816955566
0.7454171180725098,-0.3236470967531204,3.166279077529907
0.734753429889679,-0.3108809143304825,2.6097209453582764
0.7260928452014923,-0.33484117686748505,3.135876178741455
0.7240322828292847,-0.3210713565349579,3.185530424118042
0.6953340470790863,-0.33445310592651367,3.817862033843994
0.7100704610347748,-0.3471847474575043,3.64279580116272
0.6717689037322998,-0.3813430666923523,3.836366653442383
0.7160559892654419,-0.32388828694820404,3.0439119338989253
0.7191365659236908,-0.30516910552978516,3.6935775279998784
0.7180331647396088,-0.3204044848680496,3.300981283187866
0.703106164932251,-0.3062644451856613,3.4391417503356934
0.7055422067642212,-0.331012487411499,3.3207294940948486
0.7302708029747009,-0.34303128719329834,2.9325323104858394
0.7088024616241455,-0.32907670736312866,3.3584675788879395
0.7183634042739868,-0.31036683917045593,3.5343258380889897
0.7354264855384827,-0.3319748193025589,2.835331678390503
0.7186793684959412,-0.32676824927330017,3.16738772392273
0.7131456136703491,-0.3509535789489746,3.4620988368988037
0.6985398232936859,-0.34726783633232117,3.267754077911377
0.7442205250263214,-0.3036784827709198,2.8912482261657715
0.7066553235054016,-0.32539479434490204,3.4568316936492915
0.7127312421798706,-0.34113597869873047,3.127420425415039
0.6985210180282593,-0.3548446297645569,3.420254945755005
0.7278968989849091,-0.3039519637823105,3.533036947250366
0.7121583819389343,-0.35248181223869324,3.7903180122375493
0.6955863237380981,-0.3405158817768097,3.672744512557983
0.7218977212905884,-0.33338433504104614,3.192838191986084
0.7055056691169739,-0.32885895669460297,3.4151690006256104
0.7315697073936462,-0.3492128252983093,2.8542015552520748
0.7032605111598969,-0.3606003224849701,3.22929310798645
0.6962951421737671,-0.34516897797584534,3.4803979396820064
0.7257843315601349,-0.31598977744579315,3.1695680618286133
0.6531588137149811,-0.40906335413455963,4.098958492279053
0.7359884977340698,-0.31938454508781433,2.7226743698120117
0.7512879967689514,-0.3116270452737808,2.93963885307312
0.7187082171440125,-0.32299061119556427,3.1044211387634277
0.7229377925395966,-0.3191774934530258,3.307663679122925
0.7140197455883026,-0.3533496856689453,3.203253984451294
0.7159827947616577,-0.3344604969024658,3.361623525619507
0.7362262308597565,-0.292043074965477,2.9198966026306152
0.7036168575286865,-0.3386593908071518,3.3562440872192387
0.7175349593162537,-0.30166253447532654,3.5731441974639893
0.6971482038497925,-0.3496011197566986,3.216656446456909
0.6672938168048859,-0.3741696923971176,3.9296631813049316
0.7134146690368652,-0.3234233558177948,3.2973461151123047
0.7211140990257263,-0.3356505036354065,3.1207540035247803
0.7128402888774872,-0.3390142470598221,3.0260529518127437
0.6853101253509521,-0.3798251301050186,3.4687728881835938
0.7208380699157715,-0.322659969329834,3.0908491611480713
0.7234514355659485,-0.3216996490955353,3.275979995727539
0.7244969606399536,-0.32337048649787903,2.898695468902588
0.7061255574226379,-0.3540490120649338,3.4069867134094234
0.6955991387367249,-0.3538224995136261,3.4347243309021
0.7150927484035492,-0.3392179608345032,2.9324631690979004
0.7053622007369995,-0.3395024836063385,3.4654679298400874
0.6966098248958588,-0.3914269506931305,3.53803014755249
0.7125402688980103,-0.3203905522823334,3.2509858608245845
0.7092280089855194,-0.3437560945749283,2.906022548675537
0.7277921736240387,-0.3184172809123993,3.1265974044799805
0.7460524439811707,-0.32151374220848083,2.6768882274627686
0.7209201157093048,-0.3122226893901825,3.0115890502929688
0.7075395584106445,-0.35034729540348053,3.239352703094482
0.693722277879715,-0.3649572432041168,3.558964729309082
0.6916158199310303,-0.3539404720067978,3.7569291591644287
0.7011592984199524,-0.3816746771335602,3.606028318405152
0.7022317945957184,-0.34432442486286163,3.544688463211059
0.6955799460411072,-0.36166462302207947,3.441098213195801
0.7463852763175964,-0.3646865636110306,3.3016958236694336
0.7429909706115723,-0.33453650772571564,2.91530704498291
0.6750881969928741,-0.3366430997848511,3.986739158630371
0.690348744392395,-0.36321738362312317,3.792581796646118
0.6778252422809601,-0.35094937682151794,3.6911590099334712
0.716498464345932,-0.3206602782011032,3.2961421012878414
0.7262912094593048,-0.28682732582092285,3.494232416152954
0.7286193072795868,-0.3662202060222626,2.866724967956543
0.7037347555160522,-0.34411561489105225,3.4926981925964355
0.7480835318565369,-0.3034829795360565,2.6564888954162598
0.690172404050827,-0.3473293334245682,3.322502613067627
0.7318185865879059,-0.31127649545669556,2.3320627212524414
0.6985959708690643,-0.3863929361104965,3.3907601833343506
0.6940304934978485,-0.3522840440273285,3.705221176147461
0.7180585265159607,-0.34726522862911224,3.3412249088287354
0.6868831813335419,-0.3502155840396881,3.824891090393066
0.6974355280399323,-0.3299567550420761,3.651813507080078
0.7147541642189026,-0.33608050644397736,3.2406177520751953
0.7240438759326935,-0.3352077007293701,3.0382332801818848
0.7469691932201385,-0.31890565156936646,3.067363262176514
0.7409181594848633,-0.30101796984672546,3.1337237358093257
0.7255006432533264,-0.3262570649385452,3.10905122756958
0.7144254446029663,-0.32359862327575684,3.0370900630950923
0.7301675081253052,-0.34620510041713715,2.751528978347778
0.6963605582714081,-0.33380119502544403,3.7828817367553706
0.7149944305419922,-0.300997257232666,3.161825656890869
0.7117348909378052,-0.328495129942894,3.2098283767700195
0.7562845051288605,-0.3302123695611954,2.453319787979126
0.6900778114795685,-0.35792773962020874,3.6990818977355957
0.6988411545753479,-0.3570222407579422,3.4450902938842773
0.7083251178264618,-0.40985430777072906,3.373508930206299
0.728860080242157,-0.33559004962444305,2.730475664138794
0.6992967128753662,-0.3434857428073883,3.529213666915894
0.7222541570663452,-0.31284356117248535,3.6369905471801753
0.7024296522140503,-0.3541496694087982,3.587455034255982
0.7192079424858093,-0.30451613664627075,3.1788880825042725
0.7071836888790131,-0.34080934524536133,3.4662642478942876
0.7041826546192169,-0.3408026844263077,3.532918691635132
0.7068705856800079,-0.33212751150131226,3.5885498523712163
0.7134696245193481,-0.42376211285591125,3.6368644237518306
0.7025255262851715,-0.3344841003417969,3.3869597911834717
0.7206686735153198,-0.2937837839126587,3.5123260021209712
0.725116640329361,-0.31837305426597595,3.1741659641265865
0.7060984969139099,-0.3508156090974808,3.3730027675628658
0.6932761967182159,-0.35491250455379486,3.4661417007446285
0.6540604531764984,-0.38338834047317505,4.499265670776367
0.6908853352069855,-0.35304437577724457,3.510679244995117
0.6930498778820038,-0.3428165316581726,3.6123936176300044
0.7422662675380707,-0.30779698491096497,2.8660995960235596
0.7383329570293427,-0.3262849748134613,3.0315501689910893
0.7207077741622925,-0.32851235568523407,2.966294288635254
0.7045603394508362,-0.3311210572719574,3.3024828433990474
0.7092213928699493,-0.3344498872756958,3.1736791133880615
0.694171279668808,-0.3376733809709549,3.7331674098968506
0.689834475517273,-0.37834349274635315,4.061805248260498
0.7270362079143524,-0.30744336545467377,2.9919030666351323
0.7217497229576111,-0.3129691183567047,3.2798874378204346
0.7388619780540466,-0.3169035017490387,3.1072156429290776
0.7527091801166534,-0.3265385776758194,2.623992919921875
0.698273092508316,-0.3433070331811905,3.5189430713653564
0.7081664204597473,-0.36503320932388306,3.5414350032806396
0.6570169925689697,-0.34966298937797546,4.659515380859375
0.7157613933086395,-0.3181171119213104,3.097858428955078
0.7174049019813538,-0.3295530825853348,2.992811441421509
0.7067205011844635,-0.34829652309417725,3.433586597442627
0.7084144949913025,-0.33924953639507294,3.1887238025665283
0.6972529888153076,-0.36068424582481384,3.276938438415527
0.7148444652557373,-0.350112646818161,2.975924015045166
0.7188615202903748,-0.32534950971603394,3.2041466236114498
0.7135198712348938,-0.3219517320394516,3.3389511108398438
0.6989160478115082,-0.3542949706315994,3.56796383857727
0.7074916362762451,-0.33713965117931366,3.565823793411255
0.7111020982265472,-0.3577592372894287,3.2487437725067143
0.707948625087738,-0.3366243243217468,3.277560949325561
0.7235499620437622,-0.3298250585794449,2.9010791778564453
0.7466468214988708,-0.30380411446094513,2.6461973190307617
0.7309126853942871,-0.3133303225040436,3.331894636154175
0.7183848023414612,-0.30294300615787506,3.6877801418304443
0.6780395805835724,-0.3666750639677048,3.8621127605438232
0.6983729004859924,-0.3454885184764862,3.7712032794952393
0.7155263721942902,-0.35411709547042847,3.1876015663146973
0.7004674077033997,-0.34678173065185547,3.5799832344055176
0.7085456848144531,-0.3263309895992279,3.19879412651062
0.6877862811088562,-0.3535494804382324,3.6921274662017827
0.6964563727378845,-0.3648436367511749,3.7829117774963383
0.7115597128868103,-0.33052417635917664,3.533033847808838
0.7023264467716217,-0.3385182023048401,3.3219144344329834
0.6976530253887177,-0.3409688472747803,3.3081061840057373
0.7097380757331848,-0.33945104479789734,3.148662805557251
0.7018548846244812,-0.3578129857778549,3.469587802886963
0.6944580674171448,-0.3306118845939636,3.650418043136597
0.7188419103622437,-0.3500842899084091,3.3110408782958984
0.7284170091152191,-0.3025660812854767,2.969135522842407
0.7105422019958496,-0.3438122272491455,3.3189573287963863
0.7315311431884766,-0.3116767555475235,2.9648303985595703
0.6901655495166779,-0.3765322417020798,3.5819125175476074
0.7188015282154083,-0.3381272852420807,3.130530118942261
0.7146866917610168,-0.3164440393447876,3.6825933456420894
0.7284656465053558,-0.30616895854473114,3.2054719924926762
0.6996486186981201,-0.3604768365621567,3.030974149703979
0.7711500227451324,-0.30677713453769684,2.2499282360076904
0.706107884645462,-0.3493850380182266,3.291332483291626
0.7091856002807617,-0.3178936392068863,3.413866519927979
0.7308582663536072,-0.32186007499694824,2.907205104827881
0.6870604157447815,-0.369247630238533,3.535681486129761
0.6663293540477753,-0.36462509632110596,4.11823844909668
0.704612523317337,-0.35345038771629333,3.337117433547974
0.6861997246742249,-0.3519846349954605,3.7131717205047603
0.7127614617347717,-0.31855571269989014,3.8213286399841304
0.687155693769455,-0.353410929441452,3.533102035522461
0.6929874420166016,-0.32067547738552094,3.6601018905639644
0.7086198031902313,-0.35996074974536896,3.120718717575073
0.6999077498912811,-0.3299373537302017,3.3702442646026616
0.7412355542182922,-0.27949582040309906,3.338819265365601
0.7048049569129944,-0.3360707759857178,3.272270441055298
0.7221142947673798,-0.343473881483078,2.9313971996307377
0.7001602053642273,-0.3548438102006912,3.5433146953582764
0.7039912343025208,-0.35644392669200897,3.207665920257569
0.7196472585201263,-0.32059913873672485,3.2309894561767583
0.7393978834152222,-0.3178383409976959,2.3778514862060547
0.7216469645500183,-0.3206169605255127,3.102957248687744
0.6960335969924927,-0.3533974587917328,3.403592109680176
0.7321844100952148,-0.36138132214546204,2.4537036418914795
0.7166652381420135,-0.3659104257822037,3.135958671569824
0.7108715176582336,-0.3441140055656433,3.1471097469329834
0.7731541395187378,-0.3764210194349289,1.914331316947937
0.7234324216842651,-0.3280222415924072,3.3107511997222905
0.7144479155540466,-0.334489643573761,3.211861848831177
0.7234511375427246,-0.3136601448059082,3.084421396255493
0.6952305734157562,-0.334551677107811,3.6972513198852544
0.695444643497467,-0.35197877883911133,3.4276874065399174
0.7209078669548035,-0.32983100414276123,2.9043197631835938
0.7066618204116821,-0.3330562263727188,3.3747134208679204
0.7160211205482483,-0.3318222165107727,3.411840200424195
0.71802818775177,-0.3502305895090103,3.1045861244201665
0.7402167022228241,-0.39212457835674286,3.297227621078491
0.7359602451324463,-0.31015685200691223,3.0565717220306396
0.7325870394706726,-0.3391497880220413,2.995229959487915
0.7096563875675201,-0.360018327832222,3.398803472518921
0.7239793241024017,-0.3315684646368027,3.1318986415863037
0.68918377161026,-0.34012050926685333,3.8126347064971924
0.7203750312328339,-0.32420316338539124,3.1315128803253174
0.6924289464950562,-0.3620034456253052,3.634671688079834
0.7137091159820557,-0.32583411037921906,3.484614610671997
0.7010311484336853,-0.3354426324367523,3.242807626724243
0.7206550240516663,-0.3132457286119461,3.211705207824707
0.7217985093593597,-0.3267718404531479,3.2061190605163574
0.7005193829536438,-0.3390854150056839,3.4892354011535645
0.7198071181774139,-0.3328527361154556,2.758467197418213
0.718989908695221,-0.27954450249671936,3.661680698394776
0.7237516343593597,-0.3629310727119446,2.935392141342163
0.7142436802387238,-0.2938387095928192,3.787178754806518
0.6784562468528748,-0.39210788905620575,4.026763916015625
0.7414942383766174,-0.2955530434846878,2.7054660320281982
0.7091974914073944,-0.3325906991958618,3.0686178207397465
0.6816015839576721,-0.3682590574026108,3.634362459182739
0.7169299721717834,-0.3584047704935074,3.118168830871582
0.7205105423927307,-0.3159793019294739,3.223997116088867
0.7164703607559204,-0.3376378268003464,3.013761043548584
0.6753588318824768,-0.34529881179332733,3.458012104034424
0.7035765945911407,-0.33477939665317535,3.232406377792358
0.6918368339538574,-0.33331653475761414,3.6876537799835205
0.7083613574504852,-0.3445337563753128,3.936918258666992
0.7175218462944031,-0.35132256150245667,3.1197357177734375
0.7145362198352814,-0.3339008092880249,3.5222103595733647
0.750891238451004,-0.30314403772354126,2.5175552368164062
0.7030311524868011,-0.33311036229133606,3.4978156089782715
0.6791420578956604,-0.35843798518180847,3.775862216949463
0.7342402935028076,-0.3149093687534332,3.1695289611816406
0.7075550258159637,-0.3557679057121277,3.127988815307617
0.7040435075759888,-0.3432013988494873,3.6729402542114262
0.7011114954948425,-0.32134248316287994,3.659376621246338
0.7289614677429199,-0.293221578001976,3.3166277408599854
0.7536815404891968,-0.322065994143486,2.6811904907226562
0.6995013058185577,-0.35080280900001526,3.6521198749542236
0.7038951218128204,-0.3276112526655197,3.1305992603302006
0.7299420237541199,-0.3447573482990265,2.986885786056519
0.6756217181682587,-0.34913037717342377,4.001125335693359
0.7433239221572876,-0.336105540394783,2.782477617263794
0.6962195634841919,-0.3581440597772598,3.2992033958435054
0.712213784456253,-0.3579259514808655,3.1476035118103023
0.6926109790802002,-0.29840610921382904,4.324985027313233
0.7172633707523346,-0.3163914382457733,3.1688504219055176
0.7026219367980957,-0.33751387894153595,3.362381935119629
0.7066881060600281,-0.35210278630256653,3.3617639541625977
0.7269388735294342,-0.3278854787349701,3.0056560039520264
0.7162269949913025,-0.3185690641403198,3.4004905223846436
0.7171304523944855,-0.29436931014060974,3.5217399597167973
0.7038837969303131,-0.3216569721698761,3.626208305358887
0.7179174721240997,-0.3051479160785675,3.1520643234252934
0.7188818454742432,-0.3299696296453476,2.9998068809509277
0.704441487789154,-0.33251331746578217,3.607209444046021
0.7008378803730011,-0.36538028717041016,3.4299018383026123
0.7120553255081177,-0.32351362705230713,3.3187825679779053
0.7105581760406494,-0.3294319063425064,3.2920267581939697
0.7308788597583771,-0.35778723657131195,2.838078260421753
0.7131395041942596,-0.32689207792282104,3.3006019592285156
0.6963107585906982,-0.3512708991765976,3.7066369056701665
0.7096663117408752,-0.34197066724300385,3.3818588256835938
0.7150535881519318,-0.3153625875711441,3.371586799621582
0.7019773125648499,-0.3547862768173218,3.2817029953002925
0.7460451424121857,-0.29103462398052216,2.8348820209503174
0.6758736968040466,-0.39031222462654114,3.562938690185547
0.7196120321750641,-0.32974451780319214,3.0186431407928467
0.7155789136886597,-0.31983429193496704,3.1174643039703374
0.7127222716808319,-0.34938888251781464,3.2012081146240234
0.7082010507583618,-0.32734619081020355,3.4095368385314946
0.7683480083942413,-0.29548561573028564,2.547650098800659
0.7351976335048676,-0.30603183805942535,2.960552453994751
0.7198396325111389,-0.3286671042442322,3.246808767318726
0.685387134552002,-0.35046541690826416,3.787172555923462
0.7150700092315674,-0.3210524320602417,3.299878835678101
0.7396107316017151,-0.3323720842599869,2.8305096626281743
0.714007556438446,-0.3338417112827301,3.1231644153594975
0.6896624267101288,-0.36398841440677643,3.4273979663848877
0.7082119584083557,-0.343730628490448,3.260563611984253
0.7234019041061401,-0.33264702558517456,3.37940526008606
0.7129897773265839,-0.3396056592464447,3.03167724609375
0.7210294902324677,-0.3140035569667816,3.2271132469177246
0.7172726988792419,-0.330807164311409,3.208282947540283
0.697553277015686,-0.3083552420139313,3.649948120117188
0.7193293869495392,-0.3208276331424713,3.4364354610443115
0.693457156419754,-0.3877464085817337,3.601701259613037
0.6858776211738586,-0.3514955937862396,3.4121117591857915
0.7437639832496643,-0.3159211575984955,2.718405246734619
0.7153528332710266,-0.33415381610393524,3.33906888961792
0.7034146189689636,-0.3368357717990875,3.3095359802246094
0.7054325342178345,-0.32988695800304413,3.6000611782073975
0.7097797989845276,-0.3628288507461548,3.2614929676055913
0.7404438257217407,-0.30127742886543274,2.6107728481292725
0.6482019424438477,-0.39154791831970215,3.8759951591491704
0.7143833637237549,-0.3491581678390503,3.4470620155334473
0.7118250131607056,-0.34274663031101227,3.34157943725586
0.7043801546096802,-0.37100090086460114,3.289808988571167
0.7128376066684723,-0.318462997674942,3.269528865814209
0.70232954621315,-0.32689860463142395,3.696518182754516
0.719169557094574,-0.34356382489204407,3.0580532550811768
0.6936547756195068,-0.33127889037132263,3.5873837471008296
0.7045681476593018,-0.33586251735687256,3.3021640777587895
0.7091049253940582,-0.3416009098291397,3.2271635532379146
0.6872988939285278,-0.3590284287929535,3.8066573143005367
0.72833052277565,-0.34836246073246,2.988439321517944
0.7214877605438232,-0.3455980122089386,2.949710369110108
0.7001506686210632,-0.3341474384069443,3.3515210151672363
0.6930156350135803,-0.36346685886383057,3.653973340988159
0.7203978002071381,-0.33313189446926117,3.1151304244995117
0.6913296580314636,-0.3630879074335098,3.725263357162475
0.7150360643863678,-0.32900623977184296,3.776724338531494
0.6906335055828094,-0.3482901453971863,3.571714878082275
0.7195920050144196,-0.3344151973724365,2.9129467010498047
0.7089478373527527,-0.3241870701313019,3.424381017684937
0.7084088623523712,-0.33469419181346893,3.1016161441802974
0.7191106975078583,-0.332217738032341,3.3952667713165288
0.7100829780101776,-0.3548150509595871,3.145343065261841
0.7338879704475403,-0.30434128642082214,2.700315475463867
0.6920891404151917,-0.3398963660001755,3.6709046363830566
0.7023872435092926,-0.3598596155643463,3.258002996444702
0.7141146063804626,-0.33378641307353973,3.3427340984344482
0.7032040655612946,-0.36503954231739044,3.31653881072998
0.7336084544658661,-0.32613036036491394,2.928844451904297
0.6892551481723785,-0.3906776010990143,3.335264205932617
0.7070849537849426,-0.33990174531936646,3.4192810058593754
0.6962150931358337,-0.37130072712898254,3.3910989761352544
0.7021392285823822,-0.3573376387357712,3.195294141769409
0.7285712361335754,-0.30408047139644623,3.2313745021820073
0.7082394063472748,-0.32550521194934845,3.457390546798706
0.6986909210681915,-0.34038740396499634,3.331357002258301
0.6974470019340515,-0.35616543889045715,3.34798264503479
0.6806656718254089,-0.3719313144683838,3.850121974945069
0.7075624763965607,-0.34012818336486816,3.1571230888366695
0.7138901650905609,-0.33002394437789917,2.927589893341064
0.7260883450508118,-0.3245287835597992,3.149906635284424
0.7023138403892517,-0.3691878467798233,3.240010976791382
0.7360952794551849,-0.31514641642570496,2.9045052528381348
0.7239278256893158,-0.33283886313438416,2.9355664253234868
0.7195923924446106,-0.3246803879737854,3.4035067558288574
0.7352173328399658,-0.333293080329895,2.766944646835327
0.7215622365474701,-0.3529292643070221,3.1288704872131348
0.6707029342651367,-0.37652483582496643,3.9050447940826416
0.7224926650524139,-0.3228527903556824,3.192624092102051
0.7602681815624237,-0.28883686661720276,2.777017593383789
0.713942676782608,-0.34051626920700073,3.230345964431763
0.6876767873764038,-0.363862544298172,3.6036086082458496
0.718771755695343,-0.33234694600105286,3.1311984062194824
0.6911634802818298,-0.3368062525987625,3.8202860355377197
0.7281678318977356,-0.32365354895591736,2.9504148960113525
0.7367043495178223,-0.29696957767009735,3.202266216278076
0.6977274417877197,-0.34306612610816956,3.3563985824584965
0.7203228175640106,-0.3424667865037918,3.3997502326965336
0.7232154011726379,-0.3167230635881424,3.3568999767303462
0.7390875816345215,-0.31371787190437317,2.5362257957458496
0.7130085527896881,-0.3534540832042694,3.28091287612915
0.7239413261413574,-0.30725806951522827,3.0300686359405513
0.6959336400032043,-0.374073326587677,3.4520390033721924
0.6902494728565216,-0.3778732717037201,3.2397773265838623
0.6932810842990875,-0.3586970567703247,3.5737593173980717
0.7175691425800323,-0.31902751326560974,3.118937730789185
0.7202648520469666,-0.36343005299568176,3.307500123977661
0.7065756022930145,-0.34053611755371094,3.1895072460174556
0.6700156033039093,-0.37899249792099,3.968044996261597
0.7127129435539246,-0.3365755081176758,3.452507734298706
0.7215597927570343,-0.33012211322784424,3.2527282238006596
0.7157543003559113,-0.31847216188907623,3.1380319595336914
0.7154824435710907,-0.31889235973358154,3.17683482170105
0.7162522673606873,-0.34827713668346405,3.257009983062744
0.7013591527938843,-0.34421226382255554,3.4537181854248042
0.6799788773059845,-0.3587985783815384,3.854532241821289
0.7126599550247192,-0.32355040311813354,3.4354233741760254
0.7005322575569153,-0.34254150092601776,3.583044528961181
0.7540092766284943,-0.3054989129304886,2.827847957611084
0.6825230717658997,-0.37278303503990173,3.5737533569335938
0.7225342392921448,-0.3204590529203415,3.29180645942688
0.7126413285732269,-0.375997930765152,3.1061677932739253
0.7263535559177399,-0.32988695800304413,2.9626338481903076
0.7110544145107269,-0.3390035182237625,3.0714805126190186
0.7044193148612976,-0.33642829954624176,3.21690034866333
0.684869647026062,-0.3806406408548355,3.4695923328399663
0.734192281961441,-0.3088817298412323,3.2387821674346924
0.718291848897934,-0.3311767131090164,3.373655557632446
0.7372080087661743,-0.30971352756023407,3.124476432800293
0.7091739475727081,-0.3764144778251648,3.4478363990783687
0.7130112946033478,-0.3267718553543091,3.462814569473267
0.694822371006012,-0.3462933301925659,3.5059485435485835
0.7057075202465057,-0.33071373403072357,3.648702621459961
0.7129408121109009,-0.35323795676231384,3.152657508850098
0.7355038523674011,-0.35646912455558777,3.2024924755096436
0.7229886949062347,-0.3118015080690384,3.4175100326538086
0.6481093466281891,-0.3911309540271759,3.9005427360534664
0.6920150816440582,-0.35908061265945435,3.765919685363769
0.6723629832267761,-0.36009088158607483,3.913599014282227
0.726018637418747,-0.3338955491781235,3.112109661102295
0.6902462840080261,-0.3553943634033203,3.8517251014709473
0.7081066966056824,-0.35472021996974945,3.3288331031799316
0.7315105199813843,-0.34570926427841187,2.9164233207702637
0.7216081321239471,-0.3480609208345413,3.098499059677124
0.667562335729599,-0.36538949608802795,5.298840522766114
0.7387478053569794,-0.2956276535987854,2.6071557998657227
0.7083845734596252,-0.34923727810382843,3.099675178527832
0.6851897239685059,-0.34507590532302856,3.700880527496338
0.7175310254096985,-0.30616697669029236,3.2852180004119873
0.7207565307617188,-0.32050439715385437,3.157891988754272
0.7049413919448853,-0.3400640934705734,3.4225661754608154
0.7173421382904053,-0.3805289566516876,3.091672658920288
0.7285221517086029,-0.32213403284549713,2.9758813381195073
0.7165451049804688,-0.3124055117368698,3.2313110828399654
0.7076477408409119,-0.3607290983200073,3.3240516185760494
0.7369077205657959,-0.3422902226448059,2.867027759552002
0.7091431617736816,-0.3354174494743347,3.4705164432525635
0.7265450656414032,-0.30691900849342346,3.465603828430176
0.7127222120761871,-0.32247358560562134,3.17493486404419
0.7235945463180542,-0.3214602619409561,3.449592113494873
0.689005434513092,-0.33922523260116577,3.624155044555664
0.7044817805290222,-0.3483372926712036,3.4560244083404545
0.7182607650756836,-0.3110557496547699,3.1218540668487553
0.693880170583725,-0.3741703927516937,3.407795667648316
0.742903470993042,-0.3263860493898392,2.7658331394195557
0.7193664610385895,-0.34301596879959106,2.7122738361358643
0.7136774659156799,-0.345619335770607,3.0585918426513667
0.7004889249801636,-0.35212917625904083,3.3522520065307617
0.7079380750656128,-0.34223176538944244,3.1952617168426514
0.7295461297035217,-0.334240660071373,3.222386121749878
0.6924662292003632,-0.34342828392982483,3.700387954711914
0.7157198190689087,-0.33027318120002747,3.5564701557159424
0.6937797367572784,-0.36785876750946045,3.471168518066406
0.6995814144611359,-0.35806789994239807,3.389029502868652
0.7177778780460358,-0.33106957376003265,3.052267074584961
0.7211737632751465,-0.2953491806983948,4.100193977355957
0.7304556369781494,-0.305368036031723,2.9029111862182617
0.6783874928951263,-0.3635779023170471,3.969016313552857
0.6914708614349365,-0.3370812237262726,3.434053897857666
0.7037387490272522,-0.33862751722335815,3.3131630420684814
0.7342419624328613,-0.3558918237686157,2.862396001815796
0.696130245923996,-0.3658294826745987,3.5127482414245605
0.7751438617706299,-0.2785933017730713,2.3059885501861572
0.7259151041507721,-0.35355713963508606,3.2305748462676998
0.6919476985931396,-0.35002565383911133,3.395562410354614
0.7270521819591522,-0.3200807571411133,2.7872366905212407
0.6933805644512177,-0.3586966544389725,3.4959337711334224
0.6962342858314514,-0.3695644587278366,3.2512724399566655
0.7056178748607635,-0.32507067918777466,3.3909647464752197
0.7087261378765106,-0.304036408662796,3.536677598953247
0.6975233554840088,-0.33767347037792206,3.3782873153686523
0.7043754756450653,-0.3346143513917923,3.271201372146607
0.7077233195304871,-0.3326793760061264,3.2804043292999268
0.710960328578949,-0.350772425532341,3.30660343170166
0.7004481852054596,-0.3494735658168793,3.2688038349151616
0.7156578898429871,-0.34074345231056213,3.382874965667725
0.7053667604923248,-0.3318806290626526,3.3988611698150635
0.7177422344684601,-0.3088935315608978,3.541200160980224
0.7386981248855591,-0.31344377994537354,2.9144487380981445
0.721421867609024,-0.36620932817459106,3.1225740909576416
0.7159985899925232,-0.35831597447395325,2.979623794555664
0.7339040040969849,-0.3274831473827362,2.7674896717071533
0.7035342156887054,-0.3404169976711273,3.602241754531861
0.7064553499221802,-0.33873051404953003,3.1955611705780034
0.7229894697666168,-0.32950690388679504,2.967397689819336
0.6967659592628479,-0.3475061058998108,3.466269016265869
0.7521041035652161,-0.3098283112049103,2.798490285873413
0.7301198244094849,-0.34658628702163696,3.122055768966675
0.7465095818042755,-0.2893044948577881,2.9109683036804195
0.7154065668582916,-0.3375845402479172,3.104732036590576
0.7036537528038025,-0.3301860839128494,3.8466410636901855
0.7072930932044983,-0.3487096279859543,3.391878843307495
0.7180738747119904,-0.34456634521484375,3.149841070175171
0.7120549380779266,-0.34940677881240845,3.5251569747924805
0.728798896074295,-0.32544369995594025,2.8407258987426753
0.7264894545078278,-0.31405456364154816,3.016854047775269
0.7256535887718201,-0.3201234042644501,3.126034736633301
0.6715145707130432,-0.37382854521274567,3.954186916351318
0.7106053233146667,-0.33244821429252625,3.004544258117676
0.7221980690956116,-0.31640584766864777,3.3510899543762207
0.6992178559303284,-0.3721064180135727,3.696806907653809
0.6921891272068024,-0.33125704526901245,3.788879871368408
0.7023662030696869,-0.3456190973520279,3.336895227432251
0.7365860939025879,-0.3316957950592041,2.6873066425323486
0.7024087905883789,-0.3526325225830078,3.5008223056793213
0.7170490622520447,-0.33866721391677856,3.351618528366089
0.7057453691959381,-0.3420286476612091,3.164405107498169
0.7084953486919403,-0.333036333322525,3.418296575546265
0.694770097732544,-0.32975418865680695,3.565116167068482
0.7165661454200745,-0.31715838611125946,3.12708568572998
0.7211882472038269,-0.3136333227157593,3.1081619262695312
0.7228015661239624,-0.31705133616924286,2.9991402626037598
0.7046778202056885,-0.33546632528305054,3.512296676635742
0.681253045797348,-0.36083564162254333,3.4879252910614014
0.7258018851280212,-0.3214660584926605,3.076244592666626
0.7121648490428925,-0.34998829662799835,2.9961578845977783
0.7049755454063416,-0.3209352493286133,3.3465440273284917
0.7325237393379211,-0.34444865584373474,3.0374395847320557
0.738923043012619,-0.32019810378551483,2.8315553665161133
0.7173610925674438,-0.35904717445373535,3.479058742523193
0.7306274771690369,-0.3027910888195038,2.872909784317016
0.7218659520149231,-0.32904350757598877,2.8124935626983643
0.6911420822143555,-0.3716565668582916,3.5911929607391357
0.7203468084335327,-0.3306034207344055,3.0165610313415527
0.7263482809066772,-0.31964750587940216,2.8396308422088623
0.7073982357978821,-0.34290243685245514,3.671522617340088
0.6831821203231812,-0.34880322217941284,3.74184250831604
0.6954320967197418,-0.35056960582733154,3.9664046764373775
0.6868185997009277,-0.38717249035835266,3.9118065834045406
0.7205744981765747,-0.31605151295661926,3.059753179550171
0.7087582945823669,-0.3456488102674484,3.1605975627899165
0.7149673998355865,-0.335335373878479,3.1685578823089604
0.7134734988212585,-0.34657377004623413,3.1091206073760986
0.7277847826480865,-0.3189271539449692,3.2086696624755855
0.6871503591537476,-0.33841274678707123,3.7727050781250004
0.7091435194015503,-0.3539320230484009,3.2206449508666988
0.7331415116786957,-0.3223423510789871,3.0402641296386714
0.7064628005027771,-0.34620457887649536,3.343709468841553
0.7341967523097992,-0.32465045154094696,2.8081698417663574
0.7150831818580627,-0.3523847907781601,3.3504385948181157
0.6963548362255096,-0.3632608652114868,3.5466625690460205
0.7267008125782013,-0.3340378999710083,2.8877258300781254
0.7139482498168945,-0.3307371288537979,3.1947410106658936
0.704096257686615,-0.35679998993873596,3.004929065704346
0.7095668017864227,-0.3383835703134537,3.6586434841156006
0.6731553077697754,-0.3861476331949234,3.820143938064575
0.6965685784816742,-0.3871167004108429,3.2417173385620117
0.7266811728477478,-0.31341908872127533,3.1847639083862305
0.7505623698234558,-0.3178061246871948,2.1724560260772705
0.6747967004776001,-0.35176311433315277,3.7862868309021
0.7092510163784027,-0.33059199154376984,3.2152571678161626
0.707621306180954,-0.3340698629617691,3.520487070083618
0.698576420545578,-0.3625801056623459,3.4578616619110107
0.740691065788269,-0.33778253197669983,2.6646921634674072
0.7169458270072937,-0.34441785514354706,3.098699331283569
0.6948057413101196,-0.3256424069404602,3.789698362350464
0.7087692618370056,-0.31467215716838837,3.7799930572509766
0.7004012167453766,-0.33907969295978546,3.272781848907471
0.7147200107574463,-0.34184086322784424,3.4179718494415283
0.7181870937347412,-0.33452408015727997,3.0059168338775635
0.712983250617981,-0.33116571605205536,3.2905201911926265
0.7022895514965057,-0.3521207273006439,3.2931945323944096
0.7541536092758179,-0.28318527340888977,2.8018004894256587
0.71398064494133,-0.33913828432559967,3.249354839324951
0.6965765655040741,-0.3359815925359726,3.5520210266113277
0.7005816698074341,-0.34248511493206024,3.569635391235351
0.7300472259521484,-0.31795111298561096,3.22728157043457
0.7180401980876923,-0.3412634879350662,3.1470787525176998
0.7060036361217499,-0.32242898643016815,3.278006792068482
0.6976665556430817,-0.33576253056526184,3.239114761352539
0.682076096534729,-0.3381020575761795,3.395432233810425
0.6941123306751251,-0.3620237559080124,3.4185676574707027
0.7066710889339447,-0.33623746037483215,3.580579996109009
0.7162600159645081,-0.3367134779691696,3.257637739181518
0.7163673639297485,-0.3601805865764618,3.436468124389649
0.7434443235397339,-0.33081361651420593,2.943873167037964
0.7161306142807007,-0.34744760394096375,3.328471183776856
0.7389875650405884,-0.31642700731754303,2.8817837238311763
0.7146695256233215,-0.33613221347332,3.487493753433228
0.7230979204177856,-0.30720533430576324,3.439875841140747
0.7032809257507324,-0.3298579901456833,3.6392040252685547
0.7155449688434601,-0.3847898542881012,2.9619038105010986
0.7410523891448975,-0.32707539200782776,2.6824331283569336
0.6904411315917969,-0.3563035875558853,3.580196857452393
0.694754958152771,-0.35367731750011444,3.559651851654053
0.720209926366806,-0.30963408946990967,3.3448171615600586
0.7028207778930664,-0.34724563360214233,3.1979415416717525
0.6662392914295197,-0.3804563134908676,3.7359092235565186
0.7109501361846924,-0.33686646819114685,3.329420804977417
0.6953433752059937,-0.32856619358062744,3.6305592060089107
0.7167775928974152,-0.3222596198320389,3.3143458366394043
0.7012312412261963,-0.3101974129676819,3.4662714004516597
0.7276087701320648,-0.2864615172147751,3.3674297332763667
0.7094440758228302,-0.29440057277679443,3.646151781082153
0.7039013803005219,-0.32385385036468506,3.5372364521026616
0.7125917375087738,-0.34375758469104767,3.1359102725982666
0.7059291005134583,-0.3513578772544861,3.522777318954468
0.7015895247459412,-0.342128649353981,3.5360658168792725
0.6982203722000122,-0.330060139298439,3.5265166759490967
0.7306340932846069,-0.3213581293821335,2.6578009128570557
0.7345812320709229,-0.3207451403141022,2.7219231128692627
0.73520228266716,-0.33166609704494476,2.9147682189941406
0.6958896517753601,-0.34446167945861816,3.493038654327393
0.6838142275810242,-0.3733934164047241,3.545904636383057
0.7226080894470215,-0.32522207498550415,2.846700429916382
0.711954265832901,-0.3298826813697815,3.70905351638794
0.7282274961471558,-0.30781519412994385,2.919581413269043
0.708607017993927,-0.3413641154766083,3.2851154804229736
0.7138362228870392,-0.32919278740882874,3.4228231906890874
0.7097207605838776,-0.32417741417884827,3.544212818145752
0.7392928302288055,-0.28432558476924896,3.148626327514648
0.7067069411277771,-0.36216241121292114,3.2742373943328853
0.7318791151046753,-0.2984851598739624,2.9713103771209717
0.6991625130176544,-0.3685413897037506,3.2052597999572754
0.7027626633644104,-0.34653936326503754,3.323047161102295
0.6826637387275696,-0.3443324863910675,3.699826955795288
0.7031339704990387,-0.3381543904542923,3.5116591453552246
0.7003946304321289,-0.33967168629169464,3.4870617389678955
0.7195883989334106,-0.3145008981227875,2.93900203704834
0.7229605615139008,-0.33495521545410156,3.2141988277435303
0.6893216967582703,-0.34367166459560394,3.6175155639648438
0.7155491411685944,-0.3080400973558426,3.790927410125733
0.7096533179283142,-0.3530507832765579,3.4675660133361816
0.7337954044342041,-0.30523306131362915,2.802025556564331
0.7437570989131927,-0.29834626615047455,2.5676467418670654
0.7095002830028534,-0.3582734614610672,3.4515402317047115
0.6997505724430084,-0.35675664246082306,3.5367228984832764
0.6961033642292023,-0.36282069981098175,3.5342097282409672
0.705112874507904,-0.3335002511739731,3.1349396705627437
0.7191097438335419,-0.3168347030878067,2.9821109771728516
0.7165951728820801,-0.34548771381378174,3.365890502929688
0.7357882261276245,-0.3474540710449219,2.9056079387664795
0.716282844543457,-0.329569473862648,3.198900461196899
0.718639463186264,-0.3355386555194855,3.328199863433838
0.7274471819400787,-0.3289034068584442,3.079375267028809
0.7042973935604095,-0.34919705986976624,3.4867677688598633
0.7138879299163818,-0.31697501242160797,3.5119318962097172
0.6994783282279968,-0.37700146436691284,3.40956711769104
0.729434072971344,-0.3528232276439667,2.6691324710845947
0.7205369472503662,-0.35095782577991486,3.378775596618652
0.7189598381519318,-0.3441285640001297,3.1057987213134766
0.6938560605049133,-0.35962334275245667,3.336038112640381
0.7088996469974518,-0.34283547103405,3.1324803829193115
0.7019331157207489,-0.35207541286945343,3.3564362525939937
0.7095819413661957,-0.33918362855911255,3.347360134124756
0.7215091586112976,-0.33791278302669525,2.809497833251953
0.6863098442554474,-0.35194559395313263,3.4781265258789062
0.6868356168270111,-0.3653769940137863,3.565982103347778
0.720883309841156,-0.33062419295310974,2.9982101917266846
0.6966029405593872,-0.34288744628429413,3.610844373703003
0.7071922719478607,-0.34541818499565125,3.4329721927642822
0.7020344436168671,-0.322799876332283,3.558012485504151
0.6933020353317261,-0.36553701758384705,3.4578399658203125
0.7113816142082214,-0.32096169888973236,3.599271297454834
0.7189075946807861,-0.3285824805498123,3.308873414993286
0.7396478056907654,-0.34330348670482635,2.736376285552979
0.7043847441673279,-0.35669824481010437,3.273783445358277
0.7231985926628113,-0.3021729439496994,3.322389125823974
0.7131100296974182,-0.3628814369440079,3.0963935852050777
0.6920275688171387,-0.36886489391326904,3.2916829586029053
0.6875982880592346,-0.3668676167726517,3.563087463378906
0.7047202885150909,-0.356405645608902,3.529431819915772
0.7185579538345337,-0.35742659866809845,3.062502384185791
0.7399698197841644,-0.29019446671009064,3.245070695877075
0.7035206258296967,-0.32915084064006805,3.2353339195251465
0.6877217292785645,-0.35425131022930145,3.8760840892791744
0.7175072431564331,-0.3425975441932678,3.1190571784973145
0.7052739262580872,-0.3322794586420059,3.2599494457244873
0.7168449461460114,-0.33521655201911926,3.234663248062134
0.7041567862033844,-0.34490087628364563,3.285654067993164
0.6907640397548676,-0.34800638258457184,3.588131427764892
0.708607405424118,-0.32767361402511597,3.2342829704284672
0.7082683444023132,-0.3386799842119217,3.288449287414551
0.7015677094459534,-0.34445980191230774,3.3852243423461914
0.7222533822059631,-0.3212551772594452,3.3770198822021484
0.6990771293640137,-0.359936386346817,3.602959632873535
0.7044001519680023,-0.323897123336792,3.2032082080841064
0.7180039584636688,-0.3169376105070114,3.3521413803100586
0.7302364706993103,-0.34408167004585266,3.184152603149414
0.7238792777061462,-0.32477590441703796,3.126028060913086
0.720998227596283,-0.33116377890110016,2.924720048904419
0.7586928009986877,-0.28543412685394287,3.19347357749939
0.7115576565265656,-0.35297128558158875,3.1352581977844243
0.731835812330246,-0.3196209520101547,3.0330178737640376
0.6988727152347565,-0.32704775035381317,3.4666740894317627
0.7059104740619659,-0.3510980159044266,3.177829742431641
0.7240744829177856,-0.36084723472595215,3.369174242019653
0.6972501277923584,-0.38224369287490845,3.590099573135376
0.7188242375850677,-0.3065844625234604,3.7810297012329097
0.7157770097255707,-0.31281402707099915,3.0224819183349614
0.7039659917354584,-0.35443487763404846,3.577848196029663
0.700750470161438,-0.34805893898010254,3.562666177749634
0.7359820902347565,-0.31043143570423126,3.1529040336608887
0.7171826064586639,-0.3246401250362396,3.1097323894500732
0.71018385887146,-0.3514638692140579,3.0391538143157963
0.7020984590053558,-0.3327604681253433,3.2925293445587163
0.7226212620735168,-0.3239114284515381,2.899594306945801
0.7216373682022095,-0.34915097057819366,3.0815224647521973
0.6979256272315979,-0.3575019985437393,3.5580348968505855
0.690333366394043,-0.3312699496746063,3.6133189201354976
0.7295672595500946,-0.27928048372268677,3.3119928836822505
0.7211277782917023,-0.3165900409221649,3.1890087127685542
0.6995299160480499,-0.33800654113292694,3.378485918045044
0.7148218750953674,-0.35398757457733154,3.4846751689910893
0.6967029571533203,-0.3434959650039673,3.2374000549316406
0.7163481414318085,-0.3340168595314026,2.9868056774139404
0.6911783516407013,-0.3506380170583725,3.7409732341766357
0.696877658367157,-0.3395763337612152,3.280129909515381
0.6826567351818085,-0.40987589955329895,3.200158357620239
0.7141913771629333,-0.3235037177801132,3.16417908668518
0.7054952681064606,-0.3622567802667618,3.149765729904175
0.7045636177062988,-0.32404741644859314,3.4979746341705322
0.7110398411750793,-0.3765891194343567,3.3661904335021973
0.7106951177120209,-0.3259306102991104,3.4555368423461914
0.6966317892074585,-0.35199233889579773,3.5017998218536373
0.7305384874343872,-0.29557979106903076,3.105858325958252
0.7196399569511414,-0.33995312452316284,3.0952651500701904
0.6794817447662354,-0.37581494450569153,3.497222185134888
0.702827513217926,-0.3489757180213928,3.4925007820129395
0.7127232253551483,-0.3479563146829605,3.2361290454864506
0.7142665684223175,-0.3251766115427017,3.4337217807769775
0.7106734216213226,-0.3429959863424301,2.755246877670288
0.7242377400398254,-0.35179220139980316,3.4077823162078853
0.7251434326171875,-0.27069051563739777,3.5237433910369873
0.7243965864181519,-0.30198489129543304,2.9270646572113037
0.7098421454429626,-0.35003556311130524,3.3048853874206543
0.7218899726867676,-0.32105591893196106,3.015910863876343
0.692207396030426,-0.34206530451774597,3.5848677158355717
0.7068099975585938,-0.35320819914340973,3.406352281570434
0.7251351475715637,-0.3127155154943466,3.2478380203247075
0.7300061881542206,-0.3139124661684036,2.857950210571289
0.7203102707862854,-0.32637423276901245,3.2388675212860107
0.7115499675273895,-0.3253864049911499,3.3345913887023926
0.6967132091522217,-0.3434440791606903,3.7764604091644283
0.723503053188324,-0.3667466640472412,3.3259992599487305
0.7199685871601105,-0.33445173501968384,3.132166862487793
0.7250960469245911,-0.2971706986427307,3.0315456390380855
0.6996561884880066,-0.3258178383111954,3.60288405418396
0.7375243008136749,-0.3135318458080292,3.4878499507904053
0.714738517999649,-0.3424254506826401,2.9736533164978027
0.7300958633422852,-0.3222593367099762,2.836352109909057
0.6923198401927948,-0.3420361280441284,3.546895742416382
0.703617513179779,-0.3253301829099655,3.1495611667633057
0.7061005234718323,-0.32092325389385223,3.520713567733765
0.7281048893928528,-0.3272334933280945,2.764336347579956
0.7484416365623474,-0.29920636117458344,2.6127755641937256
0.7353721857070923,-0.3130195289850235,2.854872226715088
0.7048732340335846,-0.33895304799079895,3.327905178070069
0.7190953195095062,-0.32754330337047577,2.922712087631225
0.7286819815635681,-0.30549901723861694,3.2201557159423833
0.7306053340435028,-0.32068489491939545,3.0321366786956787
0.7256982922554016,-0.3573153614997864,3.1136453151702876
0.722174346446991,-0.3238150477409363,3.312446594238281
0.7035832405090332,-0.33547352254390717,3.252089023590088
0.7029676735401154,-0.33530154824256897,3.38887095451355
0.7028144896030426,-0.34645652770996094,3.247566938400269
0.7010404169559479,-0.320950910449028,3.618200302124024
0.7144557237625122,-0.3399880826473236,3.573337316513061
0.7050770223140717,-0.3456665277481079,3.4315350055694585
0.708117663860321,-0.33725719153881073,3.5443682670593266
0.7144994139671326,-0.3189980685710907,3.3154642581939697
0.7122197151184082,-0.343841016292572,3.343941450119018
0.6575588583946228,-0.3923254460096359,3.891971588134766
0.7229244709014893,-0.30499617755413055,3.454701900482178
0.701560378074646,-0.3396904617547989,3.5136330127716064
0.7296057343482971,-0.28744396567344666,3.9726440906524654
0.6970741152763367,-0.36036376655101776,3.253997802734375
0.7012916207313538,-0.3418624997138977,3.2262513637542725
0.6980203092098236,-0.35410600900650024,3.318768739700318
0.7227981686592102,-0.33923742175102234,3.274186849594116
0.7171325385570526,-0.3228576183319092,3.187116861343384
0.7010299861431122,-0.34569431841373444,3.391562938690186
0.7038814127445221,-0.383083701133728,3.2317261695861816
0.7108014822006226,-0.34020204842090607,3.823706388473511
0.7223894000053406,-0.34423451125621796,3.255122184753418
0.7002322375774384,-0.3316435366868973,3.5502195358276367
0.7156043648719788,-0.3155849277973175,3.450398683547974
0.7349759638309479,-0.3019101172685623,3.0769426822662354
0.7144587635993958,-0.3227783292531967,3.130962610244751
0.7063664197921753,-0.3306092172861099,3.869597434997558
0.7278298437595367,-0.3222688138484955,2.85404634475708
0.7088775336742401,-0.3270438015460968,3.129024028778076
0.7336304187774658,-0.2829499691724777,3.1910133361816406
0.7097113728523254,-0.3400476574897766,3.243363618850708
0.7116649746894836,-0.3287075608968735,3.2348017692565922
0.690899133682251,-0.3345664292573929,3.5088903903961186
0.7160463929176331,-0.33871395885944366,3.124176263809204
0.7103661298751831,-0.32906512916088104,3.2981998920440674
0.7175738215446472,-0.32380211353302,3.1182689666748047
0.7160518169403076,-0.3300789147615433,3.241250514984131
0.7142452299594879,-0.3426390290260315,3.116453170776367
0.716090589761734,-0.34485700726509094,3.314949989318847
0.7171480655670166,-0.3098059594631195,3.3853595256805415
0.6950320899486542,-0.3509640246629715,3.4695169925689697
0.7201554179191589,-0.33345700800418854,3.500540256500244
0.7660697102546692,-0.29415275156497955,2.4291415214538574
0.6711529493331909,-0.3730006515979767,3.7590985298156734
0.7145130932331085,-0.3320758193731308,2.928711175918579
0.7041285037994385,-0.3622422367334366,3.29103946685791
0.7113892436027527,-0.32063956558704376,3.1423804759979252
0.6986509561538696,-0.3415609300136566,3.465777397155762
0.6791493892669678,-0.3549785614013672,3.8792531490325928
0.7191644310951233,-0.33886776864528656,3.08129072189331
0.7005484104156494,-0.3394182622432709,3.4065549373626705
0.7181788086891174,-0.33094416558742523,3.2797603607177734
0.7174451351165771,-0.32017287611961365,3.109133005142212
0.7086909413337708,-0.33052945137023926,3.21299409866333
0.7182784378528595,-0.3428053855895996,3.2803499698638916
0.6942580044269562,-0.36036577820777893,3.434596061706543
0.6961877644062042,-0.3585927188396454,3.5391466617584224
0.7197872400283813,-0.3395611494779587,2.6784684658050537
0.6996584534645081,-0.35241006314754486,3.486710786819458
0.6944511830806732,-0.35073593258857727,3.4810707569122314
0.715476393699646,-0.33109183609485626,3.162369251251221
0.7068023681640625,-0.3477722555398941,3.4399051666259766
0.7022555768489838,-0.3695051074028015,3.212964057922363
0.7198178172111511,-0.32931070029735565,2.9860072135925293
0.7083949446678162,-0.3518553078174591,3.4005086421966557
0.717812180519104,-0.34084825217723846,3.1445255279541016
0.713172048330307,-0.386644572019577,2.717207908630371
0.6944585144519806,-0.3388679176568985,3.5404906272888184
0.708766758441925,-0.325572669506073,3.150624990463257
0.6910941004753113,-0.35699358582496643,3.4330170154571533
0.6876817047595978,-0.3573184609413147,3.793501138687134
0.7532803416252136,-0.3056536167860031,2.6689038276672363
0.7178834676742554,-0.31137068569660187,3.315327882766723
0.711368978023529,-0.34095850586891174,3.258584499359131
0.7246630787849426,-0.28520821034908295,3.441375255584717
0.7037532329559326,-0.34306685626506805,3.39291787147522
0.7364340424537659,-0.32111629843711853,2.8093845844268803
0.7251869142055511,-0.3150741159915924,3.327411651611328
0.6825512647628784,-0.33424970507621765,4.142251491546631
0.7081198990345001,-0.31743596494197845,3.085657835006714
0.7048010528087616,-0.33539415895938873,3.1482923030853267
0.6843639016151428,-0.376237690448761,3.672245502471924
0.7097383439540863,-0.3308378905057907,3.034714698791504
0.7083124816417694,-0.29462461173534393,3.940176248550415
0.7103144824504852,-0.33077292144298553,3.1270744800567627
0.6807961165904999,-0.3990713059902191,3.5826046466827393
0.7246424555778503,-0.3494439870119095,2.9214651584625244
0.7214039266109467,-0.3352966457605362,2.981707334518433
0.681386262178421,-0.3725704252719879,3.131012201309204
0.689083606004715,-0.3846645802259445,3.4555916786193848
0.7290959358215332,-0.3023936599493027,3.174841403961181
0.7069052457809448,-0.33704473078250885,3.283415794372558
0.7161735892295837,-0.3326641023159027,3.263514995574951
0.7243108451366425,-0.3735972046852112,3.0773272514343266
0.7231418490409851,-0.31898751854896545,3.1124527454376225
0.7012722790241241,-0.33246931433677673,3.6054716110229497
0.7427059412002563,-0.30610862374305725,2.8852524757385254
0.716242641210556,-0.3275313377380371,3.2964894771575928
0.7440071105957031,-0.3534817099571228,2.7949516773223877
0.7150846719741821,-0.32146865129470825,3.424409866333008
0.7227127850055695,-0.32102376222610474,3.2150793075561523
0.7216132283210754,-0.3325859010219574,2.918238878250122
0.7243269383907318,-0.32459433376789093,2.7719628810882573
0.7372214198112488,-0.30866219103336334,2.787524938583374
0.7250262200832367,-0.34537968039512634,2.8505966663360596
0.7268423438072205,-0.3390807658433914,2.7943403720855713
0.7168537378311157,-0.3224775344133377,3.486855506896972
0.6943851113319397,-0.3454292416572571,3.5267429351806636
0.7048621773719788,-0.3356155604124069,3.3796591758728027
0.6986343264579773,-0.33494365215301514,3.6243031024932866
0.709355890750885,-0.34634770452976227,3.257499456405639
0.7136719524860382,-0.3327767103910446,3.3932049274444576
0.7312286794185638,-0.30182091891765594,3.2923915386199947
0.6921886205673218,-0.36310455203056335,3.3389220237731934
0.738905519247055,-0.30906327068805695,3.1219027042388916
0.7030677795410156,-0.3663334995508194,3.3649749755859375
0.7325366735458374,-0.3411065340042114,3.0202512741088863
0.6875469088554382,-0.4088282734155655,3.475640058517456
0.7301534712314606,-0.27586640417575836,3.6270558834075928
0.7395125031471252,-0.30848436057567596,2.5553765296936035
0.6881378591060638,-0.3637472987174988,3.5727143287658696
0.7143242061138153,-0.32443347573280334,3.362874746322632
0.7176694869995117,-0.3485630452632904,2.917730808258056
0.7144789695739746,-0.3516372889280319,3.2896130084991455
0.7111876308917999,-0.35392431914806366,3.162566900253296
0.7204700112342834,-0.3183606415987015,3.161271810531616
0.6976918876171112,-0.3556777089834213,3.2639033794403076
0.7036550045013428,-0.3342463970184326,3.314033269882202
0.7073988020420074,-0.32227659225463867,3.1517276763916016
0.7105756103992462,-0.3507498800754547,2.9516458511352535
0.6922684609889984,-0.3779066205024719,3.4461057186126713
0.7339850962162018,-0.3447459489107132,2.813826322555542
0.7031341791152954,-0.3268156051635742,3.3386871814727783
0.7138594388961792,-0.349604070186615,2.9726667404174805
0.7333658337593079,-0.2993892729282379,3.1086480617523193
0.714895486831665,-0.3272791653871536,3.055280208587646
0.7173830270767212,-0.331047385931015,3.2031021118164062
0.7134348154067993,-0.3399930000305176,3.385976552963257
0.7293925285339355,-0.2884799689054489,3.3276932239532475
0.7066954076290131,-0.34001554548740387,3.182417154312134
0.7212855517864227,-0.3088996708393097,3.4811170101165767
0.7023986876010895,-0.33321164548397064,3.401113748550415
0.7057523727416992,-0.32573364675045013,3.3568196296691895
0.7118466794490814,-0.3029111325740814,3.5128850936889653
0.699786901473999,-0.3480689525604248,3.4272968769073486
0.6936019957065582,-0.3413739949464798,3.561350584030151
0.6833122372627258,-0.38190993666648865,3.747262239456177
0.7190955281257629,-0.33716171979904175,2.774248838424683
0.7349386513233185,-0.33565521240234375,3.216410398483276
0.7005800604820251,-0.3459889888763428,3.472440958023071
0.6781295239925385,-0.3677169978618622,3.8904922008514404
0.7069314420223236,-0.3409338891506195,3.3735895156860356
0.6927900910377502,-0.3532818555831909,3.803807497024536
0.7197321057319641,-0.35360415279865265,3.2421841621398926
0.7141304016113281,-0.33830294013023376,3.447207927703858
0.7314094305038452,-0.3398408889770508,2.8154816627502437
0.7180489599704742,-0.33225390315055847,3.2908377647399902
0.6947893500328064,-0.35302749276161194,3.299749851226807
0.6961198151111603,-0.35669058561325073,3.5657317638397217
0.7314199507236481,-0.32625286281108856,3.1217873096466064
0.7160022556781769,-0.3221098929643631,3.292646646499634
0.7208944857120514,-0.3285766690969467,3.108816146850586
0.7003437578678131,-0.3345413953065872,3.553317070007324
0.6989587545394897,-0.3505208492279053,3.8163311481475826
0.6999416351318359,-0.3818942755460739,3.7195475101470943
0.7087846994400024,-0.3402975797653198,3.250798463821411
0.702179342508316,-0.34022852778434753,3.6878480911254887
0.7305092811584473,-0.29876232147216797,3.4769806861877446
0.7106557488441467,-0.33430016040802,3.251985549926758
0.7032974064350128,-0.3351300358772278,3.520498514175415
0.7198719382286072,-0.3112616539001465,3.5701072216033936
0.7233834862709045,-0.31535275280475616,3.243623733520508
0.7140162885189056,-0.32109493017196655,3.343360900878906
0.7000210285186768,-0.3546128273010254,3.5135750770568848
0.7169400751590729,-0.3386814594268799,2.8970742225646973
0.7279035449028015,-0.3132830262184143,3.090764760971069
0.7219229936599731,-0.30677853524684906,3.337174892425537
0.7206240892410278,-0.32495567202568054,3.153329849243164
0.7005561590194702,-0.3470795303583145,3.6453440189361572
0.7058962285518646,-0.37744663655757904,3.4032518863677974
0.7301070988178253,-0.28985218703746796,3.419408082962036
0.7245747447013855,-0.32425570487976074,3.25969934463501
0.6960824131965637,-0.36461682617664337,3.5837662220001216
0.675184965133667,-0.37113210558891296,3.7255280017852788
0.7175484299659729,-0.3311174213886261,3.18074631690979
0.7048833966255188,-0.33669082820415497,3.7912113666534424
0.7091532647609711,-0.3385186493396759,3.2951714992523193
0.6751081347465515,-0.3702916353940964,3.8423404693603516
0.6784666478633881,-0.35873284935951233,3.7051446437835693
0.6994056105613708,-0.3398413211107254,3.33705472946167
0.7030171453952789,-0.33527225255966187,3.8240292072296147
0.7030577659606934,-0.34649641811847687,3.4604873657226562
0.7212470769882202,-0.35081055760383606,2.938015222549439
0.7236369550228119,-0.29877831041812897,3.1449215412139893
0.696414977312088,-0.33401960134506226,3.5208830833435063
0.7034909129142761,-0.3520358055830002,3.2423076629638667
0.7119033336639404,-0.3491232693195343,3.16676115989685
0.719439834356308,-0.2731904536485672,3.354532480239868
0.6942885518074036,-0.34732820093631744,3.365108728408814
0.7227269113063812,-0.33806653320789337,2.8700606822967525
0.7186938524246216,-0.3329548090696335,3.0189836025238033
0.7128765285015106,-0.3238402009010315,3.336365699768066
0.7021626234054565,-0.34204787015914917,3.440417766571045
0.7170326709747314,-0.3193005919456482,3.3040773868560795
0.7075410783290863,-0.3265112638473511,3.4693119525909424
0.7218427062034607,-0.3119131922721863,3.15569806098938
0.7178159058094025,-0.3369865119457245,2.975705146789551
0.72626131772995,-0.273495078086853,4.059360027313232
0.7154215574264526,-0.3393996059894562,3.459745407104492
0.6917750835418701,-0.3412005752325058,3.855753660202026
0.6516168117523193,-0.3829939067363739,4.019033908843994
0.7097626626491547,-0.32243360579013824,3.5249278545379634
0.7237281799316406,-0.33625833690166473,2.914555788040161
0.7138214111328125,-0.3197712302207947,3.406054735183716
0.7193712592124939,-0.3287162035703659,3.0188262462615967
0.7150392532348633,-0.33268725872039795,3.4383533000946045
0.7247491180896759,-0.338128924369812,2.9211466312408447
0.6910819709300995,-0.3364565968513489,3.670291900634766
0.7368085086345673,-0.34766319394111633,3.031795501708984
0.7004584670066833,-0.3447977602481842,3.317746162414551
0.6982730031013489,-0.33513185381889343,3.1832351684570312
0.7125014960765839,-0.3441474437713623,3.2959840297698975
0.6869968473911285,-0.35585713386535645,3.6654853820800777
0.6865441799163818,-0.36870700120925903,3.565323829650879
0.7025549411773682,-0.35334813594818115,3.3886923789978027
0.6756516993045807,-0.3779960572719574,3.795971155166626
0.7291004657745361,-0.3050835132598877,3.0018134117126465
0.7225889563560486,-0.3293183147907257,2.7500352859497066
0.7213625907897949,-0.33566004037857056,3.109966516494751
0.7001984119415283,-0.3416273891925812,3.400434970855713
0.7183484435081482,-0.333901971578598,3.077341079711914
0.7128144204616547,-0.3207969665527344,3.4534523487091064
0.7238389551639557,-0.3271225690841675,3.3833777904510502
0.6823734939098358,-0.39490585029125214,3.4145359992980957
0.7125608026981354,-0.35579483211040497,3.383667945861817
0.7083102166652679,-0.3572731465101242,2.9396872520446777
0.719396710395813,-0.32252971827983856,2.950666904449463
0.7330978512763977,-0.31184621155261993,2.9302241802215576
0.6769071817398071,-0.35520581901073456,5.019478797912598
0.7013882696628571,-0.34041018784046173,3.5305724143981934
0.7073066830635071,-0.32804344594478607,3.086421012878418
0.7254407703876495,-0.3377241939306259,2.9859580993652344
0.7156304121017456,-0.31327445805072784,3.3502416610717773
0.6727359294891357,-0.38035109639167786,3.661417245864868
0.7193763256072998,-0.3347507119178772,3.188069343566895
0.6989035308361053,-0.35274501144886017,3.5746266841888428
0.7286958992481232,-0.3205512464046478,3.2075066566467285
0.7321969866752625,-0.32629646360874176,3.2132136821746826
0.7383356690406799,-0.3344053030014038,2.951470375061035
0.6978845596313477,-0.35521726310253143,3.4601385593414307
0.7527910768985748,-0.31232209503650665,2.5074567794799805
0.6943073570728302,-0.3443234711885452,3.4243042469024654
0.6836508512496948,-0.35166090726852417,3.801570653915405
0.7184150218963623,-0.31774193048477173,3.2358610630035396
0.7416824400424957,-0.3289787620306015,2.756852626800537
0.7156287729740143,-0.3633938729763031,2.9134342670440674
0.7428975701332092,-0.33559876680374146,2.672712564468384
0.7037494778633118,-0.3463691771030426,3.274752378463745
0.7105641067028046,-0.3323081433773041,3.3924136161804195
0.7246190905570984,-0.2929967939853668,4.150773048400879
0.7233971357345581,-0.32455453276634216,2.9607458114624023
0.705858439207077,-0.3498953580856323,3.692723512649536
0.7256603240966797,-0.3296360671520233,3.2737338542938237
0.7319637537002563,-0.31148500740528107,2.8278491497039795
0.7283516824245453,-0.2846262753009796,3.1441800594329834
0.7051119208335876,-0.33020712435245514,3.4747443199157715
0.7228764295578003,-0.30070531368255615,3.4055354595184326
0.6969067454338074,-0.3522064834833145,3.4142029285430913
0.7137438058853149,-0.3323769271373749,3.155733823776245
0.7009508013725281,-0.35450440645217896,3.4388551712036137
0.6960309147834778,-0.3369913697242737,3.405246734619141
0.693882405757904,-0.3536732494831085,3.6321470737457275
0.7174125611782074,-0.3121139109134674,3.246912240982056
0.7218741774559021,-0.30163221061229706,3.6308734416961665
0.7169673442840576,-0.3438064754009247,3.313567638397217
0.7218559980392456,-0.33233606815338135,3.345373392105103
0.7263769507408142,-0.3258165121078491,3.7903919219970703
0.7313062250614166,-0.3238222599029541,2.76859188079834
0.7458875775337219,-0.3031131327152252,2.8105762004852295
0.6980249583721161,-0.36267971992492676,3.7275569438934326
0.7266281545162201,-0.31980153918266296,3.103567123413086
0.7147857248783112,-0.3543660044670105,3.29818320274353
0.7119391560554504,-0.3406808078289032,3.3682096004486084
0.7364968657493591,-0.33266374468803406,3.2823874950408936
0.6919650435447693,-0.3786688446998596,3.518143892288208
0.7074318826198578,-0.3489617109298706,3.315343141555786
0.7178910970687866,-0.33621232211589813,3.252030372619629
0.7035629451274872,-0.32713089883327484,3.4750268459320073
0.7117078900337219,-0.32876643538475037,3.080735921859741
0.7152906358242035,-0.3551816940307617,3.1987936496734615
0.7285610735416412,-0.330307275056839,2.75726580619812
0.7026947438716888,-0.34788013994693756,3.3106622695922856
0.7014396488666534,-0.3420940488576889,3.3858344554901127
0.7102735936641693,-0.324342280626297,3.183311939239502
0.6975421011447906,-0.3416169732809067,3.6069314479827885
0.6883799731731415,-0.3614916354417801,3.7031714916229244
0.692836582660675,-0.35220450162887573,3.3801910877227783
0.6978093087673187,-0.34018808603286743,3.4719469547271733
0.7115817666053772,-0.3586942255496979,3.3890013694763184
0.730565756559372,-0.35625016689300537,2.815129280090332
0.6717400848865509,-0.3812006860971451,3.7848067283630367
0.7074501812458038,-0.33396896719932556,3.3422975540161133
0.6957864165306091,-0.34703396260738373,3.6424283981323247
0.6955950856208801,-0.3405209183692932,3.4680118560791016
0.7361432909965515,-0.2982061505317688,2.724133253097534
0.7145111262798309,-0.33950275182724,3.3154525756835938
0.7188413739204407,-0.32780759036540985,3.0240190029144287
0.7179608941078186,-0.3248562812805176,3.025490522384644
0.6898545026779175,-0.34481510519981384,3.6876244544982915
0.7048509120941162,-0.3562656342983246,3.2261312007904053
0.7363602221012115,-0.32611992955207825,2.937075614929199
0.7050657272338867,-0.3329315632581711,3.5372447967529292
0.709574431180954,-0.3270242363214493,3.326432228088379
0.7248518466949463,-0.3229279965162277,3.054576158523559
0.7358977198600769,-0.3442428261041641,2.790949583053589
0.7011884152889252,-0.3438032567501068,3.1694698333740234
0.7311830520629883,-0.31671811640262604,3.079546451568603
0.7032913863658905,-0.30413393676280975,3.820678234100342
0.7017175555229187,-0.35199645161628723,3.0183255672454834
0.6827987134456635,-0.346818208694458,3.7127149105072017
0.70891273021698,-0.3298327773809433,3.473518371582031
0.7225631177425385,-0.3333412855863571,3.0137438774108887
0.6833691596984863,-0.3581162244081497,3.6483287811279297
0.7302708029747009,-0.320182204246521,3.1732776165008545
0.714708149433136,-0.34327249228954315,2.979149341583252
0.6941408216953278,-0.3509060740470886,3.490481376647949
0.7159121632575989,-0.3479312062263489,3.026894569396972
0.712266355752945,-0.3615913689136505,3.0862772464752197
0.7092552781105042,-0.34201109409332275,3.4191374778747554
0.6988945603370667,-0.3405487686395645,3.575337409973144
0.6903284192085266,-0.35450422763824463,4.047482967376709
0.7100859880447388,-0.335602730512619,3.0503222942352295
0.701316624879837,-0.3539782911539078,3.3319342136383057
0.7091888785362244,-0.3337339013814926,3.5488681793212895
0.7161829769611359,-0.3039805442094803,3.9648056030273433
0.719945877790451,-0.3306414932012558,3.2813112735748295
0.7153554558753967,-0.31327004730701447,3.340964794158936
0.6965354681015015,-0.3407341539859772,3.181787729263305
0.6985709369182587,-0.3387773782014847,3.3909261226654053
0.6887028515338898,-0.3496202081441879,3.601070404052734
0.732134997844696,-0.31551693379879,3.113364219665527
0.7618454098701477,-0.3266444206237793,2.0911951065063477
0.7159169912338257,-0.32919035851955414,3.2098393440246578
0.7232522368431091,-0.3214998096227646,3.0138289928436275
0.7211737334728241,-0.33303026854991913,3.3270304203033447
0.7043678760528564,-0.3649352788925171,3.3888642787933345
0.7189473807811737,-0.3395630419254303,3.0755271911621094
0.7175271809101105,-0.31495992839336395,3.2655467987060547
0.7034359276294708,-0.352853000164032,3.215346574783325
0.748890608549118,-0.3161458522081375,2.6854240894317627
0.707553505897522,-0.3439014256000519,3.4071595668792725
0.7033085525035858,-0.34163542091846466,3.4511282444000244
0.7157645225524902,-0.3344506025314331,3.161369562149048
0.68183833360672,-0.3374740332365036,3.8851158618927006
0.733588695526123,-0.3036842793226242,2.942204713821411
0.719097763299942,-0.32352471351623535,3.074864149093628
0.6798413097858429,-0.34580516815185547,3.836887836456299
0.7063330113887787,-0.3239581286907196,3.2292957305908203
0.7453466057777405,-0.2867739498615265,2.9268195629119873
0.7003040313720703,-0.33095502853393555,3.840540647506714
0.6919709742069244,-0.3716275095939636,3.669883251190186
0.7045090198516846,-0.3412460684776306,3.429638862609863
0.7088431119918823,-0.34024471044540405,3.276021718978882
0.704451858997345,-0.31661516427993774,3.4054405689239506
0.7053618431091309,-0.3248520940542221,3.6446616649627686
0.7128990292549133,-0.32991673052310944,3.4090321063995366
0.7105227112770081,-0.348473459482193,3.532497406005859
0.7296009063720703,-0.3026842325925827,3.1405303478240967
0.6980974078178406,-0.34758737683296204,3.4927070140838623
0.7056470513343811,-0.3390631228685379,3.2672524452209477
0.721400260925293,-0.3407200425863266,3.0725295543670654
0.7085731625556946,-0.34238459169864655,3.4637537002563477
0.7144466638565063,-0.34574727714061737,3.1367132663726807
0.6910609602928162,-0.35300934314727783,3.678401470184326
0.7197454571723938,-0.34779348969459534,2.937106609344483
0.7058410048484802,-0.3297381103038788,3.4155287742614746
0.7139277458190918,-0.3319258540868759,3.4127047061920166
0.6968289315700531,-0.3517397344112396,3.6323685646057124
0.7294149994850159,-0.3399936854839325,2.875979423522949
0.6990730166435242,-0.340494766831398,3.698456764221191
0.6727763116359711,-0.39965689182281494,3.5669302940368657
0.7528994083404541,-0.3310929536819458,2.4548282623291016
0.6860398650169373,-0.37782199680805206,3.557776689529419
0.716338038444519,-0.33733081817626953,3.21181058883667
0.7092826962471008,-0.3632366359233856,3.829685926437378
0.7196196615695953,-0.34263354539871216,3.0893874168395996
0.7198138236999512,-0.3249909281730652,3.2152700424194336
0.7040185630321503,-0.3490193486213684,3.5167090892791752
0.7087720632553101,-0.30096888542175293,3.5161757469177246
0.6684061288833618,-0.3186778575181961,4.902905464172363
0.6862496733665466,-0.35757818818092346,3.573429822921753
0.6872875690460205,-0.34502945840358734,3.5978984832763667
0.7199346721172333,-0.29833993315696716,3.4775242805480957
0.7206752896308899,-0.3371395468711853,2.8486311435699463
0.6889307498931885,-0.34750567376613617,3.5961065292358403
0.6972729563713074,-0.3812938332557678,3.478875875473022
0.7339417934417725,-0.28566862642765045,3.4169960021972656
0.7587965428829193,-0.3482038378715515,2.6702115535736084
0.7253489196300507,-0.323141872882843,3.355830430984497
0.6890835762023926,-0.3569929152727127,3.6809468269348145
0.6925876140594482,-0.34849315881729126,3.446744441986084
0.7161396145820618,-0.3572380095720291,3.065937042236328
0.7050970792770386,-0.33294951915740967,3.4447407722473145
0.6946435868740082,-0.34076644480228424,3.6079752445220947
0.7109864950180054,-0.3325636386871338,3.1958217620849605
0.6947195529937744,-0.34608328342437744,3.489608526229858
0.7044516503810883,-0.34148529171943665,3.546395778656006
0.7121195793151855,-0.3257525861263275,3.461227416992187
0.6921596825122833,-0.34905239939689636,3.611738920211792
0.7126573324203491,-0.34604352712631226,3.436648607254028
0.6995336711406708,-0.4084486812353134,3.1907935142517094
0.7267947196960449,-0.3165624141693115,2.952785730361939
0.7118552923202515,-0.34938594698905945,3.201113224029541
0.7023831307888031,-0.37576791644096375,3.2379331588745113
0.7393226623535156,-0.31798888742923737,2.578225612640381
0.7251977920532227,-0.32617349922657013,3.408890724182129
0.749828428030014,-0.331942081451416,2.809812307357788
0.7305032908916473,-0.33856038749217987,3.0513484477996826
0.6920076012611389,-0.3453216552734375,3.368982553482056
0.7151124179363251,-0.3371899873018265,3.1585929393768306
0.696742445230484,-0.34927308559417725,3.470055341720581
0.7303230166435242,-0.3456904739141464,3.180297613143921
0.7172245383262634,-0.3267925828695297,3.175755500793457
0.7357458770275116,-0.2990531325340271,2.8302853107452393
0.6502189934253693,-0.3949342966079712,4.186919689178467
0.6919330656528473,-0.3572457432746887,3.5298860073089595
0.7127492129802704,-0.30695441365242004,3.7258491516113277
0.7006771862506866,-0.3452586233615875,3.3725337982177734
0.7245160341262817,-0.32820576429367065,2.8574807643890376
0.736683577299118,-0.3048500716686249,2.811459541320801
0.7050051689147949,-0.3205268681049347,3.2715840339660645
0.7192535996437073,-0.30818095803260803,3.4125607013702393
0.7211986184120178,-0.33924341201782227,2.998073101043701
0.7043259739875793,-0.3642621338367462,3.249387264251709
0.7376720011234283,-0.30145303905010223,3.151191949844361
0.7243226170539856,-0.34677088260650635,3.158003091812134
0.7665379047393799,-0.27127717435359955,2.907118320465088
0.7079073786735535,-0.3178713321685791,3.646296739578247
0.7043209373950958,-0.3500799834728241,3.4015412330627437
0.7358510494232178,-0.3098675310611725,3.027448892593384
0.7086461782455444,-0.30607908964157104,3.5538721084594727
0.7180052101612091,-0.32575568556785583,3.3261728286743164
0.736451655626297,-0.2972177267074585,2.9554219245910645
0.715032160282135,-0.3247547298669815,3.357436180114746
0.6644721329212189,-0.3688400983810425,3.407380819320679
0.6820588111877441,-0.36916857957839966,3.6475245952606197
0.7111572921276093,-0.30550333857536316,3.1835613250732417
0.712273120880127,-0.3467200994491577,2.9657571315765376
0.7196976542472839,-0.3238403797149658,3.048394203186035
0.7268601953983307,-0.3273717164993286,2.9060261249542236
0.691469132900238,-0.3456922769546509,3.526999473571778
0.6977490186691284,-0.3770657777786255,3.296825408935547
0.7089394330978394,-0.3270030915737152,3.240473508834839
0.7180394530296326,-0.3507249057292938,3.0314142704010014
0.7406474649906158,-0.4035107493400574,2.3629984855651855
0.7141958773136139,-0.3233617842197418,3.3642761707305904
0.7466378509998322,-0.3255437761545181,2.9757330417633057
0.7076004147529602,-0.34429867565631866,3.4923844337463383
0.715764731168747,-0.3368418961763382,2.974400281906128
0.7225590646266937,-0.32074570655822754,2.971968412399292
0.7161085307598114,-0.3318251669406891,3.312403917312622
0.693183183670044,-0.35846367478370667,3.635707139968872
0.6989182233810425,-0.3313835561275482,3.325582265853882
0.7180538475513458,-0.32912908494472504,3.03498363494873
0.6984113454818726,-0.35499539971351624,3.255331039428711
0.7154995501041412,-0.3175740987062454,3.2335422039031982
0.6917817890644073,-0.3448873311281204,3.78869366645813
0.6971086263656616,-0.3652037978172302,3.476260423660278
0.7161547541618347,-0.30813896656036377,3.2766261100769043
0.7414856255054474,-0.33511215448379517,2.746950149536133
0.7074481844902039,-0.34236733615398407,3.493718385696411
0.7549912631511688,-0.32277779281139374,2.3635263442993164
0.7234723567962646,-0.32093645632267,3.251199722290039
0.694343090057373,-0.3595789521932602,3.710129976272583
0.7179738879203796,-0.3234853446483612,3.285104274749756
0.7211316525936127,-0.2699151337146759,4.075798511505127
0.7247199714183807,-0.3247273117303848,3.026492357254028
0.6967341899871826,-0.32050661742687225,4.104318141937256
0.6974748075008392,-0.3561072200536728,3.3645286560058594
0.7075114548206329,-0.34189675748348236,3.4609785079956055
0.7027485072612762,-0.34641727805137634,3.5421404838562007
0.7421054244041443,-0.31466102600097656,2.5739200115203857
0.7353089451789856,-0.2773328274488449,3.428421497344971
0.7206532657146454,-0.3311241716146469,3.5572931766510014
0.7042777240276337,-0.36769619584083557,3.230079889297486
0.7108046114444733,-0.3332095146179199,3.130150556564331
0.7052500545978546,-0.3596743792295456,3.2755084037780757
0.690779983997345,-0.3625333905220032,3.4534769058227544
0.6801439821720123,-0.3411426842212677,3.774231433868408
0.7032486796379089,-0.35096149146556854,3.191462755203247
0.7302164137363434,-0.30995145440101624,3.3787238597869873
0.7030693590641022,-0.34241707623004913,3.6412699222564697
0.7193433046340942,-0.3403358459472656,2.8357002735137935
0.7042888104915619,-0.33653524518013,3.2388069629669185
0.7045939862728119,-0.3313166946172714,3.4540059566497803
0.7129789590835571,-0.329547256231308,3.1808059215545654
0.7281761765480042,-0.31898659467697144,3.2788059711456294
0.7185421884059906,-0.35220007598400116,2.93173885345459
0.7117632627487183,-0.33963949978351593,3.3833069801330566
0.7155168056488037,-0.3491388112306595,3.165652990341186
0.7175116240978241,-0.3373430371284485,3.314826250076294
0.7144743204116821,-0.3447577655315399,3.3608617782592773
0.6976706385612488,-0.3436158746480942,3.2440192699432373
0.7457171976566315,-0.2986789494752884,2.9213016033172603
0.6694689095020294,-0.389895036816597,3.7694270610809326
0.7375607490539551,-0.32648351788520813,2.617623805999756
0.702276885509491,-0.3336465656757355,3.425761222839356
0.7001934051513672,-0.35648584365844727,3.3510594367980957
0.6963647603988647,-0.349515363574028,3.287152051925659
0.7047291398048401,-0.3440641015768051,3.349634408950806
0.7086791396141052,-0.31788137555122375,3.3615760803222656
0.7470352053642273,-0.31020817160606384,2.583888053894043
0.6938398778438568,-0.3460185378789902,3.839325904846192
0.6947983801364899,-0.348383367061615,3.6257450580596924
0.7528460025787354,-0.30450543761253357,2.4731593132019043
0.6820308566093445,-0.3435015380382538,3.927860260009766
0.7100662589073181,-0.3347035050392151,3.1029753684997554
0.717522144317627,-0.3441263735294342,3.1392219066619873
0.7069255709648132,-0.330668181180954,3.567172765731812
0.702431708574295,-0.3431668132543564,3.505186319351196
0.7165727019309998,-0.3047620803117752,3.2865567207336426
0.7264412343502045,-0.32664570212364197,2.792548179626465
0.7044509053230286,-0.30030597746372223,4.601161479949951
0.7085444927215576,-0.335436150431633,3.227738380432129
0.6884530484676361,-0.3862477093935013,3.3056530952453613
0.7058912217617035,-0.3502771258354187,3.274734735488891
0.6089978516101837,-0.4190371334552765,5.521892547607422
0.7093285322189331,-0.32345207035541534,3.6935989856719975
0.7083260118961334,-0.3401191234588623,3.269454002380371
0.6956406831741333,-0.34222961962223053,3.2954435348510747
0.7073289155960083,-0.37805651128292084,3.2229080200195312
0.7266777753829956,-0.295817106962204,3.5529050827026367
0.7129864990711212,-0.33725275099277496,3.302542209625244
0.7151593565940857,-0.35234296321868896,3.366756916046143
0.7055778801441193,-0.3323817551136017,3.1643283367156982
0.6570790410041809,-0.4148465394973755,3.9015181064605713
0.703400194644928,-0.3316500782966614,3.127070426940918
0.7062327861785889,-0.35774630308151245,3.331279039382935
0.7191596627235413,-0.33125394582748413,3.25766110420227
0.7029643654823303,-0.34735798835754395,3.624905586242676
0.704403430223465,-0.343471422791481,3.1849188804626465
0.7077472805976868,-0.34442129731178284,3.2586059570312504
0.6611114740371704,-0.3941655308008194,3.966467142105103
0.7102978527545929,-0.3453015089035034,3.349236249923706
0.7260270714759827,-0.31857219338417053,3.0031979084014897
0.7230135500431061,-0.30318087339401245,3.4622223377227788
0.6926684379577637,-0.40142789483070374,3.637859344482422
0.6984347403049469,-0.339745357632637,3.6592531204223633
0.6805002391338348,-0.35750237107276917,3.92171573638916
0.6596044301986694,-0.3647090345621109,4.306516170501709
0.707595705986023,-0.34220413863658905,2.9732787609100337
0.7181841433048248,-0.30752478539943695,3.6793687343597417
0.7239287495613098,-0.3198584020137787,3.0946073532104488
0.7139710783958435,-0.35043932497501373,3.4156045913696294
0.6978681087493896,-0.3564113974571228,3.366575241088867
0.7263582944869995,-0.27967801690101624,3.4940497875213623
0.722704291343689,-0.33926689624786377,2.7605588436126705
0.6877498030662537,-0.3425469696521759,3.7226576805114746
0.7159617245197296,-0.32271264493465424,3.0222976207733154
0.7028882205486298,-0.3617996424436569,3.5048108100891113
0.6959541141986847,-0.356887087225914,3.7216558456420894
0.7128745317459106,-0.317661315202713,3.4684817790985107
0.6952337026596069,-0.36310508847236633,3.5879135131835933
0.7033156752586365,-0.3435358852148056,3.3494009971618657
0.7177716195583344,-0.33579421043395996,3.2354345321655273
0.7299495339393616,-0.3105815201997757,3.00063157081604
0.6938497424125671,-0.3403349965810776,3.566881656646729
0.705474317073822,-0.3450607657432556,3.3091883659362797
0.6904439032077789,-0.3500661253929138,3.66154146194458
0.6978143751621246,-0.3388088345527649,3.326894521713257
0.7043325304985046,-0.3553275465965271,3.3968381881713867
0.7095102965831757,-0.28761914372444153,4.195735454559326
0.734741598367691,-0.32280102372169495,3.1108579635620117
0.7032549679279327,-0.36913228034973145,3.216588020324707
0.7301525473594666,-0.3220374286174774,3.0667085647583012
0.705503523349762,-0.35669779777526855,3.169053316116333
0.6986765563488007,-0.3442617952823639,3.261256456375122
0.7114277184009552,-0.318174809217453,3.5643513202667236
0.7291761934757233,-0.32515257596969604,3.1327450275421143
0.6955642402172089,-0.34941309690475464,3.495834112167358
0.708625853061676,-0.3225124180316925,3.3893148899078365
0.7221715450286865,-0.3377801328897476,3.1145670413970947
0.7100644707679749,-0.3570452034473419,3.348004817962647
0.7041111290454865,-0.3348081260919571,3.348130226135254
0.7253118753433228,-0.3238307237625122,3.2130038738250732
0.7307286858558655,-0.32272814214229584,3.2852189540863037
0.731556236743927,-0.30161750316619873,2.931687116622925
0.6936077177524567,-0.36230655014514923,3.3795318603515625
0.7305634915828705,-0.3122729957103729,2.797152280807495
0.7226912379264832,-0.3238833546638489,3.0935351848602295
0.7076719403266907,-0.34119588136672974,3.4968805313110347
0.731453150510788,-0.3241313397884369,2.896496295928955
0.7223866581916809,-0.3270125091075897,3.11916446685791
0.741093635559082,-0.3143530935049057,2.7534031867980957
0.7016724944114685,-0.35133782029151917,3.0917744636535645
0.7155529856681824,-0.32263271510601044,3.2791264057159424
0.7081479132175446,-0.3435393422842026,3.573627471923828
0.7168800234794617,-0.3306950181722641,3.3580844402313232
0.7105235457420349,-0.3377474993467331,2.8848378658294678
0.7222515940666199,-0.32286886870861053,3.0173916816711426
0.7145906686782837,-0.30255988240242004,3.467374563217163
0.7116197943687439,-0.3683968782424927,3.1468214988708496
0.6909357011318207,-0.37047022581100464,3.6658165454864506
0.7077502012252808,-0.34580516815185547,3.0371437072753906
0.7216896414756775,-0.3143274784088135,3.500098466873169
0.7324904203414917,-0.35520295798778534,3.115586280822754
0.718693196773529,-0.3152264505624771,3.1554138660430913
0.6984359622001648,-0.349813774228096,3.400687694549561
0.7169559001922607,-0.2842755615711212,3.58954119682312
0.7007120251655579,-0.3414134979248047,3.3599002361297607
0.700760006904602,-0.307486429810524,4.2910308837890625
0.7107887268066406,-0.3633567690849304,3.2622547149658203
0.7243790626525879,-0.32993240654468536,3.2974526882171635
0.6869680881500244,-0.3558269143104553,3.7465269565582275
0.7200668752193451,-0.3154603838920593,3.249030590057373
0.7070440649986267,-0.3278506249189377,3.544818639755249
0.6868875026702881,-0.33935463428497314,3.748665094375611
0.6884359419345856,-0.3675592690706253,3.8142073154449463
0.7090932428836823,-0.33268165588378906,3.6846368312835693
0.7073099613189697,-0.32294125854969025,3.441160202026367
0.7101777195930481,-0.3298446089029312,3.445771217346191
0.6953083276748657,-0.35493986308574677,3.866293668746948
0.7035305202007294,-0.33483296632766724,3.4600980281829834
0.7273318767547607,-0.3183894455432892,3.044225215911865
0.7044186592102051,-0.336413711309433,3.4093313217163086
0.6849862039089203,-0.3677416145801544,3.7159190177917485
0.6704876124858856,-0.38709914684295654,4.195934772491455
0.6866233944892883,-0.3510838747024536,3.652702331542969
0.7322105765342712,-0.31792357563972473,3.0841970443725586
0.7029656171798706,-0.3354393541812897,3.4611883163452153
0.7135469019412994,-0.31348007917404175,3.4789392948150635
0.7074226140975952,-0.337121844291687,3.378923892974854
0.7439664602279663,-0.3107694983482361,2.890099048614502
0.7255329787731171,-0.32218441367149353,2.92777419090271
0.7284388840198517,-0.31824105978012085,2.828657865524292
0.7029434740543365,-0.34996360540390015,3.0300691127777095
0.7172899842262268,-0.3179590106010437,3.1760220527648926
0.7257680594921112,-0.32593484222888947,3.2700421810150146
0.7268804311752319,-0.3340064585208893,2.5809123516082764
0.6896531879901886,-0.3413086533546448,3.405083417892456
0.7006398141384125,-0.36146576702594757,3.133669853210449
0.6942929923534393,-0.34684333205223083,3.3930773735046387
0.7058159410953522,-0.3676297813653946,3.1702871322631836
0.6729885339736938,-0.3806537389755249,3.7381956577301025
0.7217942774295807,-0.3248647302389145,2.972772836685181
0.6927912533283234,-0.34460286796092987,3.560104370117187
0.703767329454422,-0.3635904937982559,3.5492296218872075
0.7042166590690613,-0.34616583585739136,3.482265472412109
0.7348077893257141,-0.30919626355171204,2.9365828037261963
0.6949867308139801,-0.38474661111831665,3.177096128463745
0.709761917591095,-0.327999472618103,3.3384103775024414
0.7057130932807922,-0.3381452411413193,3.167566299438476
0.7110596895217896,-0.33791668713092804,2.943423748016357
0.6943897306919098,-0.38090674579143524,2.96246862411499
0.7033171057701111,-0.3426748663187027,3.420568466186523
0.7032202184200287,-0.3275807201862335,3.3528494834899902
0.7249157428741455,-0.30988486111164093,3.6821162700653076
0.7051014602184296,-0.35343363881111145,3.1783385276794434
0.7166946232318878,-0.3226756751537323,3.097768783569336
0.6969588398933411,-0.3507752865552902,3.6569638252258305
0.6867924630641937,-0.3530827611684799,3.465816497802735
0.7256845235824585,-0.32490065693855286,3.458790540695191
0.7132134139537811,-0.3209001421928406,3.2204551696777344
0.7265784740447998,-0.3381108343601227,3.166827440261841
0.7067184150218964,-0.3424583673477173,3.065656185150147
0.7128620445728302,-0.3209741711616516,3.507045745849609
0.7026439905166626,-0.34148967266082764,3.528552293777466
0.7300224006175995,-0.3164371848106384,3.123382091522217
0.7122929096221924,-0.3295021653175354,3.400799989700317
0.692472517490387,-0.353343203663826,3.676271915435791
0.7052439451217651,-0.33463677763938904,3.841872930526733
0.7136884033679962,-0.35428486764431,2.765217542648315
0.7506572008132935,-0.30338752269744873,2.4574174880981445
0.7023056447505951,-0.3364475965499878,3.279728651046753
0.714897871017456,-0.32561883330345154,3.2318494319915767
0.7221790552139282,-0.3133612871170044,3.2504119873046875
0.7000686824321747,-0.33737051486968994,3.2969903945922847
0.6977516412734985,-0.34026211500167847,3.5806853771209717
0.7113718092441559,-0.32096128165721893,3.347116470336914
0.71535325050354,-0.3306320309638977,3.081973314285278
0.719458132982254,-0.3201376646757126,3.2991366386413574
0.7301080226898193,-0.3254554122686386,2.8839640617370605
0.7259833216667175,-0.3138296604156494,3.282336711883545
0.7100042104721069,-0.33300624787807465,3.408304929733276
0.7206897437572479,-0.3333110511302948,3.2938120365142822
0.6926125586032867,-0.3552689403295517,3.686737060546875
0.7544740736484528,-0.3792981207370758,3.1544528007507324
0.714077353477478,-0.3093423843383789,3.799103260040283
0.6993212997913361,-0.33323682844638824,3.3506414890289307
0.6973248422145844,-0.3417903482913971,3.5749092102050786
0.7192199528217316,-0.33962711691856384,3.0950181484222417
0.7111928761005402,-0.317106157541275,3.353448867797851
0.7213641405105591,-0.34078890085220337,2.8982293605804443
0.713665783405304,-0.3442021310329437,3.109647512435913
0.7062572836875916,-0.346630334854126,3.302765607833862
0.7073899507522583,-0.3304942101240158,3.495734691619873
0.7377206385135651,-0.3327324390411377,2.9193015098571773
0.7215323448181152,-0.33624735474586487,3.172979593276978
0.7131730914115906,-0.33490321040153503,3.238343715667724
0.7051411867141724,-0.3423786461353302,3.312626600265503
0.704338937997818,-0.3377705067396164,3.378485918045044
0.7069719135761261,-0.31018710136413574,3.9107546806335454
0.7221947908401489,-0.3479335755109787,3.167644739151001
0.7044700086116791,-0.3475685119628906,3.328582525253296
0.7070890665054321,-0.3666265308856964,3.464298725128174
0.7279711663722992,-0.3142930865287781,3.0908231735229488
0.7035540342330933,-0.337506502866745,3.337654829025268
0.7009856700897217,-0.3250923603773117,3.565546751022339
0.6796022951602936,-0.34846048057079315,3.8807175159454346
0.7179310321807861,-0.3081906586885452,3.0731825828552246
0.680304080247879,-0.37008093297481537,3.983086347579956
0.7256390750408173,-0.3508194386959076,3.123606681823731
0.7116239070892334,-0.3183416426181793,3.1658847332000732
0.7235485017299652,-0.3337309956550598,3.000561952590942
0.7016022205352783,-0.35730506479740143,3.421709775924682
0.6953257024288177,-0.34796424210071564,3.565716981887817
0.7014358937740326,-0.3293999880552292,3.5022192001342773
0.7127140462398529,-0.3364575207233429,3.2665514945983887
0.6984537839889526,-0.3396797776222229,3.591188669204712
0.6940284371376038,-0.3415098786354065,3.4909772872924805
0.7078357338905334,-0.35005486011505127,3.274232149124146
0.7033571898937225,-0.33435334265232086,3.1913030147552495
0.7121087610721588,-0.33044564723968506,3.3716981410980225
0.7376781702041626,-0.30801859498023987,2.441143035888672
0.7313019037246704,-0.32294121384620667,3.0283637046813965
0.7032601237297058,-0.3296027034521103,3.607049703598023
0.6956689059734344,-0.34161530435085297,4.210263729095458
0.7141386568546295,-0.3273547887802124,3.1003241539001465
0.7147543132305145,-0.32760125398635864,3.3644199371337886
0.6907645761966705,-0.3856313079595566,3.8227605819702144
0.7021879553794861,-0.34319014847278595,3.520097017288208
0.7104699015617371,-0.33078621327877045,3.376219749450683
0.689077764749527,-0.35521048307418823,3.847523927688599
0.7165595591068268,-0.3429281562566757,3.237837791442871
0.741499125957489,-0.33792029321193695,2.739107131958008
0.6818409562110901,-0.3759697824716568,3.6483635902404785
0.7152754366397858,-0.320312038064003,3.237087726593018
0.7097853422164917,-0.36046290397644043,3.431602239608765
0.7274798154830933,-0.32093214988708496,3.0728518962860107
0.7071040570735931,-0.3443830907344818,3.1924650669097905
0.7499148845672607,-0.3213522732257843,2.599449872970581
0.722891241312027,-0.31229929625988007,3.065774917602539
0.6927147805690765,-0.3611069321632385,3.3601748943328857
0.7160006463527679,-0.34240542352199554,3.033787965774536
0.7514013648033142,-0.3340111970901489,2.5322656631469727
0.7054097056388855,-0.336060494184494,3.2834496498107906
0.7061265110969543,-0.3748287111520767,3.2763135433197026
0.6972028613090515,-0.3406410217285156,3.3053827285766606
0.7093190550804138,-0.3339773863554001,3.5045061111450195
0.7272859811782837,-0.34746572375297546,2.941463232040405
0.6704120934009552,-0.3735434412956238,3.3770341873168945
0.7225306630134583,-0.31392572820186615,3.0600147247314453
0.7332661747932434,-0.30299530923366547,2.7919614315032955
0.7383830547332764,-0.3332113027572632,2.723114013671875
0.7305750846862793,-0.35226835310459137,2.9656965732574463
0.7031623125076294,-0.36140352487564087,3.538012266159057
0.6986390650272369,-0.34130507707595825,3.454529285430908
0.7167730927467346,-0.3224247694015503,3.375219106674194
0.6722900867462158,-0.36541837453842163,3.8902652263641357
0.7172065377235413,-0.35825344920158386,3.284151077270508
0.7157033681869507,-0.34894751012325287,3.162543296813965
0.7000107169151306,-0.3404932916164398,3.3742051124572754
0.7232401967048645,-0.3243524879217148,2.963925361633301
0.7069533169269562,-0.32697032392024994,3.4934332370758057
0.7230392694473267,-0.3115094006061554,3.3511044979095463
0.7200967073440552,-0.3049642890691757,3.3425984382629395
0.7129993438720703,-0.3112303912639618,3.1645176410675044
0.7044021785259247,-0.32103556394577026,3.650031328201294
0.7327717542648315,-0.3224516063928604,2.79776382446289
0.7016059756278992,-0.32497410476207733,3.505543231964111
0.6874833703041077,-0.37317582964897156,3.45081639289856
0.7062970399856567,-0.34988464415073395,3.3801429271698
0.7253335118293762,-0.29078811407089233,3.5040402412414546
0.708916425704956,-0.31946781277656555,3.3688466548919678
0.7287261486053467,-0.2872712314128876,3.4520366191864014
0.7176103889942169,-0.3265545219182968,3.1547937393188477
0.7049863338470459,-0.34528684616088867,3.389446496963501
0.703800231218338,-0.34182876348495483,3.2450690269470215
0.7237507998943329,-0.3062260150909424,3.28466248512268
0.7274340093135834,-0.3139810413122177,3.0189247131347656
0.7132578194141388,-0.35072556138038635,2.9015569686889653
0.7301021218299866,-0.332050085067749,2.6060190200805664
0.6998828649520874,-0.3417540192604065,3.4169461727142334
0.7464618384838104,-0.3019736111164093,2.7230207920074463
0.7180135548114777,-0.33322563767433167,3.043567419052124
0.6956440508365631,-0.33637353777885437,3.518840074539184
0.6949445307254791,-0.34301529824733734,3.6307165622711177
0.7723013460636139,-0.31719188392162323,2.1452229022979736
0.7046954035758972,-0.3187863528728485,3.3434834480285645
0.7001369893550873,-0.3293168991804123,3.26999282836914
0.6935576498508453,-0.3504445552825928,3.5067763328552246
0.6990585327148438,-0.3193541020154953,4.048320770263672
0.7250181138515472,-0.33872704207897186,3.117292881011963
0.7184456586837769,-0.33423076570034027,3.1493206024169917
0.7043495178222656,-0.3340558111667633,3.5483124256134038
0.7016454935073853,-0.36217761039733887,3.6549892425537114
0.7388773560523987,-0.3210052102804184,2.538804769515991
0.7036988735198975,-0.3367242366075516,3.4049513339996333
0.7300313115119934,-0.3317852020263672,2.580489158630371
0.7065181136131287,-0.32547664642333984,3.3434364795684814
0.7122132182121277,-0.31001900136470795,3.6380796432495113
0.6853487491607666,-0.35383597016334534,3.0697999000549316
0.705078125,-0.338437020778656,3.3630027770996094
0.6943602859973907,-0.34982092678546906,3.4488670825958248
0.7236270606517792,-0.3374422639608383,3.1849658489227295
0.7090399265289307,-0.3154604882001877,3.402529716491699
0.6931034326553345,-0.35728462040424347,3.401318788528443
0.7094588279724121,-0.3036792576313019,3.6052365303039555
0.7348840832710266,-0.30955518782138824,3.020861864089966
0.7248815894126892,-0.326727956533432,2.9161005020141606
0.7017440795898438,-0.3477232754230499,3.525717258453369
0.6981062591075897,-0.3490069657564163,3.130127191543579
0.7061161994934082,-0.32565146684646606,3.3465585708618164
0.698792040348053,-0.33580632507801056,3.0601794719696045
0.746581494808197,-0.31801995635032654,2.6157593727111816
0.7025214731693268,-0.35807040333747864,3.4627859592437744
0.6943879127502441,-0.37088288366794586,3.3195040225982666
0.6708973050117493,-0.3686954975128174,3.867335557937622
0.7309369444847107,-0.3085322231054306,3.2663772106170654
0.6951920092105865,-0.3437670022249222,3.4363162517547607
0.709246963262558,-0.34376823902130127,3.5167512893676753
0.7156565487384796,-0.3265186697244644,3.3098576068878174
0.7146554887294769,-0.34056256711483,3.108763933181763
0.7102548778057098,-0.34486669301986694,3.474907875061035
0.7073019444942474,-0.3307753801345825,3.373152017593384
0.7182445824146271,-0.34626099467277527,3.053366184234619
0.7170222997665405,-0.35048794746398926,3.504272937774658
0.7093751728534698,-0.32663586735725403,3.361989974975586
0.69535893201828,-0.3601800799369812,3.7407848834991455
0.7036807835102081,-0.3428584635257721,3.6026864051818848
0.7097413837909698,-0.3435819447040558,2.96120023727417
0.7315579652786255,-0.3398487865924835,2.6370303630828857
0.7107881009578705,-0.3120996356010437,3.1940314769744873
0.7043371200561523,-0.3409409373998642,3.4304220676422124
0.6958711445331573,-0.35449671745300293,3.5279581546783447
0.6964604258537292,-0.3317227363586426,3.6838295459747314
0.6985341608524323,-0.343832790851593,3.2162714004516597
0.696180522441864,-0.3572453558444977,3.3437516689300537
0.7240152060985565,-0.33291587233543396,3.412432193756103
0.6818576455116272,-0.3943239450454712,3.4585182666778564
0.7084950804710388,-0.34789900481700897,3.751313924789429
0.7272672057151794,-0.31343112885951996,3.065664529800415
0.7009449899196625,-0.34067732095718384,3.5589523315429688
0.7159641683101654,-0.3291586935520172,3.0477948188781743
0.6927264928817749,-0.3682371526956558,3.7772893905639644
0.7208362221717834,-0.31929951906204224,2.7669723033905034
0.7117873132228851,-0.3226398527622223,3.303320407867432
0.7295246422290802,-0.31426773965358734,3.300842523574829
0.7528122663497925,-0.3184511512517929,2.2777488231658936
0.7247670888900757,-0.2993904799222946,3.350008249282837
0.6906936466693878,-0.3487202227115631,3.555076122283936
0.6789466142654419,-0.3869805783033371,3.5005249977111816
0.6879785060882568,-0.3613342344760895,3.7105119228363033
0.6875554919242859,-0.3506544828414917,3.6805875301361084
0.6987212002277374,-0.3537946939468384,3.3070876598358154
0.6696277856826782,-0.38409264385700226,3.7611281871795654
0.71554034948349,-0.35598108172416687,2.9730868339538574
0.7056494653224945,-0.35665111243724823,3.167972087860107
0.7238077521324158,-0.32289697229862213,2.880391597747803
0.7088375687599182,-0.338245689868927,3.1413991451263423
0.7331709861755371,-0.325221985578537,2.9933199882507324
0.7651087045669556,-0.2891702502965927,2.436628580093384
0.6732790470123291,-0.3875190317630768,3.4679985046386723
0.7068474292755127,-0.3244142532348633,3.6766760349273677
0.7121650278568268,-0.34541647136211395,3.5057692527770996
0.7289522588253021,-0.3423820734024048,2.9111585617065434
0.7079977989196777,-0.322654590010643,3.3957192897796626
0.6913604736328125,-0.34838080406188965,3.6145095825195317
0.7215045690536499,-0.3488699495792389,2.8989808559417725
0.7198614478111267,-0.31754982471466064,3.241293430328369
0.7023000419139862,-0.33940087258815765,3.491595983505249
0.7039556503295898,-0.34364862740039825,3.484388828277588
0.7052725553512573,-0.33480533957481384,3.2174787521362305
0.717205286026001,-0.3559120148420334,3.150120735168457
0.7165809571743011,-0.3412463068962097,3.1558358669281006
0.7320752739906311,-0.29678334295749664,2.892049789428711
0.6924207210540771,-0.3649546802043915,3.5309071540832515
0.7096749544143677,-0.3462672531604767,3.233680486679077
0.7055835425853729,-0.33927538990974426,3.7393643856048584
0.6997389793395996,-0.3682480901479721,3.318848609924317
0.7276833653450012,-0.3268018960952759,3.2729244232177734
0.7017361223697662,-0.35194236040115356,3.390881061553955
0.7087000608444214,-0.35474562644958496,3.374457359313965
0.7098134756088257,-0.3633933514356613,3.4927406311035156
0.7054482102394104,-0.3520943820476532,3.3470208644866943
0.6975993514060974,-0.36160314083099365,3.5331275463104252
0.6906684339046478,-0.3715527355670929,3.6768419742584224
0.6937033534049988,-0.3491514027118683,3.3123235702514653
0.7065636217594147,-0.3108447194099426,3.5056145191192627
0.7221323847770691,-0.3112531006336212,3.2185049057006836
0.7055856585502625,-0.34097565710544586,3.436339616775513
0.6905643045902252,-0.34018298983573914,3.511195659637451
0.69515061378479,-0.35135945677757263,3.3002500534057617
0.7241185903549194,-0.3511952757835388,3.1218440532684326
0.6734088063240051,-0.3713911324739456,4.00808572769165
0.7358551025390625,-0.34329481422901154,2.821843147277832
0.7035665214061737,-0.3417077958583832,3.5876243114471436
0.7304007411003113,-0.29972437024116516,2.9644291400909424
0.7333398461341858,-0.3481217622756958,2.905441284179688
0.7374624609947205,-0.2809150367975235,3.1992685794830322
0.7207542061805725,-0.314516544342041,3.1626501083374023
0.7245218455791473,-0.308108925819397,3.191541910171509
0.7412727177143097,-0.2894151955842972,2.6557531356811523
0.7271097302436829,-0.31778742372989655,2.943248748779297
0.7320873141288757,-0.35149168968200684,2.9766588211059575
0.6840912401676178,-0.41224242746829987,3.403512716293335
0.723930686712265,-0.3250908851623535,2.98050594329834
0.731143593788147,-0.3595365136861801,2.9015805721282963
0.6917604506015778,-0.35632357001304626,3.4305307865142822
0.7377152442932129,-0.3099626451730728,2.900334596633911
0.7415370345115662,-0.30027033388614655,3.1704673767089844
0.7133265137672424,-0.33415304124355316,2.9818074703216553
0.7113692760467529,-0.33368411660194397,3.4144709110260014
0.7246262431144714,-0.34504207968711853,2.985419750213623
0.7235784530639648,-0.32976293563842773,3.183043956756592
0.7158735692501068,-0.3505130261182785,2.989871025085449
0.7165944874286652,-0.34077490866184235,3.2377202510833736
0.7000924348831177,-0.3442082107067108,3.703672885894776
0.7224929630756378,-0.32448092103004456,2.8597781658172607
0.7114904522895813,-0.3210867941379547,3.5125865936279297
0.7140614688396454,-0.3219248056411743,3.545567989349365
0.7093268036842346,-0.35885535180568695,2.9441568851470943
0.7394984662532806,-0.3188750296831131,2.881852626800537
0.7024469673633575,-0.3334244638681412,3.4354603290557857
0.7182978391647339,-0.33501313626766205,3.19055986404419
0.7222659885883331,-0.3187684267759323,2.907318592071533
0.7261622548103333,-0.33397388458251953,2.963550567626953
0.6932055652141571,-0.34942834079265594,3.5263843536376953
0.7112545967102051,-0.3258909732103348,3.200711965560913
0.7169473767280579,-0.2840251475572586,3.332860231399536
0.7129158973693848,-0.3094576895236969,3.360483884811401
0.7211218774318695,-0.3272424191236496,3.298773765563965
0.7120409905910492,-0.3490404635667801,3.3829603195190425
0.701390266418457,-0.30900686979293823,4.023555278778076
0.7041349709033966,-0.3438704162836075,3.2641363143920903
0.7042006850242615,-0.3551780432462692,3.3413937091827393
0.7072754502296448,-0.3270435035228729,3.445029497146606
0.703772783279419,-0.3490260988473892,3.417163372039795
0.6393675804138184,-0.4313168376684189,4.771006107330322
0.7051700055599213,-0.36146505177021027,3.0398683547973637
0.7122552394866943,-0.311378538608551,3.482103824615479
0.7108656167984009,-0.335623174905777,3.5006539821624756
0.7071239948272705,-0.3496251702308655,3.318479776382446
0.7022495269775391,-0.2987174689769745,3.714166641235351
0.7200553715229034,-0.30037009716033936,2.956135272979736
0.7062264382839203,-0.33607229590415955,3.489763021469116
0.7122207880020142,-0.31806233525276184,3.499793291091919
0.6943714022636414,-0.3312121629714966,3.9463007450103755
0.6981343328952789,-0.34926316142082214,3.7535359859466553
0.686238706111908,-0.3657634109258652,3.537346124649048
0.7193185091018677,-0.31416554749011993,3.043246269226074
0.7060558795928955,-0.31699852645397186,3.285863637924195
0.723373532295227,-0.30361051857471466,3.2345345020294194
0.7181367874145508,-0.3294389992952347,3.142778635025025
0.6806899905204773,-0.3498517870903015,4.092053413391113
0.694701611995697,-0.3717118948698044,3.5485427379608154
0.7859928905963898,-0.30679939687252045,2.3239777088165283
0.707572340965271,-0.33149275183677673,3.4330754280090328
0.6966200768947601,-0.36124682426452637,3.7391045093536377
0.7187949419021606,-0.3139612674713135,3.0800342559814453
0.7130500078201294,-0.35746538639068604,3.030795097351074
0.6707110404968262,-0.3863070607185364,3.6826806068420415
0.7277570962905884,-0.31343650817871094,2.928408145904541
0.7338969707489014,-0.29922983050346375,3.1213402748107915
0.7420979142189026,-0.32224005460739136,2.3080289363861084
0.7111150622367859,-0.3514226973056793,3.1413094997406006
0.723627895116806,-0.3292088508605957,3.137488603591919
0.7027675211429596,-0.33493006229400635,3.5202722549438477
0.7097564935684204,-0.3504989445209503,2.980372428894043
0.713835746049881,-0.33482539653778076,3.424426078796387
0.7312849760055542,-0.3170633763074875,2.716391086578369
0.7237710952758789,-0.29582054913043976,3.786412239074707
0.697607547044754,-0.3384578973054886,3.419422149658203
0.7377812266349792,-0.2914485037326813,3.079339981079102
0.712043970823288,-0.3361373096704483,3.158319473266602
0.7049056887626648,-0.3383910059928894,3.3506131172180176
0.7014365792274475,-0.32115791738033295,3.765986442565918
0.7172972559928894,-0.3425516039133072,2.9597833156585693
0.7252345681190491,-0.3417041301727295,3.1754858493804936
0.7027139663696289,-0.34984296560287476,3.3891351222991943
0.708967536687851,-0.341698095202446,3.2018237113952637
0.7238791286945343,-0.32692068815231323,3.1075546741485596
0.7122982442378998,-0.3251267969608307,3.264089584350586
0.7050918340682983,-0.3286638557910919,3.4284458160400395
0.7082150876522064,-0.34248392283916473,3.1835989952087402
0.7074733376502991,-0.3483758121728897,3.314163208007813
0.7264505326747894,-0.35527798533439636,3.175056219100952
0.7205764651298523,-0.30076615512371063,3.243999242782593
0.7024296224117279,-0.36299800872802734,3.6027653217315674
0.7376922369003296,-0.32985037565231323,2.662452459335327
0.7130537033081055,-0.33530548214912415,3.3320877552032466
0.6915340423583984,-0.35835152864456177,3.4927666187286377
0.73548424243927,-0.31159625947475433,3.08460283279419
0.7508637309074402,-0.3514983654022217,2.6685235500335693
0.7084217071533203,-0.3474763333797455,3.4685189723968506
0.7027460634708405,-0.3445274233818054,3.428865432739258
0.741795539855957,-0.34125693142414093,2.8143734931945796
0.726231038570404,-0.30810853838920593,3.1296434402465825
0.6983978748321533,-0.3154659569263458,3.9040942192077637
0.6963637173175812,-0.3439940810203552,3.607648611068725
0.6904679238796234,-0.3520558476448059,3.4944465160369873
0.7086249589920044,-0.3371921628713608,2.9669814109802246
0.7046480774879456,-0.3458661586046219,3.370074987411499
0.7128006219863892,-0.34338560700416565,3.148493766784668
0.71498703956604,-0.3237643390893936,3.2794079780578613
0.711403489112854,-0.3609578609466553,3.3181657791137695
0.7073976397514343,-0.33127735555171967,3.5246741771698002
0.707138180732727,-0.3314511477947235,3.422044277191162
0.7070555686950684,-0.3369465470314026,3.4193739891052246
0.703678697347641,-0.35207632184028625,3.403820514678955
0.6903040409088135,-0.36548806726932526,3.6073150634765625
0.7100423872470856,-0.3266768306493759,3.3099400997161865
0.7169933021068573,-0.3368386924266815,3.4742343425750737
0.7160029411315918,-0.3231133073568344,3.296298027038574
0.7000741064548492,-0.4023617208003998,3.2789204120635986
0.7019986510276794,-0.34134161472320557,3.418733596801758
0.7161133885383606,-0.3094795346260071,3.215384244918823
0.6906384229660034,-0.33902883529663086,3.5029444694519043
0.7103646099567413,-0.3377922922372818,3.570283651351929
0.7068303823471069,-0.3447127044200897,3.5916402339935307
0.7054466009140015,-0.36227357387542725,3.087151288986206
0.6999577879905701,-0.34043049812316895,3.59877610206604
0.7029640376567841,-0.33986254036426544,3.405037403106689
0.7193284630775452,-0.3326902985572815,3.0937259197235107
0.6926969587802887,-0.3326056897640228,3.545299291610718
0.6990551352500916,-0.35020357370376587,3.3880660533905034
0.7169172167778015,-0.31666864454746246,3.4658718109130855
0.7132090926170349,-0.32630157470703125,3.2990798950195312
0.7225716412067413,-0.3317200690507889,3.356933832168579
0.6967438161373138,-0.3608705848455429,3.5765466690063477
0.7079835832118988,-0.3303826004266739,4.104630947113037
0.7005392611026764,-0.3527154326438904,3.643583774566651
0.722346156835556,-0.3189956992864609,2.9828619956970215
0.6809209585189819,-0.3749498128890991,4.171198844909668
0.7205028533935547,-0.3395909368991852,2.8073923587799072
0.6989632248878479,-0.34664681553840637,3.740942478179931


==> data/sweeps/cfg_results_all.csv <==
cfg,method,empirical_entropy,f1,f1_at_k,bleu,bleu_at_k,cos_at_k,wasserstein_distance,distinct_1,distinct_2,distinct_3,expectation_adjusted_distinct,self_bleu,cosine_similarity,log_perplexity
2.5,greedybs,3.7863072537802354,0.1721309983037655,0.1936882333150377,4.351691178504751,6.938404399690293,0.8725996004324065,0.579547424120706,0.3367405058022154,0.5953042380542546,0.6966256167454812,0.3513296358272825,45.300810230879385,0.9653332925776664,1.8459551917781931
2.5,ppl,3.809361203928256,0.1627641629778428,0.1769860850735673,4.23388807777142,6.006594313376734,0.8719010077316584,0.5802760121847793,0.3277643278341305,0.5838474621303253,0.6879383691432303,0.342512548868749,46.35069206032121,0.9662649759901928,1.6959546768679905
2.5,int,3.8025048986091794,0.1712780955604199,0.1909577043616698,4.257017830193601,6.799036823068587,0.8727390059934543,0.5791070086111396,0.3414336522104232,0.6041047643958245,0.7080648972212269,0.3563910342284865,44.036444074840226,0.9633828943624928,1.8768324885062904
2.5,baseline,3.814165473024684,0.1679670652866751,0.1862955633166793,4.264955459771954,6.451624727468688,0.8724579704581159,0.5796213993364101,0.3434183663286918,0.6093748163747578,0.7123958703287231,0.3585696943918823,43.52289607812425,0.9622681797499172,1.8893418658125016
2.5,d5p4,3.8001246765605594,0.1704755085311407,0.1957231713192095,4.3154826195053735,7.0721156573204675,0.8738344068042797,0.5789163605214649,0.3542733905765689,0.62798702438254,0.7332342532793954,0.3696656048467894,39.27317576768035,0.9567207385451878,1.8589350571198544
1.5,greedybs,3.454021075612053,0.2484716218437316,0.2950676527819464,5.148261225943095,14.7403085763075,0.8785107302840803,0.5715590454643505,0.3522492971744185,0.5769522719235871,0.666159875751663,0.3640052511961716,49.910923315177286,0.9571240050410408,1.9933472707995297
1.5,ppl,3.613576673033637,0.2034978901845847,0.2261903659584038,4.569497797487781,10.046473628017823,0.8745927545840475,0.5770351247822556,0.3358225571334228,0.5734054683832995,0.6728942857477818,0.3489758259194244,48.48070802611043,0.9604253924316116,1.7075246521425655
1.5,baseline,3.5515088546952733,0.2240839364184608,0.2573669784911042,4.777942288650256,12.288975549356838,0.8767678338573788,0.5747304603877813,0.3563780133628031,0.5975264608609858,0.6913164953414399,0.3694351264652302,45.87342557018669,0.9548757921817692,1.9632034451438185
1.5,int,3.455514975417107,0.2490367334828672,0.2895357614128319,5.12157411678702,14.402564893365629,0.8776876911831019,0.5729182807520674,0.3533363965393872,0.5783853944948696,0.6682650016817283,0.3652861561171421,49.06625465737332,0.9565124826886516,2.023134660934828
1.5,d5p4,3.487955236565135,0.2401446337304203,0.2999325715836936,5.0673572494131705,15.065891281674084,0.8798406177372506,0.5709961765890178,0.3794929086104109,0.6279919914147404,0.7210197621244865,0.3923964899430071,40.29778955701402,0.9427536513697417,2.000324496829913
3.0,greedybs,3.841813942769864,0.1614105014847877,0.1779571530527723,4.098761581927369,5.892528014712435,0.870319925440131,0.5821717849528587,0.3354032584822564,0.5972295285347423,0.6997047013274302,0.3505613604649929,45.06686162588944,0.966091137475162,1.9254426875196151
3.0,ppl,3.841679260061684,0.1565973562950118,0.1696330467310226,4.03070383979913,5.513260693630541,0.8706177694123407,0.5819111072327633,0.3261591137918098,0.5843246820254658,0.6888275821997505,0.3412326132466108,46.2794201427872,0.9675021815766904,1.7828262654045366
3.0,baseline,3.854261802582213,0.1599125481618566,0.1755000474540721,4.072303840033254,5.751942573515399,0.8709997052516026,0.5818826704502136,0.3400506466532396,0.6077793163300792,0.711044948301431,0.3555059102502931,43.49993579850425,0.9652227897247164,1.9730455572388212
3.0,int,3.850060041401672,0.1608566102280818,0.175974844930713,4.058840337496526,5.812347880520468,0.8704539174111412,0.5822881911481841,0.3403890652607284,0.6071523644320034,0.710364840598943,0.3557848132804063,43.99846821908891,0.965376149922281,1.9613131112781947
3.0,d5p4,3.842977231228136,0.161477394149096,0.1822034125480106,4.096576854071252,5.996446972197124,0.8722387995830801,0.5812962491700222,0.3542690344419932,0.6309119488080664,0.7358247760393235,0.3701637094714599,38.73092383512809,0.958510786477326,1.9410768136692165
2.0,greedybs,3.688909696271749,0.1928301374416048,0.2208072306547783,4.551205417949685,8.865814872038479,0.873967009118896,0.577252290421839,0.3438635267311176,0.5899660842919328,0.687912696501157,0.3574720900838994,46.88040358725308,0.9627957790542844,1.8545835448595416
2.0,int,3.6905922763207473,0.1948779543242994,0.220742936669731,4.529488443308056,8.904737878624479,0.8745389223244666,0.576838750687017,0.3464268744656642,0.5961802611474032,0.6953949147803872,0.360259334632303,45.87282790286027,0.9617994755251172,1.8933232794582284
2.0,baseline,3.7327828112033536,0.1829297924698578,0.2076860964879388,4.414196964578831,8.206511037911774,0.8735647379549509,0.5785793508760741,0.3474940613944623,0.6056752632854018,0.7070611725441852,0.3618288484024825,44.20510957419391,0.9598566620557076,1.8707941612483336
2.0,ppl,3.7492499983117575,0.173301238374883,0.191526577430542,4.330521087086926,7.274559667721132,0.8731169852370002,0.5793104446152757,0.3319664126584841,0.584334812622003,0.6880660401339785,0.3461512481742428,46.62324272684965,0.9642604900982272,1.6616245553669566
2.0,d5p4,3.713936516361632,0.1892064113128496,0.2245668952911741,4.453753651830495,9.14992222124045,0.8752426105292658,0.5771457581698034,0.3628278861528964,0.6303632964832394,0.7323849987106195,0.3774532839963249,39.29564779440722,0.9520921057849356,1.8567592074364263
1.0,greedybs,1.3921717600809105,0.2820868648507287,0.3505021854458577,25.64055397639055,23.62344415891105,0.8420355422114509,0.6327724948510944,0.5302222188279577,0.5845413346946233,0.5995056929328099,0.5471494581985205,63.18924869721684,0.9056273563109528,7.326155677662729
1.0,baseline,1.5212945671091718,0.2722151418523536,0.3529578716660981,20.31414525622086,23.377260391689433,0.8405258760604017,0.6388333877538293,0.5847464492533769,0.6634271877917516,0.6831377695110158,0.5962021344495431,50.26536669898853,0.872718049087898,6.7195628268141885
1.0,int,1.453197764000572,0.2810602360750515,0.3419825378918258,25.14362073806422,23.007069332929497,0.838751426671097,0.6361807407948215,0.5068981489915301,0.5656144030547375,0.5786896332407658,0.5297985685020974,64.96236166760788,0.9096275216362906,6.553477930516819
1.0,ppl,1.8029510493689311,0.2949689801323407,0.3615473279831369,17.875126931762676,23.183496746340133,0.8466509012288825,0.6299615084555248,0.5441172883517982,0.6375880301861542,0.6615077230604411,0.5478276174114488,55.631644807728954,0.8877449933726755,4.746341007502894
1.0,d5p4,1.5346499824476385,0.2886929837385715,0.3927148175203634,22.29985585701212,25.754986846111255,0.8531590663671785,0.624871741466078,0.5878436198419738,0.6692886276237813,0.6897304437715868,0.5993789829043692,49.333189022362376,0.8695778560025601,6.677902764322708

